An Empirical Study of Information Flows in Real-World JavaScript

Information flow analysis prevents secret or untrusted data from flowing into public or trusted sinks. Existing mechanisms cover a wide array of options, ranging from lightweight taint analysis to heavyweight information flow control that also considers implicit flows. Dynamic analysis, which is particularly popular for languages such as JavaScript, faces the question whether to invest in analyzing flows caused by not executing a particular branch, so-called hidden implicit flows. This paper addresses the questions how common different kinds of flows are in real-world programs, how important these flows are to enforce security policies, and how costly it is to consider these flows. We address these questions in an empirical study that analyzes 56 real-world JavaScript programs that suffer from various security problems, such as code injection vulnerabilities, denial of service vulnerabilities, memory leaks, and privacy leaks. The study is based on a state-of-the-art dynamic information flow analysis and a formalization of its core. We find that implicit flows are expensive to track in terms of permissiveness, label creep, and runtime overhead. We find a lightweight taint analysis to be sufficient for most of the studied security problems, while for some privacy-related code, observable tracking is sometimes required. In contrast, we do not find any evidence that tracking hidden implicit flows reveals otherwise missed security problems. Our results help security analysts and analysis designers to understand the cost-benefit tradeoffs of information flow analysis and provide empirical evidence that analyzing implicit flows in a cost-effective way is a relevant problem.

==> observableflows/ReadMe.txt <==

Ready to test: extenssions.js, fonts.js, yp_js.js, fonts2.js




==> results/gnuplot/data.txt <==
#X Min				1stQuartile 	Median 			3rdQuartile 	Max 			BoxWidth Titles
0.6	0 				0 				2.993171605		3.0473722319	3.8174992619	0.3		
1	0 				0 				0				0				0				0.3		raytrace
1.4	0 				0 				0				0				0				0.3

2.6	2.206825876		2.2115209972	3.8558007198	4.0292619958	4.2084951024	0.3		
3	0				0				3.8968567727	3.8610412934	4.5518645757	0.3		splay
3.4

5	0				2.5456163329	2.8690262616	3.0094508958	3.3394514413	0.3		richards


7	0				0				2.2127201544	0.6989700043	3.117933835		0.3		deltablue


9	0				0				0.1760912591	0.3010299957	0.3010299957	0.3 	regexp


11	0				0.2430380487	3.7818869591	3.781234627		4.66477356		0.3 	early-boyer


13	0				0.4771212547	1.7143297597	0.9542425094	2.3856062736	0.3 	crypto


==> results/gnuplot/diff-types-e2e-bar.dat <==
all types of microflows, 1
observable + hidden implicit, 0
explicit + hidden implicit, 0
explicit + observable implicit, 14
hidden implicit, 0
observable implicit, 0
explicit, 37
no microflow, 11


==> results/gnuplot/e2eflows.dat <==
1,2,0,0
2,2,0,0
3,2,0,0
4,2,0,0
5,2,0,0
6,2,0,0
7,2,0,0
8,2,0,0
9,2,0,0
10,2,0,0
11,3,0,0
12,4,3,0
13,1,0,0
14,1,0,0
15,1,0,0
16,2,0,0
17,2,0,0
18,1,0,0
19,2,0,0
20,2,0,0
21,1,0,0
22,2,0,0
23,5,0,0
24,1,0,0
25,1,0,0
26,1,1,0
27,1,0,0
28,1,0,0
29,1,0,0
30,1,0,0
31,1,0,0
32,2,0,0
33,4,0,0
34,1,1,1
35,4,0,0
36,1,0,0
37,1,0,0
38,1,0,0
39,1,0,0
40,1,0,0
41,1,0,0
42,1,0,0
43,1,3,0
44,1,1,0
45,2,0,0
46,1,0,0
47,0,1,0
48,0,2,0
49,0,1,0
50,0,4,0
51,0,1,0
52,0,1,0
53,0,3,0
54,0,1,0
55,0,1,0
56,0,2,0


==> results/gnuplot/explicit.txt <==
#X 		Min				1stQuartile 	Median 			3rdQuartile 	Max 			BoxWidth 	Titles
0.60000	0.48020	0.97213	1.00000	1.00000	1.00000	0.30000
2.60000	0.59771	0.64777	0.87116	1.00000	1.00000	0.30000
4.60000	0.00000	0.35680	0.35681	1.00000	1.00000	0.30000
6.60000	0.00000	0.22814	1.00000	1.00000	1.00000	0.30000
8.60000	0.00120	1.00000	1.00000	1.00000	1.00000	0.30000
10.60000	0.00000	0.99212	1.00000	1.00000	1.00000	0.30000
12.60000	0.00000	0.37349	1.00000	1.00000	1.00000	0.30000
14.60000	0.00000	0.00000	0.00000	1.00000	1.00000	0.30000
16.60000	0.00000	0.46291	0.85648	1.00000	1.00000	0.30000


==> results/gnuplot/hidden.txt <==
#X Min				1stQuartile 	Median 			3rdQuartile 	Max 			BoxWidth 	Titles
1.40000	0.00000	0.00000	0.00000	0.00002	0.49999	0.30000
3.40000	0.00000	0.00000	0.00027	0.06874	0.25613	0.30000
5.40000	0.00000	0.00000	0.00002	0.00456	0.50000	0.30000
7.40000	0.00000	0.00000	0.00000	0.62129	0.96165	0.30000
9.40000	0.00000	0.00000	0.00000	0.00000	0.77885	0.30000
11.40000	0.00000	0.00000	0.00000	0.00000	0.45945	0.30000
13.40000	0.00000	0.00000	0.00000	0.00062	1.00000	0.30000
15.40000	0.00000	0.00000	0.00000	0.00000	0.99954	0.30000
17.40000	0.00000	0.00000	0.00111	0.01901	0.99481	0.30000


==> results/gnuplot/implicit.txt <==
#X Min				1stQuartile 	Median 			3rdQuartile 	Max 			BoxWidth 	Titles
1.00000	0.00000	0.00000	0.00000	0.00000	0.14059	0.30000	raytrace
3.00000	0.00000	0.00000	0.06010	0.15838	0.38667	0.30000	splay
5.00000	0.00000	0.00000	0.63260	0.64317	0.65469	0.30000	richards
7.00000	0.00000	0.00000	0.00000	0.05669	1.00000	0.30000	deltablue
9.00000	0.00000	0.00000	0.00000	0.00000	0.99880	0.30000	regexp
11.00000	0.00000	0.00000	0.00000	0.00783	1.00000	0.30000	box2d
13.00000	0.00000	0.00000	0.00000	0.49787	0.98780	0.30000	early-boy.
15.00000	0.00000	0.00000	0.00000	0.00000	0.66664	0.30000	gbemu
17.00000	0.00000	0.00000	0.10575	0.33148	1.00000	0.30000	crypto


==> results/gnuplot/label-creep.dat <==
,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
10,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.005555555555555556,0,0,0,0,0,0,0,0,0.009708737864077669,0,0,0,0,0,0,0,0,0,0,0,0,0.5698005698005698,0.2679738562091503,0.0004576309968728549,0.9805825242718447,0,0.6739130434782609,0,0,0
20,0,0,0,0,0,0,0,0,0.041666666666666664,0,0,0.3101449275362319,0,0,0,0,0.017241379310344827,0,0,0,0,0,0,0,0,0.002770083102493075,0,0,0,0,0,0,0,0.018867924528301886,0.3300970873786408,0,0,0,0,0,0,0,0,0,0,0,0,0.5732574679943101,0.29411764705882354,0.0036385688295936932,0.990295972828724,0,0.7096774193548387,0.5,0,0
30,0,0,0,0,0,0,0,0.125,0.027777777777777776,0,0,0.5405405405405406,0.03194103194103194,0,0,0.1111111111111111,0.022988505747126436,0,0.058823529411764705,0,0,0,0.2,0,0,0.0018450184501845018,0,0,0,0,0,0,0,0.31645569620253167,0.5080906148867314,0,0,0,0,0,0,0,0,0,0,0,0,0.5759013282732448,0.3028322440087146,0.0004065040650406504,0.9935296020705273,0,0.7410071942446043,0.6666666666666666,0,0.2
40,0,0,0,0,0,0.05714285714285714,0,0.2222222222222222,0.02040816326530612,0.08333333333333333,0,0.5832127351664255,0.03132530120481928,0,0,0.18333333333333332,0.02586206896551724,0,0.08888888888888889,0,0,0,0.4117647058823529,0,0,0.0013831258644536654,0,0,0,0,0,0,0,0.2830188679245283,0.49271844660194175,0,0,0,0,0.02145922746781116,0,0,0,0.024822695035460994,0,0,0.02631578947368421,0.5711237553342816,0.3055555555555556,0.0026749888542131075,0.995147986414362,0,0.7419354838709677,0.76,0,0.16666666666666666
50,0,0,0,0.07142857142857142,0,0.09090909090909091,0,0.29411764705882354,0.01639344262295082,0.13186813186813187,0.14,0.47685185185185186,0,0,0,0.22666666666666666,0.027586206896551724,0,0.10526315789473684,0,0,0,0.5348837209302325,0,0,0.0011061946902654867,0,0,0,0,0.028169014084507043,0,0,0.37593984962406013,0.5484496124031008,0,0,0,0,0.10616438356164383,0,0.02512562814070352,0.01762114537444934,0,0.11363636363636363,0,0.10416666666666667,0.5697211155378487,0.30718954248366015,0.00039077764751856197,0.9961180124223602,0.16666666666666666,0.75,0.8064516129032258,0,0.125
60,0,0.03076923076923077,0,0.08823529411764706,0.1,0.20754716981132076,0,0.3333333333333333,0.0136986301369863,0.1651376146788991,0.21666666666666667,0.43972999035679844,0.03316326530612245,0,0,0.25555555555555554,0.028735632183908046,0,0.11764705882352941,0,0,0,0.6078431372549019,0,0,0.0027675276752767526,0,0,0,0,0.09411764705882353,0,0,0.4779874213836478,0.5831987075928917,0,0,0,0,0.22285714285714286,0,0.1092436974789916,0.02389705882352941,0,0,0,0.10526315789473684,0.5704125177809388,0.3082788671023965,0.0029354207436399216,0.9967653242762413,0.14285714285714285,0.7526881720430108,0.8378378378378378,0,0.2
70,0.16666666666666666,0.06578947368421052,0,0.10256410256410256,0.14285714285714285,0.1935483870967742,0,0.3894736842105263,0.011627906976744186,0.1889763779527559,0.32857142857142857,0.3768595041322314,0.030800821355236138,0,0,0.2761904761904762,0.029556650246305417,0,0.12658227848101267,0.037037037037037035,0,0,0.6666666666666666,0,0,0.0023715415019762848,0,0,0,0,0.2,0,0.14285714285714285,0.553763440860215,0.610803324099723,0.10714285714285714,0,0,0,0.2647058823529412,0,0.14028776978417265,0.050393700787401574,0,0,0,0.08955223880597014,0.5711382113821138,0.30905695611577966,0.000395882818685669,0.9972272286150007,0.25,0.7507692307692307,0.7954545454545454,0,0.18181818181818182
80,0.2647058823529412,0.10344827586206896,0,0.13333333333333333,0.2,0.2676056338028169,0,0.37962962962962965,0.04081632653061224,0.19310344827586207,0.4,0.3882863340563991,0.02968036529680365,0,0.11486486486486487,0.2916666666666667,0.03017241379310345,0,0.14285714285714285,0.03225806451612903,0,0,0.7058823529411765,0.05263157894736842,0,0.002074688796680498,0,0,0,0,0.23684210526315788,0,0.25,0.6084905660377359,0.6315151515151515,0.125,0,0.13953488372093023,0,0.2505353319057816,0,0.16666666666666666,0.11294765840220386,0.013043478260869565,0,0,0.07894736842105263,0.5721906116642959,0.3104575163398693,0.005016722408026756,0.997573993207181,0.2222222222222222,0.7580645161290323,0.74,0.125,0.15384615384615385
90,0.34210526315789475,0.1326530612244898,0.03757225433526012,0.13725490196078433,0.2222222222222222,0.25,0,0.39344262295081966,0.09090909090909091,0.18404907975460122,0.4444444444444444,0.4023136246786632,0,0.03076923076923077,0.21621621621621623,0.3111111111111111,0.03065134099616858,0,0.13725490196078433,0.028735632183908046,0,0.007194244604316547,0.7012987012987013,0.14285714285714285,0,0.0018438844499078057,0.04,0.012860241710567091,0.02857142857142857,0,0.2578125,0.0030120481927710845,0.3111111111111111,0.6527196652719666,0.6540948275862069,0.1111111111111111,0,0.125,0,0.22857142857142856,0,0.20391061452513967,0.1003671970624235,0.033277870216306155,0,0,0.09302325581395349,0.5722415428390768,0.3115468409586057,0.0004193751310547285,0.9978434332542592,0.3,0.7559808612440191,0.6964285714285714,0.2222222222222222,0.13333333333333333
100,0.3953488372093023,0.1559633027522936,0.06753246753246753,0.15789473684210525,0.23529411764705882,0.3146067415730337,0.011235955056179775,0.4264705882352941,0.11382113821138211,0.1978021978021978,0.49504950495049505,0.41295546558704455,0.028151774785801713,0.06206896551724138,0.2747747747747748,0.32450331125827814,0.03103448275862069,0.08695652173913043,0.14912280701754385,0.03608247422680412,0.000635593220338983,0.04516129032258064,0.7093023255813954,0.16666666666666666,0.0040650406504065045,0.00165929203539823,0.10714285714285714,0.057166759620747354,0.10256410256410256,0,0.26573426573426573,0.08943089430894309,0.34,0.6842105263157895,0.6482558139534884,0.2,0.0026041666666666665,0.1111111111111111,0,0.2876712328767123,0.016483516483516484,0.228643216080402,0.16519823788546256,0.19002695417789758,0.0821917808219178,0.013043478260869565,0.13541666666666666,0.5738264580369844,0.31286740692357934,0.05817134104088406,0.9980591945657448,0.3333333333333333,0.7612903225806451,0.6507936507936508,0.2727272727272727,0.17647058823529413


==> results/gnuplot/lcs11.dat <==
,Non Interference, Observable Secrecy, Explicit Secrecy
0,0,0,0
10,0,0,0
20,0,0,0
30,0,0,0
40,0,0,0
50,0.14,0.14,0.04
60,0.21666666666666667,0.21666666666666667,0.05
70,0.32857142857142857,0.32857142857142857,0.04285714285714286
80,0.4,0.4,0.05
90,0.45555555555555555,0.45555555555555555,0.05555555555555555
100,0.49504950495049505,0.49504950495049505,0.0594059405940594


==> results/gnuplot/lcs12.dat <==
,Non Interference, Observable Secrecy, Explicit Secrecy
0,0,0,0
10,0,0,0
20,0.3101449275362319,0,0
30,0.5405405405405406,0,0
40,0.5832127351664255,0,0
50,0.47685185185185186,0,0
60,0.43972999035679844,0,0
70,0.3768595041322314,0,0
80,0.3882863340563991,0.01735357917570499,0.015907447577729574
90,0.4023136246786632,0.07262210796915167,0.043059125964010285
100,0.41295546558704455,0.11625216888374783,0.05205320994794679


==> results/gnuplot/lcs34.dat <==
,Non Interference, Observable Secrecy, Explicit Secrecy
0,0,0,0
10,0,0,0
20,0.018867924528301886,0.018867924528301886,0.018867924528301886
30,0.31645569620253167,0.31645569620253167,0.05063291139240506
40,0.2830188679245283,0.2830188679245283,0.04716981132075472
50,0.37593984962406013,0.3684210526315789,0.10526315789473684
60,0.48427672955974843,0.4716981132075472,0.15723270440251572
70,0.553763440860215,0.5376344086021505,0.1989247311827957
80,0.6084905660377359,0.5849056603773585,0.22641509433962265
90,0.6527196652719666,0.6276150627615062,0.2510460251046025
100,0.6842105263157895,0.6541353383458647,0.2857142857142857


==> results/gnuplot/lcs35.dat <==
,Non Interference, Observable Secrecy, Explicit Secrecy
0,0,0,0
10,0.009708737864077669,0.009708737864077669,0.009708737864077669
20,0.3300970873786408,0.3300970873786408,0.1262135922330097
30,0.5080906148867314,0.5080906148867314,0.1488673139158576
40,0.49271844660194175,0.49271844660194175,0.1553398058252427
50,0.5484496124031008,0.5484496124031008,0.1744186046511628
60,0.5848142164781907,0.5848142164781907,0.18739903069466882
70,0.610803324099723,0.610803324099723,0.19390581717451524
80,0.6315151515151515,0.6315151515151515,0.19636363636363635
90,0.6540948275862069,0.6540948275862069,0.2036637931034483
100,0.6482558139534884,0.6482558139534884,0.20736434108527133


==> results/gnuplot/permissiveness.dat <==
8,10,1
11,7,0
12,35,28
13,4,0
15,10,3
20,1,0
22,1,0
23,6,0
25,1,0
26,2,6
27,1,0
28,10,0
29,1,0
30,1,0
31,5,4
32,3,0
33,4,0
34,9,2
35,61,5
36,2,0
37,1,0
38,1,1
40,18,0
42,8,4
43,21,0
44,35,1
45,12,3
47,2,3
48,1,1
49,80,3
50,1,0
51,1,1
52,1,1
53,10,0
54,1,1
55,2,0
56,2,0


==> results/gnuplot/prevalence-microflows-e2e.dat <==
1,1,0,0
2,1,0,0
3,1,0,0
4,1,0,0
5,1,0,0
6,1,0,0
7,1,0,0
8,0.52,0.48,0
9,1,0,0
10,1,0,0
11,1,0,0
12,0.8788627935723115,0.1211372064276885,0
13,0,0,0
14,0,0,0
15,0,0,0
16,1,0,0
17,1,0,0
18,1,0,0
19,1,0,0
20,1,0,0
21,1,0,0
22,0.8,0.2,0
23,1,0,0
24,1,0,0
25,0,0,0
26,0.5714285714285714,0.42857142857142855,0
27,1,0,0
28,0,0,0
29,1,0,0
30,0,0,0
31,1,0,0
32,1,0,0
33,0,0,0
34,0.7541528239202658,0.2425249169435216,0.0033222591362126247
35,0.96875,0.03125,0
36,1,0,0
37,1,0,0
38,1,0,0
39,0,0,0
40,0.6086956521739131,0.391304347826087,0
41,1,0,0
42,0.7671232876712328,0.2328767123287671,0
43,0.9326923076923077,0.0673076923076923,0
44,0.9230769230769231,0.07692307692307693,0
45,0.9433962264150944,0.05660377358490566,0
46,1,0,0
47,0.8333333333333334,0.16666666666666666,0
48,0.9981132075471698,0.0018867924528301887,0
49,0.8198051948051948,0.18019480519480519,0
50,0.8004966887417219,0.19950331125827814,0
51,0.75,0.25,0
52,0.3333333333333333,0.6666666666666666,0
53,0.8726708074534162,0.12732919254658384,0
54,0.9615384615384616,0.038461538461538464,0
55,0.5,0.5,0
56,0.3333333333333333,0.6666666666666666,0


==> results/gnuplot/prevalence-microflows.dat <==
1,1,0,0
2,1,0,0
3,1,0,0
4,1,0,0
5,1,0,0
6,1,0,0
7,1,0,0
8,0.55,0.45,0
9,1,0,0
10,1,0,0
11,0.7244897959183674,0.2755102040816326,0
12,0.6819012797074955,0.2861060329067642,0.031992687385740404
13,0.9988803045571605,0.0011196954428395476,0
14,1,0,0
15,0.5093457943925234,0.4485981308411215,0.04205607476635514
16,1,0,0
17,1,0,0
18,1,0,0
19,1,0,0
20,0.96,0.04,0
21,1,0,0
22,0.8333333333333334,0.16666666666666666,0
23,0.5873015873015873,0.4126984126984127,0
24,1,0,0
25,0.75,0.25,0
26,0.5714285714285714,0.42857142857142855,0
27,0.6666666666666666,0.3333333333333333,0
28,0.8883415435139573,0.1116584564860427,0
29,0.75,0.25,0
30,0,1,0
31,0.8813559322033898,0.11864406779661017,0
32,0.7916666666666666,0.20833333333333334,0
33,0.8461538461538461,0.15384615384615385,0
34,0.74,0.2575,0.0025
35,0.5391304347826087,0.4573913043478261,0.0034782608695652175
36,0.75,0.25,0
37,0.6666666666666666,0.3333333333333333,0
38,0.8888888888888888,0.1111111111111111,0
39,0,0,0
40,0.6647887323943662,0.3352112676056338,0
41,1,0,0
42,0.7142857142857143,0.2857142857142857,0
43,0.7376760563380281,0.2623239436619718,0
44,0.7517123287671232,0.2482876712328767,0
45,0.6640625,0.234375,0.1015625
46,1,0,0
47,0.7857142857142857,0.21428571428571427,0
48,0.9999979860351679,0.000002013964832146101,0
49,0.7761363636363636,0.22386363636363638,0
50,0.8116451738960532,0.18835482610394685,0
51,0.9906569061837797,0.009343093816220381,0
52,0.4,0.6,0
53,0.6782608695652174,0.3217391304347826,0
54,0.9761904761904762,0.023809523809523808,0
55,0.5,0.5,0
56,0.5,0.5,0


==> results/gnuplot/simplified-11.txt <==
function parseQuery(query) {               // query is marked as sensitive
   if(query instanceof Function) {         // query is pushed on the stack     
      var nF = eval(query);                //eval sink violation
      return [new Part(undefined, '$where', nF)]
   }
}

var Part = function(field, operator, operand, parts, implicitField) {
    if(parts === undefined) parts = []     //implicit flow
    this.field = field                     //implicit flow
    this.operator = operator               //implicit flow
    this.operand = operand                 //explicit flow
    this.parts = parts                     //implicit flow
    this.implicitField = implicitField     //implicit flow
}


==> results/gnuplot/simplified-34.txt <==
function slug(string, opts) { //string is marked as sensitive
//...
for (var char, i = 0, l = string.length; i < l; i++) {    // an upgrade statement is inserted in the second iteration at i++
   char = string[i];                                      // char becomes secret due to an explicit flow
   //... a lot of processing that translate to implicit flows     
   result += char;
}
result = result.replace(/^\s+|\s+$/g, '');               // the sink


==> results/gnuplot/trace-red.dat <==
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
98.4496124031
98.4496124031
98.4496124031
98.4496124031
98.4496124031
98.4496124031
97.8260869565
97.8260869565
97.8260869565
96.1538461538
96.1538461538
96.1538461538
96.1538461538
96.1538461538
96.1538461538
96.1538461538
96.1538461538
96.1538461538
96.1538461538
94.0740740741
94.0740740741
94.0740740741
94.0740740741
94.0740740741
94.0740740741
89.7959183673
89.7959183673
89.7959183673
89.7959183673
89.7959183673
89.7959183673
88.679245283
88.679245283
88.679245283
88.679245283
88.679245283
88.679245283
85.7142857143
85.7142857143
85.7142857143
85.7142857143
85.7142857143
85.7142857143
85.7142857143
84.3137254902
84.3137254902
84.3137254902
84.1463414634
84.1463414634
84.1463414634
84.1463414634
84.1463414634
84.1463414634
81.1764705882
81.1764705882
81.1764705882
81.1764705882
81.1764705882
81.1764705882
76.4705882353
70.6896551724
70.6896551724
70.6896551724
66.6666666667
66.6666666667
66.6666666667
63.4615384615
63.4615384615
63.4615384615
63.4615384615
63.4615384615
63.4615384615
60.4938271605
60.4938271605
60.4938271605
50.6097560976
50.6097560976
50.6097560976
50.6097560976
50.6097560976
50.6097560976
43.75
40.9836065574
35.8208955224
33.75
33.75
33.75
33.3333333333
33.3333333333
33.3333333333
32.8125
27.9569892473
27.9569892473
27.9569892473
27.3684210526
26.8817204301
25
24.4444444444
21.2389380531
19.0909090909
18.9473684211
18.9473684211
18.9473684211
10.5943152455
9.4240837696
5.2219321149
2.5348089968
2.5348089968
1.057165231
0.4601943562
0.3374478288
0.3374478288
0.2339878877
0.2339878877
0.2339878877
0.2284232621
0.2052238806
0.2052238806
0.2052238806
0.1676256059
0.1676256059
0.1676256059
0.0676625892
0.0676625892
0.0676625892
0.0528623776
0.0528623776
0.0528623776
0.0480384307
0.0386025864
0.0307476061
0.0307476061
0.0285519756
0.0283848992
0.0283848992
0.0283848992
0.0195363376
0.016193283
0.0065068865
0.0045196208
0.0045196208
0.0041430013
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0


==> results/imp-flows-tradeoff.csv <==
No. Events W/O Imp,No. Events with Implicit Flows,B/A
53609,53685,1.0014176724
2,26,13
5055,5082,1.0053412463
5467,5538,1.012987013
5467,5538,1.012987013
25655,25731,1.0029623855
25610,25686,1.0029675908
34825,34876,1.0014644652
1064,1104,1.037593985
1064,1104,1.037593985
1064,1104,1.037593985
1161,1202,1.0353143842
1160,1201,1.0353448276
1160,1201,1.0353448276
95227,95271,1.0004620538
95228,95272,1.000462049
95227,95271,1.0004620538
24483,24526,1.0017563207
34825,34876,1.0014644652
24483,24526,1.0017563207
24483,24526,1.0017563207
99768,99819,1.000511186
99768,99819,1.000511186
99768,99819,1.000511186
12268,12313,1.0036680796
12268,12313,1.0036680796
12268,12314,1.0037495924
33648,33692,1.0013076557
33648,33692,1.0013076557
34825,34876,1.0014644652
33648,33693,1.0013373752
46396,46433,1.0007974825
46396,46433,1.0007974825
46396,46433,1.0007974825
2193,2242,1.0223438212
2193,2242,1.0223438212
2193,2242,1.0223438212
1142,1185,1.0376532399
1142,1185,1.0376532399
1142,1185,1.0376532399
6517,6517,1
870,870,1
889,889,1
870,870,1
816,816,1
816,816,1
817,817,1
6517,6517,1
6517,6517,1
1667,1667,1
1667,1667,1
1667,1667,1
865,865,1
864,864,1
864,864,1
3457,3481,1.0069424356
1719,1744,1.0145433392
1726,1752,1.0150637312
1727,1753,1.0150550087
3457,3481,1.0069424356
1627,1655,1.0172095882
1627,1655,1.0172095882
8598,8639,1.0047685508
8598,8639,1.0047685508
1692,1716,1.0141843972
1692,1716,1.0141843972
1718,1743,1.0145518044
2395,2536,1.0588726514
796,923,1.1595477387
796,923,1.1595477387
796,923,1.1595477387
5352,5550,1.0369955157
5358,5562,1.0380739082
5352,5550,1.0369955157
5352,5550,1.0369955157
5352,5550,1.0369955157
5352,5550,1.0369955157
1924,2090,1.0862785863
2395,2536,1.0588726514
1924,2090,1.0862785863
1928,2094,1.0860995851
1930,2096,1.0860103627
1924,2090,1.0862785863
1924,2090,1.0862785863
1766,1898,1.0747451869
1766,1898,1.0747451869
1766,1898,1.0747451869
1766,1898,1.0747451869
1768,1900,1.0746606335
2395,2536,1.0588726514
1766,1898,1.0747451869
894,1026,1.1476510067
894,1026,1.1476510067
894,1026,1.1476510067
894,1026,1.1476510067
894,1026,1.1476510067
894,1026,1.1476510067
1806,1944,1.0764119601
1806,1944,1.0764119601
1806,1944,1.0764119601
2395,2536,1.0588726514
1806,1944,1.0764119601
1806,1944,1.0764119601
1810,1948,1.0762430939
1806,1944,1.0764119601
1806,1944,1.0764119601
1806,1944,1.0764119601
1806,1944,1.0764119601
1806,1944,1.0764119601
1806,1944,1.0764119601
865,992,1.1468208092
2395,2536,1.0588726514
865,992,1.1468208092
865,992,1.1468208092
865,992,1.1468208092
865,992,1.1468208092
865,992,1.1468208092
2395,2536,1.0588726514
797,924,1.1593475533
796,923,1.1595477387
796,923,1.1595477387
142879,142879,1
77,77,1
10378,10378,1
20765,20765,1
61337,61337,1
77,77,1
77,77,1
60912,60912,1
11966,12020,1.0045127862
2923,2947,1.0082107424
2923,2947,1.0082107424
2923,2947,1.0082107424
2977,3004,1.0090695331
2976,3003,1.0090725806
2976,3003,1.0090725806
2924,2949,1.0085499316
2924,2949,1.0085499316
2924,2949,1.0085499316
2938,2968,1.0102110279
11966,12020,1.0045127862
2938,2968,1.0102110279
2938,2968,1.0102110279
2942,2967,1.0084976207
2942,2967,1.0084976207
2942,2967,1.0084976207
3008,3034,1.008643617
3015,3041,1.0086235489
3008,3034,1.008643617
2924,2949,1.0085499316
2924,2949,1.0085499316
11966,12020,1.0045127862
2924,2949,1.0085499316
2923,2949,1.0088949709
2923,2949,1.0088949709
2923,2949,1.0088949709
2970,3000,1.0101010101
2970,3000,1.0101010101
2971,3001,1.0100976102
2908,2932,1.0082530949
2908,2932,1.0082530949
2908,2932,1.0082530949
2908,2938,1.0103163686
2908,2938,1.0103163686
2908,2938,1.0103163686
31457,31466,1.0002861048
62195,62198,1.0000482354
20726,20729,1.0001447457
41623,41628,1.0001201259
15766,15770,1.0002537105
50796,50796,1
77,77,1
9128,9128,1
6517,6517,1
816,816,1
6517,6517,1
1667,1667,1
1667,1667,1
864,864,1
864,864,1
870,870,1
871,871,1
816,816,1
1531,1571,1.0261267146
6598,6638,1.0060624432
37380,37428,1.0012841091
18688,18912,1.0119863014
18942,18992,1.0026396368
18714,18766,1.0027786684
68871,68885,1.0002032786
68871,68885,1.0002032786
68871,68885,1.0002032786
420145,420157,1.0000285616
420146,420158,1.0000285615
420145,420157,1.0000285616
57542,57555,1.0002259219
57542,57555,1.0002259219
57542,57555,1.0002259219
60337,60537,1.0033147157
,Average:,1.0912728657
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
0,35,#DIV/0!
0,35,#DIV/0!
0,35,#DIV/0!
0,35,#DIV/0!


==> results/impflow-tradeoff.csv <==
/home/cris/work/PLDIPaperResults/Results-12NOV/transformed-res/
32322,  32396
0,  24
2527,  2554
0,  35
0,  35
0,  35
0,  35
2730,  2801
2730,  2801
22446,  22522
22446,  22522
21745,  21796
0,  40
0,  40
0,  40
17,  58
17,  58
17,  58
83191,  83235
83191,  83235
83191,  83235
8,  51
21745,  21796
8,  51
8,  51
75323,  75374
75323,  75374
75323,  75374
1,  46
1,  46
1,  46
21396,  21440
21396,  21440
21745,  21796
21396,  21440
22036,  22073
22036,  22073
22036,  22073
32,  81
32,  81
32,  81
0,  43
0,  43
0,  43
0,  0
83,  83
83,  83
83,  83
17,  17
17,  17
17,  17
0,  0
0,  0
10,  10
10,  10
10,  10
64,  64
64,  64
64,  64
89,  110
68,  93
69,  92
69,  95
89,  113
36,  61
36,  64
346,  382
346,  387
43,  64
43,  67
68,  90
18,  159
8,  135
8,  135
8,  135
114,  312
114,  312
114,  312
114,  312
114,  312
114,  312
162,  328
18,  159
162,  328
162,  328
162,  328
162,  328
162,  328
22,  154
22,  154
22,  154
22,  154
22,  154
18,  159
22,  154
15,  147
15,  147
15,  147
15,  147
15,  147
15,  147
32,  170
32,  170
32,  170
18,  159
32,  170
32,  170
32,  170
26,  164
26,  164
26,  164
26,  164
26,  164
26,  164
2,  129
18,  159
2,  129
2,  129
2,  129
2,  129
2,  129
18,  159
8,  135
8,  135
8,  135
70334,  70334
0,  0
1,  1
1,  1
30124,  30124
0,  0
0,  0
40382,  40382
231,  285
0,  24
0,  24
0,  24
53,  80
53,  80
53,  80
1,  26
1,  26
1,  26
15,  45
231,  285
15,  45
15,  45
1,  26
1,  26
1,  26
67,  93
67,  93
67,  93
1,  26
1,  26
231,  285
1,  26
0,  26
0,  26
0,  26
60,  90
60,  90
60,  90
0,  24
0,  24
0,  24
0,  30
0,  30
0,  30
18726,  18735
46102,  46105
15353,  15356
30872,  30877
10358,  10362
15215,  15215
0,  0
0,  0
0,  0
17,  17
0,  0
8,  8
10,  10
64,  64
64,  64
83,  83
83,  83
17,  17
726,  766
0,  40
8,  56
0,  218
2,  52
16,  68
45518,  45531
45518,  45532
45518,  45532
265497,  265509
265497,  265509
265497,  265508
45786,  45799
45786,  45799
45786,  45799
42611,  42808
Done


==> results/results/1-1.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/1//raytrace/policy_1, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_10, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_100, 14, 141997, 24302, 7796, 0, 0, 0, 0, 1061459, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_101, 1, 6968, 0, 0, 0, 0, 0, 0, 24828, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_102, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_103, 1, 488, 0, 0, 0, 0, 0, 0, 1252, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_104, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_105, 1, 1, 0, 0, 0, 0, 0, 0, 65, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_106, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_107, 3, 2921, 0, 456, 0, 0, 0, 0, 41422, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_108, 1, 3760, 0, 0, 0, 0, 0, 0, 12318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_109, 1, 2852, 0, 0, 0, 0, 0, 0, 7678, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_11, 1, 7423, 0, 0, 0, 0, 0, 0, 20472, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_110, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_111, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_112, 1, 765, 0, 0, 0, 0, 0, 0, 1930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_113, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_114, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_115, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_116, 1, 1, 0, 0, 0, 0, 0, 0, 802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_117, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_118, 1, 765, 0, 0, 0, 0, 0, 0, 1930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_119, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_12, 1, 20157, 0, 0, 0, 0, 0, 0, 58225, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_120, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_121, 2, 25042, 0, 23642, 0, 0, 0, 0, 86558, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_122, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_123, 1, 183, 0, 0, 0, 0, 0, 0, 330, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_124, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_125, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_126, 2, 25042, 0, 25041, 0, 0, 0, 0, 79563, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_127, 1, 1400, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_128, 1, 2, 0, 0, 0, 0, 0, 0, 3061, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_129, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_13, 1, 584, 0, 0, 514, 0, 0, 514, 1684, 0, 514, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,15545,514,0, 514, 0, 0, 0, 0, 0, 0
-e./results/1//raytrace/policy_130, 1, 0, 0, 0, 0, 0, 0, 0, 5154, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_131, 1, 0, 0, 0, 0, 0, 0, 0, 1390, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_132, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_133, 1, 0, 0, 0, 0, 0, 0, 0, 1236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_134, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_135, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_136, 1, 5370, 0, 0, 0, 0, 0, 0, 42962, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_137, 1, 398, 0, 0, 0, 0, 0, 0, 798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_138, 1, 1, 0, 0, 0, 0, 0, 0, 802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_139, 1, 6712, 0, 0, 2800, 0, 0, 1400, 32380, 0, 1400, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,16249,1400,0, 1400, 0, 0, 0, 0, 0, 0
-e./results/1//raytrace/policy_14, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_140, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_141, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_142, 1, 359, 0, 0, 0, 0, 0, 0, 1050, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_143, 1, 0, 0, 0, 0, 0, 0, 0, 3214, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_144, 1, 1400, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_145, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_146, 1, 2954, 0, 0, 0, 0, 0, 0, 12110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_147, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_148, 1, 3760, 0, 0, 0, 0, 0, 0, 12318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_149, 1, 2954, 0, 0, 0, 0, 0, 0, 12110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_15, 1, 398, 0, 0, 0, 0, 0, 0, 798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_150, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_151, 1, 398, 0, 0, 0, 0, 0, 0, 798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_152, 1, 3760, 0, 0, 0, 0, 0, 0, 12318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_153, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_154, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_155, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_156, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_157, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_158, 1, 6968, 0, 0, 0, 0, 0, 0, 24828, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_159, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_16, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_160, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_161, 1, 3760, 0, 0, 0, 0, 0, 0, 12318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_162, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_163, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_164, 6, 56161, 7308, 5702, 208, 0, 0, 276, 372788, 132, 144, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,9785,156,20, 136, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,10905,120,112, 8, 0, 0, 0, 0, 0, 0
-e./results/1//raytrace/policy_165, 11, 155101, 24510, 2348, 0, 0, 0, 0, 1177350, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_166, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_167, 1, 5910, 0, 0, 0, 0, 0, 0, 28754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_168, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_169, 1, 6968, 0, 0, 0, 0, 0, 0, 24828, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_17, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_170, 1, 359, 0, 0, 0, 0, 0, 0, 1050, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_171, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_172, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_173, 1, 1400, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_174, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_175, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_176, 1, 584, 0, 0, 0, 0, 0, 0, 4090, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_177, 9, 138843, 22442, 15, 0, 0, 0, 0, 1006549, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_178, 2, 25042, 0, 23642, 0, 0, 0, 0, 85980, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_179, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_18, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_180, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_181, 6, 10188, 1808, 9220, 0, 0, 0, 0, 32758, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_182, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_183, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_184, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_185, 1, 1400, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_186, 1, 6656, 0, 0, 0, 0, 0, 0, 13882, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_187, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_188, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_189, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_19, 8, 33765, 0, 4237, 0, 0, 0, 0, 248126, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_190, 1, 1, 0, 0, 0, 0, 0, 0, 802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_191, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_192, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_193, 1, 398, 0, 0, 0, 0, 0, 0, 798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_194, 1, 1649, 0, 0, 0, 0, 0, 0, 7996, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_195, 1, 2295, 0, 0, 0, 0, 0, 0, 3676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_196, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_197, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_198, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_199, 1, 2852, 0, 0, 0, 0, 0, 0, 7678, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_2, 1, 0, 0, 0, 0, 0, 0, 0, 1236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_20, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_200, 1, 1, 0, 0, 0, 0, 0, 0, 802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_21, 1, 421, 0, 0, 0, 0, 0, 0, 1375, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_22, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_23, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_24, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_25, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_26, 6, 47508, 3232, 15060, 0, 0, 0, 0, 157511, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_27, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_28, 14, 108687, 15800, 24854, 0, 0, 0, 0, 840329, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_29, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_3, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_30, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_31, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_32, 1, 584, 0, 0, 0, 0, 0, 0, 4090, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_33, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_34, 11, 147480, 24510, 2348, 0, 0, 0, 1168, 1141648, 1168, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,8649,584,584, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,8689,584,584, 0, 0, 0, 0, 0, 0, 0
-e./results/1//raytrace/policy_35, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_36, 1, 700, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_37, 1, 2727, 0, 0, 0, 0, 0, 0, 11694, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_38, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_39, 1, 2295, 0, 0, 0, 0, 0, 0, 3676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_4, 1, 3004, 0, 0, 0, 0, 0, 0, 10562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_40, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_41, 11, 147146, 24427, 2451, 0, 0, 0, 0, 1131122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_42, 14, 108687, 15800, 24854, 0, 0, 0, 600, 840929, 600, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,14921,600,600, 0, 0, 0, 0, 0, 0, 0
-e./results/1//raytrace/policy_43, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_44, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_45, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_46, 11, 147480, 24510, 2348, 0, 0, 0, 0, 1127659, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_47, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_48, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_49, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_5, 1, 2401, 0, 0, 0, 0, 0, 0, 7255, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_50, 2, 25042, 0, 18716, 0, 0, 0, 0, 111188, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_51, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_52, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_53, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_54, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_55, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_56, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_57, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_58, 1, 5539, 0, 0, 0, 0, 0, 0, 16772, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_59, 2, 25042, 0, 23808, 0, 0, 0, 0, 85150, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_6, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_60, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_61, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_62, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_63, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_64, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_65, 1, 488, 0, 0, 0, 0, 0, 0, 1252, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_66, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_67, 1, 2727, 0, 0, 0, 0, 0, 0, 11694, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_68, 1, 765, 0, 0, 0, 0, 0, 0, 1930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_69, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_7, 1, 1, 0, 0, 0, 0, 0, 0, 65, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_70, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_71, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_72, 1, 1, 0, 0, 0, 0, 0, 0, 802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_73, 1, 2852, 0, 0, 0, 0, 0, 0, 7678, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_74, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_75, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_76, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_77, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_78, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_79, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_8, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_80, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_81, 11, 155101, 24510, 2348, 0, 0, 0, 0, 1177350, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_82, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_83, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_84, 1, 0, 0, 0, 0, 0, 0, 0, 1236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_85, 2, 9116, 1392, 1268, 0, 0, 0, 0, 64237, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_86, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_87, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_88, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_89, 1, 183, 0, 0, 0, 0, 0, 0, 330, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_9, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_90, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_91, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_92, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_93, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_94, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_95, 2, 25042, 0, 18716, 0, 0, 0, 0, 111188, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_96, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_97, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_98, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_99, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/2//raytrace/policy_201, 10, 141901, 23422, 3776, 0, 0, 0, 0, 1050165, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_202, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_203, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_204, 1, 0, 0, 0, 0, 0, 0, 0, 1236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_205, 1, 0, 0, 0, 0, 0, 0, 0, 906, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_206, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_207, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_208, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_209, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_210, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_211, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_212, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_213, 1, 398, 0, 0, 0, 0, 0, 0, 798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_214, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_215, 1, 359, 0, 0, 0, 0, 0, 0, 1050, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_216, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_217, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_218, 1, 6712, 0, 0, 0, 0, 0, 0, 30980, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_219, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_220, 1, 0, 0, 0, 0, 0, 0, 0, 1236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_221, 1, 2295, 0, 0, 0, 0, 0, 0, 3676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_222, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_223, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_224, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_225, 1, 5910, 0, 0, 0, 0, 0, 0, 28754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_226, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_227, 1, 6712, 0, 0, 0, 0, 0, 0, 30980, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_228, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_229, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_230, 11, 147480, 24510, 2348, 0, 0, 0, 0, 1127659, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_231, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_232, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_233, 1, 14, 0, 0, 0, 0, 0, 0, 30, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_234, 1, 2628, 0, 0, 0, 0, 0, 0, 6658, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_235, 1, 0, 0, 0, 0, 0, 0, 0, 2338, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_236, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_237, 1, 3, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_238, 1, 6712, 0, 0, 0, 0, 0, 0, 30980, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_239, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_240, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_241, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_242, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_243, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_244, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_245, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_246, 1, 1, 0, 0, 0, 0, 0, 0, 65, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_247, 1, 5539, 0, 0, 0, 0, 0, 0, 16772, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_248, 1, 1, 0, 0, 0, 0, 0, 0, 802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_249, 1, 5910, 0, 0, 0, 0, 0, 0, 28754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_250, 1, 2, 0, 0, 0, 0, 0, 0, 3061, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_251, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_252, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_253, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_254, 11, 155101, 24510, 2348, 0, 0, 0, 0, 1177350, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_255, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_256, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_257, 1, 1, 0, 0, 0, 0, 0, 0, 65, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_258, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_259, 1, 0, 0, 0, 0, 0, 0, 0, 3618, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_260, 1, 15656, 0, 0, 0, 0, 0, 0, 50948, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_261, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_262, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_263, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_264, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_265, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_266, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_267, 1, 398, 0, 0, 0, 0, 0, 0, 798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_268, 1, 5910, 0, 0, 0, 0, 0, 0, 28754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_269, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_270, 14, 141997, 24302, 7796, 0, 0, 0, 0, 1061459, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_271, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_272, 1, 6712, 0, 0, 0, 0, 0, 0, 30980, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_273, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_274, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_275, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_276, 6, 56161, 7308, 5702, 0, 0, 0, 0, 372512, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_277, 3, 584, 438, 1666, 0, 0, 0, 0, 15040, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_278, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_279, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_280, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_281, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_282, 1, 1400, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_283, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_284, 1, 0, 0, 0, 0, 0, 0, 0, 3618, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_285, 1, 6968, 0, 0, 0, 0, 0, 0, 24828, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_286, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_287, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_288, 1, 183, 0, 0, 0, 0, 0, 0, 330, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_289, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_290, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_291, 12, 50503, 17352, 10262, 0, 0, 0, 0, 323304, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_292, 11, 147480, 24510, 2348, 0, 0, 0, 0, 1127659, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_293, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_294, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_295, 1, 1, 0, 0, 0, 0, 0, 0, 47, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_296, 1, 584, 0, 0, 0, 0, 0, 0, 1170, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_297, 11, 147121, 24422, 2456, 0, 0, 0, 0, 1141476, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_298, 9, 34385, 2159, 20517, 0, 0, 0, 0, 199050, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_299, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_300, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_301, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_302, 1, 14, 0, 0, 0, 0, 0, 0, 30, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_303, 1, 700, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_304, 6, 99967, 17114, 2304, 0, 0, 0, 0, 713437, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_305, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_306, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_307, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_308, 1, 0, 0, 0, 0, 0, 0, 0, 906, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_309, 11, 147927, 24510, 2348, 0, 0, 0, 0, 1146937, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_310, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_311, 1, 0, 0, 0, 0, 0, 0, 0, 4421, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_312, 1, 1649, 0, 0, 0, 0, 0, 0, 7996, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_313, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_314, 9, 30150, 2051, 20761, 0, 0, 0, 0, 193177, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_315, 5, 84256, 10134, 13890, 0, 0, 0, 240, 529024, 240, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,8649,120,120, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,8689,120,120, 0, 0, 0, 0, 0, 0, 0
-e./results/2//raytrace/policy_316, 1, 0, 0, 0, 0, 0, 0, 0, 3618, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_317, 2, 2, 61, 0, 0, 0, 0, 0, 1428, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_318, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_319, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_320, 3, 87164, 14512, 144, 0, 0, 0, 3072, 597923, 3072, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,14921,3072,3072, 0, 0, 0, 0, 0, 0, 0
-e./results/2//raytrace/policy_321, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_322, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_323, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_324, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_325, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_326, 1, 1, 0, 0, 0, 0, 0, 0, 15, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_327, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_328, 1, 0, 0, 0, 0, 0, 0, 0, 3214, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_329, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_330, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_331, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_332, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_333, 9, 34386, 2159, 20517, 0, 0, 0, 0, 204085, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_334, 1, 1, 0, 0, 0, 0, 0, 0, 802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_335, 10, 141148, 23846, 3344, 1104, 0, 0, 736, 1055315, 0, 736, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,16225,736,0, 736, 0, 0, 0, 0, 0, 0
-e./results/2//raytrace/policy_336, 1, 0, 0, 0, 0, 0, 0, 0, 5584, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_337, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_338, 2, 25042, 0, 23642, 0, 0, 0, 0, 86558, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_339, 2, 25042, 0, 18716, 0, 0, 0, 0, 111188, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_340, 1, 1, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_341, 1, 5539, 0, 0, 0, 0, 0, 0, 16772, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_342, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_343, 1, 1400, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_344, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_345, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_346, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_347, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_348, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_349, 11, 155101, 24510, 2348, 0, 0, 0, 0, 1177350, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_350, 1, 6712, 0, 0, 0, 0, 0, 0, 30980, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_351, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_352, 1, 5910, 0, 0, 0, 0, 0, 0, 28754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_353, 9, 30150, 2051, 20761, 0, 0, 0, 0, 193177, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_354, 1, 67211, 0, 0, 0, 0, 0, 0, 230877, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_355, 14, 108686, 15800, 24854, 0, 0, 0, 0, 836143, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_356, 1, 2295, 0, 0, 0, 0, 0, 0, 3676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_357, 1, 50074, 0, 0, 0, 0, 0, 0, 89200, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_358, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_359, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_360, 2, 2, 61, 0, 0, 0, 0, 0, 1428, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_361, 1, 0, 0, 0, 0, 0, 0, 0, 1236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_362, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_363, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_364, 1, 6968, 0, 0, 0, 0, 0, 0, 24828, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_365, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_366, 1, 6656, 0, 0, 0, 0, 0, 0, 13882, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_367, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_368, 2, 25042, 0, 24902, 0, 0, 0, 0, 79680, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_369, 2, 25042, 0, 25041, 0, 0, 0, 0, 78985, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_370, 1, 2852, 0, 0, 0, 0, 0, 0, 7678, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_371, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_372, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_373, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_374, 1, 2295, 0, 0, 0, 0, 0, 0, 3676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_375, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_376, 1, 2, 0, 0, 0, 0, 0, 0, 3061, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_377, 10, 142361, 23422, 3776, 0, 0, 0, 0, 1056975, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_378, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_379, 1, 3, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_380, 1, 584, 0, 0, 0, 0, 0, 0, 4090, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_381, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_382, 1, 0, 0, 0, 0, 0, 0, 0, 400, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_383, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_384, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_385, 1, 584, 0, 0, 0, 0, 0, 0, 1170, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_386, 1, 14, 0, 0, 0, 0, 0, 0, 30, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_387, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_388, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_389, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_390, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_391, 5, 111735, 18372, 86, 0, 0, 0, 0, 807001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_392, 1, 0, 0, 0, 0, 0, 0, 0, 2338, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_393, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_394, 1, 1, 0, 0, 0, 0, 0, 0, 47, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_395, 1, 0, 0, 0, 0, 0, 0, 0, 3946, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_396, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_397, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_398, 14, 106611, 15800, 24854, 1032, 0, 0, 2978, 783944, 1514, 1464, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,9417,2024,560, 1464, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,9873,326,326, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,17281,628,628, 0, 0, 0, 0, 0, 0, 0
-e./results/2//raytrace/policy_399, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_400, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_401, 8, 33765, 0, 4237, 0, 0, 0, 0, 248126, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_402, 1, 3004, 0, 0, 1145, 0, 0, 1741, 12303, 596, 1145, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,2961,1261,596, 665, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,3017,340,0, 340, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,16841,140,0, 140, 0, 0, 0, 0, 0, 0
-e./results/2//raytrace/policy_403, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_404, 1, 2852, 0, 0, 0, 0, 0, 0, 7678, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_405, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_406, 1, 0, 0, 0, 0, 0, 0, 0, 1236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_407, 1, 488, 0, 0, 0, 0, 0, 0, 1252, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_408, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_409, 1, 0, 0, 0, 0, 0, 0, 0, 4522, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_410, 10, 141901, 23422, 3776, 1080, 0, 0, 720, 1050885, 0, 720, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,16209,720,0, 720, 0, 0, 0, 0, 0, 0
-e./results/2//raytrace/policy_411, 1, 1400, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_412, 11, 155101, 24510, 2348, 0, 0, 0, 0, 1177350, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_413, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_414, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_415, 10, 141148, 23846, 3344, 0, 0, 0, 0, 1054579, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_416, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_417, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_418, 1, 586, 0, 0, 0, 0, 0, 0, 1174, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_419, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_420, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_421, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_422, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_423, 1, 0, 0, 0, 0, 0, 0, 0, 5584, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_424, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_425, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_426, 1, 586, 0, 0, 0, 0, 0, 0, 1174, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_427, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_428, 11, 155101, 24510, 2348, 0, 0, 0, 0, 1177350, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_429, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_430, 1, 1, 0, 0, 0, 0, 0, 0, 15, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_431, 1, 1649, 0, 0, 0, 0, 0, 0, 7996, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_432, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_433, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_434, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_435, 10, 142361, 23422, 3776, 513, 0, 0, 514, 1056689, 166, 348, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,9785,330,160, 170, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,10905,184,6, 178, 0, 0, 0, 0, 0, 0
-e./results/2//raytrace/policy_436, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_437, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_438, 2, 25042, 0, 23808, 0, 0, 0, 0, 85728, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_439, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_440, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_441, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_442, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_443, 1, 6968, 0, 0, 6568, 0, 0, 6168, 30996, 0, 6168, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,9529,5768,0, 5768, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,10705,400,0, 400, 0, 0, 0, 0, 0, 0
-e./results/2//raytrace/policy_444, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_445, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_446, 1, 6712, 0, 0, 0, 0, 0, 0, 30980, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_447, 10, 142361, 23422, 3776, 0, 0, 0, 0, 1056975, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_448, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_449, 1, 398, 0, 0, 0, 0, 0, 0, 798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_450, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_451, 1, 1752, 0, 0, 0, 0, 0, 0, 14310, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_452, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_453, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_454, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_455, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_456, 2, 25042, 0, 13130, 0, 0, 0, 0, 138540, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_457, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_458, 1, 4942, 0, 0, 0, 0, 0, 0, 14610, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_459, 3, 87164, 14512, 144, 0, 0, 0, 0, 594851, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_460, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_461, 1, 5539, 0, 0, 0, 0, 0, 0, 16772, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_462, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_463, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_464, 1, 3760, 0, 0, 0, 0, 0, 0, 12318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_465, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_466, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_467, 1, 5910, 0, 0, 0, 0, 0, 0, 28754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_468, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_469, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_470, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_471, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_472, 1, 5539, 0, 0, 0, 0, 0, 0, 16772, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_473, 2, 25042, 0, 25041, 0, 0, 0, 0, 78985, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_474, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_475, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_476, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_477, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_478, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_479, 1, 1400, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_480, 1, 0, 0, 0, 0, 0, 0, 0, 11, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_481, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_482, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_483, 2, 155520, 26641, 0, 584, 0, 0, 584, 1213087, 0, 584, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,11265,584,0, 584, 0, 0, 0, 0, 0, 0
-e./results/2//raytrace/policy_484, 1, 0, 0, 0, 0, 0, 0, 0, 5584, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_485, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_486, 10, 141148, 23846, 3344, 0, 0, 0, 0, 1054579, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_487, 1, 50074, 0, 0, 0, 0, 0, 0, 89200, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_488, 1, 1649, 0, 0, 0, 0, 0, 0, 7996, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_489, 3, 584, 438, 1666, 0, 0, 0, 0, 15040, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_490, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_491, 1, 584, 0, 0, 0, 0, 0, 0, 1170, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_492, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_493, 1, 0, 0, 0, 0, 0, 0, 0, 766, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_494, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_495, 1, 0, 0, 0, 0, 0, 0, 0, 11, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_496, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_497, 1, 488, 0, 0, 0, 0, 0, 0, 1252, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_498, 11, 155101, 24510, 2348, 0, 0, 0, 0, 1177350, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_499, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_500, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_501, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_502, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_503, 1, 1, 0, 0, 0, 0, 0, 0, 65, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_504, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_505, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_506, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_507, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_508, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_509, 1, 1400, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_510, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_511, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_512, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_513, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_514, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_515, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_516, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_517, 1, 1, 0, 0, 0, 0, 0, 0, 802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_518, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_519, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_520, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_521, 1, 1649, 0, 0, 0, 0, 0, 0, 7996, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_522, 1, 2, 0, 0, 0, 0, 0, 0, 3061, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_523, 1, 584, 0, 0, 0, 0, 0, 0, 4090, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_524, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_525, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_526, 1, 3004, 0, 0, 0, 0, 0, 0, 10562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_527, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_528, 11, 147121, 24422, 2456, 0, 0, 0, 0, 1141476, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_529, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_530, 11, 155101, 24510, 2348, 0, 0, 0, 0, 1177350, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_531, 17, 146989, 24302, 21062, 0, 0, 0, 0, 1080819, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_532, 1, 2295, 0, 0, 0, 0, 0, 0, 3676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_533, 2, 25042, 0, 25041, 0, 0, 0, 0, 78985, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_534, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_535, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_536, 1, 4942, 0, 0, 0, 0, 0, 0, 14610, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_537, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_538, 1, 7591, 0, 0, 0, 0, 0, 0, 21331, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_539, 1, 584, 0, 0, 0, 0, 0, 0, 1170, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_540, 1, 2954, 0, 0, 0, 0, 0, 0, 12110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_541, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_542, 11, 147480, 24510, 2348, 1600, 0, 0, 20920, 1148579, 19320, 1600, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4633,6090,6090, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,5033,184,184, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,5369,2382,2382, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,5593,8282,8282, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,5905,2382,2382, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,15393,736,0, 736, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,16673,864,0, 864, 0, 0, 0, 0, 0, 0
-e./results/2//raytrace/policy_543, 1, 586, 0, 0, 0, 0, 0, 0, 1174, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_544, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_545, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_546, 1, 6968, 0, 0, 0, 0, 0, 0, 24828, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_547, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_548, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_549, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_550, 2, 25042, 0, 25041, 0, 0, 0, 0, 79563, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_551, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_552, 11, 147480, 24510, 2348, 0, 0, 0, 0, 1127659, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_553, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_554, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_555, 1, 1, 0, 0, 0, 0, 0, 0, 65, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_556, 1, 0, 0, 0, 0, 0, 0, 0, 3946, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_557, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_558, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_559, 2, 25042, 0, 23642, 0, 0, 0, 0, 85980, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_560, 1, 1, 0, 0, 0, 0, 0, 0, 65, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_561, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_562, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_563, 2, 25042, 0, 23808, 0, 0, 0, 0, 85728, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_564, 1, 0, 0, 0, 0, 0, 0, 0, 5584, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_565, 1, 584, 0, 0, 0, 0, 0, 0, 4090, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_566, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_567, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_568, 11, 147146, 24427, 2451, 0, 0, 0, 888, 1130810, 888, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,14937,888,888, 0, 0, 0, 0, 0, 0, 0
-e./results/2//raytrace/policy_569, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_570, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_571, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_572, 1, 584, 0, 0, 0, 0, 0, 0, 4090, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_573, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_574, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_575, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_576, 1, 3760, 0, 0, 0, 0, 0, 0, 12318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_577, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_578, 1, 448, 0, 0, 0, 0, 0, 0, 2474, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_579, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_580, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_581, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_582, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_583, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_584, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_585, 1, 0, 0, 0, 0, 0, 0, 0, 906, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_586, 1, 183, 0, 0, 0, 0, 0, 0, 330, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_587, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_588, 1, 0, 0, 0, 0, 0, 0, 0, 3946, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_589, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_590, 1, 1, 0, 0, 1, 0, 0, 400, 1202, 399, 1, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,14521,400,399, 1, 0, 0, 0, 0, 0, 0
-e./results/2//raytrace/policy_591, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_592, 10, 142361, 23422, 3776, 0, 0, 0, 0, 1056175, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_593, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_594, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_595, 1, 0, 0, 0, 0, 0, 0, 0, 906, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_596, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_597, 1, 1649, 0, 0, 0, 0, 0, 0, 7996, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_598, 2, 155520, 26641, 0, 0, 0, 0, 0, 1212503, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_599, 1, 2628, 0, 0, 0, 0, 0, 0, 6658, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_600, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/raytrace_1431617325//raytrace/policy_1000, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_601, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_602, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_603, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_604, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_605, 1, 2295, 0, 0, 0, 0, 0, 0, 3676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_606, 1, 0, 0, 0, 0, 0, 0, 0, 1530, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_607, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_608, 6, 10188, 1808, 9220, 0, 0, 0, 0, 32758, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_609, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_610, 1, 2295, 0, 0, 0, 0, 0, 0, 3676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_611, 1, 3760, 0, 0, 0, 0, 0, 0, 12318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_612, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_613, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_614, 1, 0, 0, 0, 0, 0, 0, 0, 5584, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_615, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_616, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_617, 2, 25042, 0, 18716, 0, 0, 0, 0, 111188, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_618, 1, 1, 0, 0, 0, 0, 0, 0, 802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_619, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_620, 1, 0, 0, 0, 0, 0, 0, 0, 3618, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_621, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_622, 1, 14, 0, 0, 0, 0, 0, 0, 30, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_623, 1, 700, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_624, 1, 3004, 0, 0, 0, 0, 0, 0, 10562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_625, 1, 67211, 0, 0, 1865, 0, 0, 3328, 234205, 1464, 1864, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,14521,400,0, 400, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,16305,1400,700, 700, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,16729,1528,764, 764, 0, 0, 0, 0, 0, 0
-e./results/raytrace_1431617325//raytrace/policy_626, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_627, 1, 2852, 0, 0, 0, 0, 0, 0, 7678, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_628, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_629, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_630, 2, 155521, 26644, 0, 0, 0, 0, 0, 1214228, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_631, 1, 700, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_632, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_633, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_634, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_635, 1, 67211, 0, 0, 0, 0, 0, 0, 230877, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_636, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_637, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_638, 1, 2295, 0, 0, 0, 0, 0, 0, 3676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_639, 11, 147480, 24510, 2348, 0, 0, 0, 0, 1127659, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_640, 2, 155520, 26641, 0, 0, 0, 0, 0, 1212503, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_641, 11, 147146, 24427, 2451, 0, 0, 0, 0, 1130322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_642, 11, 147121, 24422, 2456, 0, 0, 0, 0, 1141476, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_643, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_644, 11, 147480, 24510, 2348, 0, 0, 0, 0, 1127659, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_645, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_646, 1, 2954, 0, 0, 0, 0, 0, 0, 12110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_647, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_648, 2, 25042, 0, 18716, 0, 0, 0, 0, 111188, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_649, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_650, 1, 2852, 0, 0, 0, 0, 0, 0, 7678, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_651, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_652, 1, 6712, 0, 0, 0, 0, 0, 0, 30980, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_653, 1, 488, 0, 0, 0, 0, 0, 0, 1252, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_654, 1, 3, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_655, 2, 155523, 26644, 0, 0, 0, 0, 0, 1213752, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_656, 2, 9116, 1392, 1268, 0, 0, 0, 66, 64303, 66, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,16033,66,66, 0, 0, 0, 0, 0, 0, 0
-e./results/raytrace_1431617325//raytrace/policy_657, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_658, 2, 25042, 0, 23642, 0, 0, 0, 0, 86558, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_659, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_660, 5, 111735, 18372, 86, 654, 0, 0, 436, 807437, 0, 436, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,16225,436,0, 436, 0, 0, 0, 0, 0, 0
-e./results/raytrace_1431617325//raytrace/policy_661, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_662, 2, 25042, 0, 23642, 0, 0, 0, 0, 86558, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_663, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_664, 1, 421, 0, 0, 0, 0, 0, 0, 1375, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_665, 1, 2628, 0, 0, 0, 0, 0, 0, 6658, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_666, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_667, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_668, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_669, 1, 2401, 0, 0, 0, 0, 0, 0, 7255, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_670, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_671, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_672, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_673, 1, 2852, 0, 0, 0, 0, 0, 0, 7678, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_674, 1, 67211, 0, 0, 0, 0, 0, 0, 230877, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_675, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_676, 10, 141661, 23422, 3776, 0, 0, 0, 2928, 1059903, 2928, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,16265,1400,1400, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,16689,1528,1528, 0, 0, 0, 0, 0, 0, 0
-e./results/raytrace_1431617325//raytrace/policy_677, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_678, 1, 0, 0, 0, 0, 0, 0, 0, 11, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_679, 1, 3004, 0, 0, 0, 0, 0, 0, 10562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_680, 1, 0, 0, 0, 0, 0, 0, 0, 2338, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_681, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_682, 1, 6968, 0, 0, 0, 0, 0, 0, 24828, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_683, 1, 0, 0, 0, 0, 0, 0, 0, 4522, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_684, 1, 586, 0, 0, 0, 0, 0, 0, 1174, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_685, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_686, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_687, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_688, 1, 0, 0, 0, 0, 0, 0, 0, 906, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_689, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_690, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_691, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_692, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_693, 11, 147146, 24427, 2451, 364, 0, 0, 3369, 1133691, 3005, 364, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,2921,1400,1400, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,2977,1400,1036, 364, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,15521,429,429, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,16817,140,140, 0, 0, 0, 0, 0, 0, 0
-e./results/raytrace_1431617325//raytrace/policy_694, 1, 1752, 0, 0, 0, 0, 0, 0, 14310, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_695, 11, 147121, 24422, 2456, 0, 0, 0, 0, 1142276, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_696, 3, 1, 62, 0, 0, 0, 0, 0, 1830, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_697, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_698, 11, 147480, 24510, 2348, 1104, 0, 0, 736, 1128395, 0, 736, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,16249,736,0, 736, 0, 0, 0, 0, 0, 0
-e./results/raytrace_1431617325//raytrace/policy_699, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_700, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_701, 1, 3004, 0, 0, 0, 0, 0, 0, 10562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_702, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_703, 5, 84256, 10134, 13890, 0, 0, 0, 0, 528784, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_704, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_705, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_706, 1, 1400, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_707, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_708, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_709, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_710, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_711, 1, 3, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_712, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_713, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_714, 2, 25042, 0, 25041, 0, 0, 0, 0, 79563, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_715, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_716, 2, 25042, 0, 25041, 0, 0, 0, 0, 79563, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_717, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_718, 14, 108687, 15800, 24854, 0, 0, 0, 0, 840329, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_719, 1, 6968, 0, 0, 0, 0, 0, 0, 24828, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_720, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_721, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_722, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_723, 1, 0, 0, 0, 0, 0, 0, 0, 1236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_724, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_725, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_726, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_727, 1, 3760, 0, 0, 0, 0, 0, 0, 12318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_728, 2, 25042, 0, 25041, 0, 0, 0, 0, 78985, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_729, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_730, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_731, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_732, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_733, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_734, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_735, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_736, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_737, 1, 2628, 0, 0, 0, 0, 0, 0, 6658, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_738, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_739, 1, 0, 0, 0, 0, 0, 0, 0, 3946, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_740, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_741, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_742, 3, 87164, 14512, 144, 64, 0, 0, 80, 594931, 16, 64, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,16937,80,16, 64, 0, 0, 0, 0, 0, 0
-e./results/raytrace_1431617325//raytrace/policy_743, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_744, 9, 34386, 2159, 20517, 0, 0, 0, 0, 204085, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_745, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_746, 1, 1752, 0, 0, 0, 0, 0, 0, 14310, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_747, 1, 421, 0, 0, 0, 0, 0, 0, 1375, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_748, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_749, 1, 2401, 0, 0, 0, 0, 0, 0, 7255, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_750, 2, 25042, 0, 23808, 0, 0, 0, 0, 85728, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_751, 1, 1400, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_752, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_753, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_754, 10, 142361, 23422, 3776, 0, 0, 0, 0, 1056175, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_755, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_756, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_757, 1, 15656, 0, 0, 0, 0, 0, 0, 50948, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_758, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_759, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_760, 1, 1, 0, 0, 0, 0, 0, 0, 65, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_761, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_762, 5, 111735, 18372, 86, 0, 0, 0, 0, 807001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_763, 2, 25042, 0, 13130, 0, 0, 0, 0, 139118, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_764, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_765, 1, 1, 0, 0, 0, 0, 0, 0, 65, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_766, 1, 448, 0, 0, 0, 0, 0, 0, 2474, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_767, 1, 67211, 0, 0, 5976, 0, 0, 13058, 243935, 1043, 12015, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,9457,5768,0, 5768, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,9913,398,0, 398, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,12609,400,400, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,12617,400,0, 400, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,12729,400,0, 400, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,15817,1528,0, 1528, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,17145,1388,0, 1388, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,17249,1388,0, 1388, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,17321,1388,643, 745, 0, 0, 0, 0, 0, 0
-e./results/raytrace_1431617325//raytrace/policy_768, 12, 50503, 17352, 10262, 0, 0, 0, 0, 323304, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_769, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_770, 1, 5910, 0, 0, 0, 0, 0, 0, 28754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_771, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_772, 1, 0, 0, 0, 0, 0, 0, 0, 1236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_773, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_774, 1, 183, 0, 0, 0, 0, 0, 0, 330, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_775, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_776, 2, 155522, 26580, 0, 0, 0, 0, 0, 1209669, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_777, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_778, 2, 25042, 0, 23808, 0, 0, 0, 0, 85728, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_779, 1, 2295, 0, 0, 0, 0, 0, 0, 3676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_780, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_781, 1, 0, 0, 0, 0, 0, 0, 0, 5154, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_782, 1, 586, 0, 0, 0, 0, 0, 0, 1174, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_783, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_784, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_785, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_786, 9, 138843, 22442, 15, 949, 0, 0, 3273, 1009822, 2432, 841, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,2921,1369,892, 477, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,2977,1400,1036, 364, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,15505,364,364, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,16817,140,140, 0, 0, 0, 0, 0, 0, 0
-e./results/raytrace_1431617325//raytrace/policy_787, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_788, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_789, 11, 147480, 24510, 2348, 0, 0, 0, 0, 1125776, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_790, 1, 67211, 0, 0, 0, 0, 0, 0, 230877, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_791, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_792, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_793, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_794, 1, 50072, 0, 0, 0, 0, 0, 0, 84967, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_795, 1, 7591, 0, 0, 0, 0, 0, 0, 21331, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_796, 1, 5910, 0, 0, 0, 0, 0, 0, 28754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_797, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_798, 9, 0, 1, 0, 0, 0, 0, 0, 19, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_799, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_800, 6, 56161, 7308, 5702, 0, 0, 0, 0, 372512, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_801, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_802, 2, 25042, 0, 25041, 0, 0, 0, 0, 78985, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_803, 10, 92450, 13100, 23784, 0, 0, 0, 0, 649002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_804, 1, 20157, 0, 0, 0, 0, 0, 0, 58225, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_805, 3, 87164, 14512, 144, 0, 0, 0, 0, 594851, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_806, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_807, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_808, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_809, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_810, 1, 5910, 0, 0, 0, 0, 0, 0, 28754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_811, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_812, 1, 403, 0, 0, 0, 0, 0, 0, 1605, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_813, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_814, 1, 6712, 0, 0, 0, 0, 0, 0, 30980, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_815, 1, 2852, 0, 0, 0, 0, 0, 0, 7678, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_816, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_817, 12, 50503, 17352, 10262, 0, 0, 0, 0, 323304, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_818, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_819, 1, 1753, 0, 0, 0, 0, 0, 0, 14312, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_820, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_821, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_822, 1, 3004, 0, 0, 0, 0, 0, 0, 10562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_823, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_824, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_825, 1, 5370, 0, 0, 0, 0, 0, 0, 42962, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_826, 6, 47508, 3232, 15060, 0, 0, 0, 0, 157511, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_827, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_828, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_829, 1, 0, 0, 0, 0, 0, 0, 0, 906, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_830, 1, 0, 0, 0, 0, 0, 0, 0, 400, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_831, 5, 84256, 10134, 13890, 0, 0, 0, 0, 528784, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_832, 1, 3, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_833, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_834, 1, 14, 0, 0, 0, 0, 0, 0, 30, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_835, 10, 142360, 23422, 3776, 0, 0, 0, 0, 1056976, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_836, 9, 138843, 22442, 15, 585, 0, 0, 1369, 1007918, 892, 477, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,16537,1369,892, 477, 0, 0, 0, 0, 0, 0
-e./results/raytrace_1431617325//raytrace/policy_837, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_838, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_839, 1, 3760, 0, 0, 0, 0, 0, 0, 12318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_840, 1, 584, 0, 0, 0, 0, 0, 0, 1170, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_841, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_842, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_843, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_844, 11, 147146, 24427, 2451, 0, 0, 0, 888, 1132010, 888, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,14937,888,888, 0, 0, 0, 0, 0, 0, 0
-e./results/raytrace_1431617325//raytrace/policy_845, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_846, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_847, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_848, 1, 0, 0, 0, 0, 0, 0, 0, 1236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_849, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_850, 1, 0, 0, 0, 0, 0, 0, 0, 5584, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_851, 1, 0, 0, 0, 0, 0, 0, 0, 906, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_852, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_853, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_854, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_855, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_856, 14, 141997, 24302, 7796, 0, 0, 0, 0, 1061459, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_857, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_858, 1, 448, 0, 0, 0, 0, 0, 0, 2474, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_859, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_860, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_861, 2, 155521, 26644, 0, 1138, 0, 0, 4022, 1218250, 3453, 569, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,2985,1400,1400, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,16057,1234,665, 569, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,17513,1388,1388, 0, 0, 0, 0, 0, 0, 0
-e./results/raytrace_1431617325//raytrace/policy_862, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_863, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_864, 1, 5910, 0, 0, 0, 0, 0, 0, 28754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_865, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_866, 1, 1, 0, 0, 0, 0, 0, 0, 802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_867, 1, 1400, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_868, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_869, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_870, 2, 25042, 0, 18716, 0, 0, 0, 0, 111188, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_871, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_872, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_873, 1, 0, 0, 0, 0, 0, 0, 0, 4522, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_874, 1, 586, 0, 0, 0, 0, 0, 0, 1174, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_875, 1, 1, 0, 0, 0, 0, 0, 0, 802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_876, 1, 1, 0, 0, 0, 0, 0, 0, 65, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_877, 1, 5910, 0, 0, 0, 0, 0, 0, 28754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_878, 14, 141997, 24302, 7796, 0, 0, 0, 0, 1060659, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_879, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_880, 1, 488, 0, 0, 0, 0, 0, 0, 1252, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_881, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_882, 1, 765, 0, 0, 0, 0, 0, 0, 1930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_883, 2, 25042, 0, 23642, 0, 0, 0, 0, 85980, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_884, 9, 30149, 2051, 20761, 0, 0, 0, 0, 187938, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_885, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_886, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_887, 1, 359, 0, 0, 0, 0, 0, 0, 1050, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_888, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_889, 2, 25042, 0, 18716, 0, 0, 0, 0, 110610, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_890, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_891, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_892, 10, 141901, 23422, 3776, 0, 0, 0, 0, 1050165, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_893, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_894, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_895, 1, 4942, 0, 0, 0, 0, 0, 0, 14610, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_896, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_897, 1, 0, 0, 0, 0, 0, 0, 0, 1530, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_898, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_899, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_900, 1, 1400, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_901, 1, 4942, 0, 0, 0, 0, 0, 0, 14610, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_902, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_903, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_904, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_905, 1, 183, 0, 0, 0, 0, 0, 0, 330, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_906, 2, 25042, 0, 23808, 0, 0, 0, 0, 85728, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_907, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_908, 11, 147826, 24510, 2348, 1138, 0, 0, 4022, 1130101, 3453, 569, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,2985,1400,1400, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,16057,1234,665, 569, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,17513,1388,1388, 0, 0, 0, 0, 0, 0, 0
-e./results/raytrace_1431617325//raytrace/policy_909, 2, 0, 1036, 364, 0, 0, 0, 0, 20523, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_910, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_911, 1, 2, 0, 0, 0, 0, 0, 0, 3061, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_912, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_913, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_914, 2, 155523, 26644, 0, 0, 0, 0, 0, 1213752, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_915, 1, 398, 0, 0, 0, 0, 0, 0, 798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_916, 1, 1400, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_917, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_918, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_919, 11, 155101, 24510, 2348, 0, 0, 0, 888, 1178238, 888, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,14961,888,888, 0, 0, 0, 0, 0, 0, 0
-e./results/raytrace_1431617325//raytrace/policy_920, 1, 1649, 0, 0, 0, 0, 0, 0, 7996, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_921, 8, 20606, 0, 10171, 0, 0, 0, 0, 79134, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_922, 1, 586, 0, 0, 0, 0, 0, 0, 1174, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_923, 1, 3, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_924, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_925, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_926, 1, 2295, 0, 0, 0, 0, 0, 0, 3676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_927, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_928, 2, 25042, 0, 23642, 0, 0, 0, 0, 86558, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_929, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_930, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_931, 1, 1400, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_932, 1, 0, 0, 0, 0, 0, 0, 0, 766, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_933, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_934, 1, 50072, 0, 0, 0, 0, 0, 0, 84967, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_935, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_936, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_937, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_938, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_939, 1, 2954, 0, 0, 0, 0, 0, 0, 12110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_940, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_941, 1, 1, 0, 0, 0, 0, 0, 0, 47, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_942, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_943, 1, 0, 0, 0, 0, 0, 0, 0, 5584, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_944, 1, 5539, 0, 0, 0, 0, 0, 0, 16772, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_945, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_946, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_947, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_948, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_949, 1, 5910, 0, 0, 0, 0, 0, 0, 28754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_950, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_951, 1, 3, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_952, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_953, 1, 0, 0, 0, 0, 0, 0, 0, 906, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_954, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_955, 1, 14, 0, 0, 0, 0, 0, 0, 30, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_956, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_957, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_958, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_959, 1, 586, 0, 0, 0, 0, 0, 0, 1174, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_960, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_961, 2, 25042, 0, 25041, 0, 0, 0, 0, 78985, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_962, 2, 25042, 0, 18716, 0, 0, 0, 0, 111188, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_963, 1, 1, 0, 0, 0, 0, 0, 0, 802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_964, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_965, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_966, 1, 2, 0, 0, 0, 0, 0, 0, 3061, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_967, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_968, 2, 155521, 26644, 0, 0, 0, 0, 0, 1214228, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_969, 1, 14, 0, 0, 0, 0, 0, 0, 30, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_970, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_971, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_972, 8, 33765, 0, 4237, 0, 0, 0, 0, 248126, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_973, 1, 0, 0, 0, 0, 0, 0, 0, 1236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_974, 11, 147923, 24510, 2348, 0, 0, 0, 0, 1143975, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_975, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_976, 1, 3760, 0, 0, 0, 0, 0, 0, 12318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_977, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_978, 1, 0, 0, 0, 0, 0, 0, 0, 4522, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_979, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_980, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_981, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_982, 1, 3004, 0, 0, 0, 0, 0, 0, 10562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_983, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_984, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_985, 1, 6968, 0, 0, 0, 0, 0, 0, 24828, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_986, 1, 1, 0, 0, 0, 0, 0, 0, 65, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_987, 1, 3004, 0, 0, 0, 0, 0, 0, 10562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_988, 11, 147480, 24510, 2348, 0, 0, 0, 0, 1127659, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_989, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_990, 2, 25042, 0, 25041, 0, 0, 0, 0, 78985, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_991, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_992, 2, 9116, 1392, 1268, 0, 0, 0, 0, 64237, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_993, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_994, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_995, 1, 2628, 0, 0, 0, 0, 0, 0, 6658, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_996, 14, 108103, 15800, 24854, 0, 0, 0, 0, 841351, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_997, 1, 5910, 0, 0, 0, 0, 0, 0, 28754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_998, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431617325//raytrace/policy_999, 11, 147480, 24510, 2348, 0, 0, 0, 0, 1140480, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/1.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/1//raytrace/policy_1, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_10, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_100, 14, 141997, 24302, 7796, 0, 0, 0, 0, 1061459, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_101, 1, 6968, 0, 0, 0, 0, 0, 0, 24828, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_102, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_103, 1, 488, 0, 0, 0, 0, 0, 0, 1252, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_104, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_105, 1, 1, 0, 0, 0, 0, 0, 0, 65, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_106, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_107, 3, 2921, 0, 456, 0, 0, 0, 0, 41422, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_108, 1, 3760, 0, 0, 0, 0, 0, 0, 12318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_109, 1, 2852, 0, 0, 0, 0, 0, 0, 7678, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_11, 1, 7423, 0, 0, 0, 0, 0, 0, 20472, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_110, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_111, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_112, 1, 765, 0, 0, 0, 0, 0, 0, 1930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_113, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_114, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_115, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_116, 1, 1, 0, 0, 0, 0, 0, 0, 802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_117, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_118, 1, 765, 0, 0, 0, 0, 0, 0, 1930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_119, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_12, 1, 20157, 0, 0, 0, 0, 0, 0, 58225, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_120, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_121, 2, 25042, 0, 23642, 0, 0, 0, 0, 86558, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_122, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_123, 1, 183, 0, 0, 0, 0, 0, 0, 330, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_124, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_125, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_126, 2, 25042, 0, 25041, 0, 0, 0, 0, 79563, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_127, 1, 1400, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_128, 1, 2, 0, 0, 0, 0, 0, 0, 3061, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_129, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_13, 1, 584, 0, 0, 514, 0, 0, 514, 1684, 0, 514, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,15545,514,0, 514, 0, 0, 0, 0, 0, 0
-e./results/1//raytrace/policy_130, 1, 0, 0, 0, 0, 0, 0, 0, 5154, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_131, 1, 0, 0, 0, 0, 0, 0, 0, 1390, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_132, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_133, 1, 0, 0, 0, 0, 0, 0, 0, 1236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_134, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_135, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_136, 1, 5370, 0, 0, 0, 0, 0, 0, 42962, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_137, 1, 398, 0, 0, 0, 0, 0, 0, 798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_138, 1, 1, 0, 0, 0, 0, 0, 0, 802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_139, 1, 6712, 0, 0, 2800, 0, 0, 1400, 32380, 0, 1400, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,16249,1400,0, 1400, 0, 0, 0, 0, 0, 0
-e./results/1//raytrace/policy_14, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_140, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_141, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_142, 1, 359, 0, 0, 0, 0, 0, 0, 1050, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_143, 1, 0, 0, 0, 0, 0, 0, 0, 3214, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_144, 1, 1400, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_145, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_146, 1, 2954, 0, 0, 0, 0, 0, 0, 12110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_147, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_148, 1, 3760, 0, 0, 0, 0, 0, 0, 12318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_149, 1, 2954, 0, 0, 0, 0, 0, 0, 12110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_15, 1, 398, 0, 0, 0, 0, 0, 0, 798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_150, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_151, 1, 398, 0, 0, 0, 0, 0, 0, 798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_152, 1, 3760, 0, 0, 0, 0, 0, 0, 12318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_153, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_154, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_155, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_156, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_157, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_158, 1, 6968, 0, 0, 0, 0, 0, 0, 24828, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_159, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_16, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_160, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_161, 1, 3760, 0, 0, 0, 0, 0, 0, 12318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_162, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_163, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_164, 6, 56161, 7308, 5702, 208, 0, 0, 276, 372788, 132, 144, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,9785,156,20, 136, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,10905,120,112, 8, 0, 0, 0, 0, 0, 0
-e./results/1//raytrace/policy_165, 11, 155101, 24510, 2348, 0, 0, 0, 0, 1177350, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_166, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_167, 1, 5910, 0, 0, 0, 0, 0, 0, 28754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_168, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_169, 1, 6968, 0, 0, 0, 0, 0, 0, 24828, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_17, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_170, 1, 359, 0, 0, 0, 0, 0, 0, 1050, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_171, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_172, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_173, 1, 1400, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_174, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_175, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_176, 1, 584, 0, 0, 0, 0, 0, 0, 4090, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_177, 9, 138843, 22442, 15, 0, 0, 0, 0, 1006549, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_178, 2, 25042, 0, 23642, 0, 0, 0, 0, 85980, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_179, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_18, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_180, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_181, 6, 10188, 1808, 9220, 0, 0, 0, 0, 32758, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_182, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_183, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_184, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_185, 1, 1400, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_186, 1, 6656, 0, 0, 0, 0, 0, 0, 13882, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_187, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_188, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_189, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_19, 8, 33765, 0, 4237, 0, 0, 0, 0, 248126, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_190, 1, 1, 0, 0, 0, 0, 0, 0, 802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_191, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_192, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_193, 1, 398, 0, 0, 0, 0, 0, 0, 798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_194, 1, 1649, 0, 0, 0, 0, 0, 0, 7996, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_195, 1, 2295, 0, 0, 0, 0, 0, 0, 3676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_196, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_197, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_198, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_199, 1, 2852, 0, 0, 0, 0, 0, 0, 7678, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_2, 1, 0, 0, 0, 0, 0, 0, 0, 1236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_20, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_200, 1, 1, 0, 0, 0, 0, 0, 0, 802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_21, 1, 421, 0, 0, 0, 0, 0, 0, 1375, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_22, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_23, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_24, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_25, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_26, 6, 47508, 3232, 15060, 0, 0, 0, 0, 157511, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_27, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_28, 14, 108687, 15800, 24854, 0, 0, 0, 0, 840329, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_29, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_3, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_30, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_31, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_32, 1, 584, 0, 0, 0, 0, 0, 0, 4090, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_33, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_34, 11, 147480, 24510, 2348, 0, 0, 0, 1168, 1141648, 1168, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,8649,584,584, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,8689,584,584, 0, 0, 0, 0, 0, 0, 0
-e./results/1//raytrace/policy_35, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_36, 1, 700, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_37, 1, 2727, 0, 0, 0, 0, 0, 0, 11694, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_38, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_39, 1, 2295, 0, 0, 0, 0, 0, 0, 3676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_4, 1, 3004, 0, 0, 0, 0, 0, 0, 10562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_40, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_41, 11, 147146, 24427, 2451, 0, 0, 0, 0, 1131122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_42, 14, 108687, 15800, 24854, 0, 0, 0, 600, 840929, 600, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,14921,600,600, 0, 0, 0, 0, 0, 0, 0
-e./results/1//raytrace/policy_43, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_44, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_45, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_46, 11, 147480, 24510, 2348, 0, 0, 0, 0, 1127659, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_47, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_48, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_49, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_5, 1, 2401, 0, 0, 0, 0, 0, 0, 7255, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_50, 2, 25042, 0, 18716, 0, 0, 0, 0, 111188, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_51, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_52, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_53, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_54, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_55, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_56, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_57, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_58, 1, 5539, 0, 0, 0, 0, 0, 0, 16772, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_59, 2, 25042, 0, 23808, 0, 0, 0, 0, 85150, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_6, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_60, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_61, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_62, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_63, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_64, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_65, 1, 488, 0, 0, 0, 0, 0, 0, 1252, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_66, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_67, 1, 2727, 0, 0, 0, 0, 0, 0, 11694, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_68, 1, 765, 0, 0, 0, 0, 0, 0, 1930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_69, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_7, 1, 1, 0, 0, 0, 0, 0, 0, 65, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_70, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_71, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_72, 1, 1, 0, 0, 0, 0, 0, 0, 802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_73, 1, 2852, 0, 0, 0, 0, 0, 0, 7678, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_74, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_75, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_76, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_77, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_78, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_79, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_8, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_80, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_81, 11, 155101, 24510, 2348, 0, 0, 0, 0, 1177350, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_82, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_83, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_84, 1, 0, 0, 0, 0, 0, 0, 0, 1236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_85, 2, 9116, 1392, 1268, 0, 0, 0, 0, 64237, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_86, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_87, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_88, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_89, 1, 183, 0, 0, 0, 0, 0, 0, 330, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_9, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_90, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_91, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_92, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_93, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_94, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_95, 2, 25042, 0, 18716, 0, 0, 0, 0, 111188, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_96, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_97, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_98, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//raytrace/policy_99, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/2//raytrace/policy_201, 10, 141901, 23422, 3776, 0, 0, 0, 0, 1050165, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_202, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_203, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_204, 1, 0, 0, 0, 0, 0, 0, 0, 1236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_205, 1, 0, 0, 0, 0, 0, 0, 0, 906, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_206, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_207, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_208, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_209, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_210, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_211, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_212, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_213, 1, 398, 0, 0, 0, 0, 0, 0, 798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_214, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_215, 1, 359, 0, 0, 0, 0, 0, 0, 1050, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_216, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_217, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_218, 1, 6712, 0, 0, 0, 0, 0, 0, 30980, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_219, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_220, 1, 0, 0, 0, 0, 0, 0, 0, 1236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_221, 1, 2295, 0, 0, 0, 0, 0, 0, 3676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_222, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_223, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_224, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_225, 1, 5910, 0, 0, 0, 0, 0, 0, 28754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_226, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_227, 1, 6712, 0, 0, 0, 0, 0, 0, 30980, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_228, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_229, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_230, 11, 147480, 24510, 2348, 0, 0, 0, 0, 1127659, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_231, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_232, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_233, 1, 14, 0, 0, 0, 0, 0, 0, 30, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_234, 1, 2628, 0, 0, 0, 0, 0, 0, 6658, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_235, 1, 0, 0, 0, 0, 0, 0, 0, 2338, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_236, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_237, 1, 3, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_238, 1, 6712, 0, 0, 0, 0, 0, 0, 30980, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_239, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_240, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_241, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_242, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_243, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_244, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_245, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_246, 1, 1, 0, 0, 0, 0, 0, 0, 65, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_247, 1, 5539, 0, 0, 0, 0, 0, 0, 16772, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_248, 1, 1, 0, 0, 0, 0, 0, 0, 802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_249, 1, 5910, 0, 0, 0, 0, 0, 0, 28754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_250, 1, 2, 0, 0, 0, 0, 0, 0, 3061, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_251, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_252, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_253, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_254, 11, 155101, 24510, 2348, 0, 0, 0, 0, 1177350, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_255, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_256, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_257, 1, 1, 0, 0, 0, 0, 0, 0, 65, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_258, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_259, 1, 0, 0, 0, 0, 0, 0, 0, 3618, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_260, 1, 15656, 0, 0, 0, 0, 0, 0, 50948, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_261, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_262, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_263, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_264, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_265, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_266, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_267, 1, 398, 0, 0, 0, 0, 0, 0, 798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_268, 1, 5910, 0, 0, 0, 0, 0, 0, 28754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_269, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_270, 14, 141997, 24302, 7796, 0, 0, 0, 0, 1061459, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_271, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_272, 1, 6712, 0, 0, 0, 0, 0, 0, 30980, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_273, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_274, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_275, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_276, 6, 56161, 7308, 5702, 0, 0, 0, 0, 372512, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_277, 3, 584, 438, 1666, 0, 0, 0, 0, 15040, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_278, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_279, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_280, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_281, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_282, 1, 1400, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_283, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_284, 1, 0, 0, 0, 0, 0, 0, 0, 3618, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_285, 1, 6968, 0, 0, 0, 0, 0, 0, 24828, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_286, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_287, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_288, 1, 183, 0, 0, 0, 0, 0, 0, 330, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_289, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_290, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_291, 12, 50503, 17352, 10262, 0, 0, 0, 0, 323304, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_292, 11, 147480, 24510, 2348, 0, 0, 0, 0, 1127659, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_293, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_294, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_295, 1, 1, 0, 0, 0, 0, 0, 0, 47, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_296, 1, 584, 0, 0, 0, 0, 0, 0, 1170, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_297, 11, 147121, 24422, 2456, 0, 0, 0, 0, 1141476, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_298, 9, 34385, 2159, 20517, 0, 0, 0, 0, 199050, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_299, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_300, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_301, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_302, 1, 14, 0, 0, 0, 0, 0, 0, 30, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_303, 1, 700, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_304, 6, 99967, 17114, 2304, 0, 0, 0, 0, 713437, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_305, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_306, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_307, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_308, 1, 0, 0, 0, 0, 0, 0, 0, 906, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_309, 11, 147927, 24510, 2348, 0, 0, 0, 0, 1146937, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_310, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_311, 1, 0, 0, 0, 0, 0, 0, 0, 4421, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_312, 1, 1649, 0, 0, 0, 0, 0, 0, 7996, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_313, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_314, 9, 30150, 2051, 20761, 0, 0, 0, 0, 193177, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_315, 5, 84256, 10134, 13890, 0, 0, 0, 240, 529024, 240, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,8649,120,120, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,8689,120,120, 0, 0, 0, 0, 0, 0, 0
-e./results/2//raytrace/policy_316, 1, 0, 0, 0, 0, 0, 0, 0, 3618, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_317, 2, 2, 61, 0, 0, 0, 0, 0, 1428, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_318, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_319, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_320, 3, 87164, 14512, 144, 0, 0, 0, 3072, 597923, 3072, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,14921,3072,3072, 0, 0, 0, 0, 0, 0, 0
-e./results/2//raytrace/policy_321, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_322, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_323, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_324, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_325, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_326, 1, 1, 0, 0, 0, 0, 0, 0, 15, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_327, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_328, 1, 0, 0, 0, 0, 0, 0, 0, 3214, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_329, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_330, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_331, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_332, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_333, 9, 34386, 2159, 20517, 0, 0, 0, 0, 204085, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_334, 1, 1, 0, 0, 0, 0, 0, 0, 802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_335, 10, 141148, 23846, 3344, 1104, 0, 0, 736, 1055315, 0, 736, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,16225,736,0, 736, 0, 0, 0, 0, 0, 0
-e./results/2//raytrace/policy_336, 1, 0, 0, 0, 0, 0, 0, 0, 5584, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_337, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_338, 2, 25042, 0, 23642, 0, 0, 0, 0, 86558, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_339, 2, 25042, 0, 18716, 0, 0, 0, 0, 111188, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_340, 1, 1, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_341, 1, 5539, 0, 0, 0, 0, 0, 0, 16772, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_342, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_343, 1, 1400, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_344, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_345, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_346, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_347, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_348, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_349, 11, 155101, 24510, 2348, 0, 0, 0, 0, 1177350, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_350, 1, 6712, 0, 0, 0, 0, 0, 0, 30980, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_351, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_352, 1, 5910, 0, 0, 0, 0, 0, 0, 28754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_353, 9, 30150, 2051, 20761, 0, 0, 0, 0, 193177, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_354, 1, 67211, 0, 0, 0, 0, 0, 0, 230877, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_355, 14, 108686, 15800, 24854, 0, 0, 0, 0, 836143, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_356, 1, 2295, 0, 0, 0, 0, 0, 0, 3676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_357, 1, 50074, 0, 0, 0, 0, 0, 0, 89200, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_358, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_359, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_360, 2, 2, 61, 0, 0, 0, 0, 0, 1428, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_361, 1, 0, 0, 0, 0, 0, 0, 0, 1236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_362, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_363, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_364, 1, 6968, 0, 0, 0, 0, 0, 0, 24828, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_365, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_366, 1, 6656, 0, 0, 0, 0, 0, 0, 13882, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_367, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_368, 2, 25042, 0, 24902, 0, 0, 0, 0, 79680, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_369, 2, 25042, 0, 25041, 0, 0, 0, 0, 78985, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_370, 1, 2852, 0, 0, 0, 0, 0, 0, 7678, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_371, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_372, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_373, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_374, 1, 2295, 0, 0, 0, 0, 0, 0, 3676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_375, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_376, 1, 2, 0, 0, 0, 0, 0, 0, 3061, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_377, 10, 142361, 23422, 3776, 0, 0, 0, 0, 1056975, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_378, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_379, 1, 3, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_380, 1, 584, 0, 0, 0, 0, 0, 0, 4090, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_381, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_382, 1, 0, 0, 0, 0, 0, 0, 0, 400, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_383, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_384, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_385, 1, 584, 0, 0, 0, 0, 0, 0, 1170, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_386, 1, 14, 0, 0, 0, 0, 0, 0, 30, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_387, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_388, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_389, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_390, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_391, 5, 111735, 18372, 86, 0, 0, 0, 0, 807001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_392, 1, 0, 0, 0, 0, 0, 0, 0, 2338, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_393, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_394, 1, 1, 0, 0, 0, 0, 0, 0, 47, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_395, 1, 0, 0, 0, 0, 0, 0, 0, 3946, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_396, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_397, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_398, 14, 106611, 15800, 24854, 1032, 0, 0, 2978, 783944, 1514, 1464, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,9417,2024,560, 1464, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,9873,326,326, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,17281,628,628, 0, 0, 0, 0, 0, 0, 0
-e./results/2//raytrace/policy_399, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_400, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_401, 8, 33765, 0, 4237, 0, 0, 0, 0, 248126, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_402, 1, 3004, 0, 0, 1145, 0, 0, 1741, 12303, 596, 1145, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,2961,1261,596, 665, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,3017,340,0, 340, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,16841,140,0, 140, 0, 0, 0, 0, 0, 0
-e./results/2//raytrace/policy_403, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_404, 1, 2852, 0, 0, 0, 0, 0, 0, 7678, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_405, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_406, 1, 0, 0, 0, 0, 0, 0, 0, 1236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_407, 1, 488, 0, 0, 0, 0, 0, 0, 1252, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_408, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_409, 1, 0, 0, 0, 0, 0, 0, 0, 4522, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_410, 10, 141901, 23422, 3776, 1080, 0, 0, 720, 1050885, 0, 720, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,16209,720,0, 720, 0, 0, 0, 0, 0, 0
-e./results/2//raytrace/policy_411, 1, 1400, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_412, 11, 155101, 24510, 2348, 0, 0, 0, 0, 1177350, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_413, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_414, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_415, 10, 141148, 23846, 3344, 0, 0, 0, 0, 1054579, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_416, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_417, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_418, 1, 586, 0, 0, 0, 0, 0, 0, 1174, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_419, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_420, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_421, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_422, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_423, 1, 0, 0, 0, 0, 0, 0, 0, 5584, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_424, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_425, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_426, 1, 586, 0, 0, 0, 0, 0, 0, 1174, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_427, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_428, 11, 155101, 24510, 2348, 0, 0, 0, 0, 1177350, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_429, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_430, 1, 1, 0, 0, 0, 0, 0, 0, 15, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_431, 1, 1649, 0, 0, 0, 0, 0, 0, 7996, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_432, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_433, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_434, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_435, 10, 142361, 23422, 3776, 513, 0, 0, 514, 1056689, 166, 348, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,9785,330,160, 170, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,10905,184,6, 178, 0, 0, 0, 0, 0, 0
-e./results/2//raytrace/policy_436, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_437, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_438, 2, 25042, 0, 23808, 0, 0, 0, 0, 85728, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_439, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_440, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_441, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_442, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_443, 1, 6968, 0, 0, 6568, 0, 0, 6168, 30996, 0, 6168, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,9529,5768,0, 5768, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,10705,400,0, 400, 0, 0, 0, 0, 0, 0
-e./results/2//raytrace/policy_444, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_445, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_446, 1, 6712, 0, 0, 0, 0, 0, 0, 30980, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_447, 10, 142361, 23422, 3776, 0, 0, 0, 0, 1056975, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_448, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_449, 1, 398, 0, 0, 0, 0, 0, 0, 798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_450, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_451, 1, 1752, 0, 0, 0, 0, 0, 0, 14310, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_452, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_453, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_454, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_455, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_456, 2, 25042, 0, 13130, 0, 0, 0, 0, 138540, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_457, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_458, 1, 4942, 0, 0, 0, 0, 0, 0, 14610, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_459, 3, 87164, 14512, 144, 0, 0, 0, 0, 594851, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_460, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_461, 1, 5539, 0, 0, 0, 0, 0, 0, 16772, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_462, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_463, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_464, 1, 3760, 0, 0, 0, 0, 0, 0, 12318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_465, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_466, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_467, 1, 5910, 0, 0, 0, 0, 0, 0, 28754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_468, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_469, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_470, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_471, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_472, 1, 5539, 0, 0, 0, 0, 0, 0, 16772, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_473, 2, 25042, 0, 25041, 0, 0, 0, 0, 78985, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_474, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_475, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_476, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_477, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_478, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_479, 1, 1400, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_480, 1, 0, 0, 0, 0, 0, 0, 0, 11, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_481, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_482, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_483, 2, 155520, 26641, 0, 584, 0, 0, 584, 1213087, 0, 584, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,11265,584,0, 584, 0, 0, 0, 0, 0, 0
-e./results/2//raytrace/policy_484, 1, 0, 0, 0, 0, 0, 0, 0, 5584, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_485, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_486, 10, 141148, 23846, 3344, 0, 0, 0, 0, 1054579, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_487, 1, 50074, 0, 0, 0, 0, 0, 0, 89200, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_488, 1, 1649, 0, 0, 0, 0, 0, 0, 7996, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_489, 3, 584, 438, 1666, 0, 0, 0, 0, 15040, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_490, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_491, 1, 584, 0, 0, 0, 0, 0, 0, 1170, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_492, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_493, 1, 0, 0, 0, 0, 0, 0, 0, 766, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_494, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_495, 1, 0, 0, 0, 0, 0, 0, 0, 11, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_496, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_497, 1, 488, 0, 0, 0, 0, 0, 0, 1252, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_498, 11, 155101, 24510, 2348, 0, 0, 0, 0, 1177350, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_499, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_500, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_501, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_502, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_503, 1, 1, 0, 0, 0, 0, 0, 0, 65, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_504, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_505, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_506, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_507, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_508, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_509, 1, 1400, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_510, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_511, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_512, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_513, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_514, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_515, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_516, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_517, 1, 1, 0, 0, 0, 0, 0, 0, 802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_518, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_519, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_520, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_521, 1, 1649, 0, 0, 0, 0, 0, 0, 7996, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_522, 1, 2, 0, 0, 0, 0, 0, 0, 3061, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_523, 1, 584, 0, 0, 0, 0, 0, 0, 4090, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_524, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_525, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_526, 1, 3004, 0, 0, 0, 0, 0, 0, 10562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_527, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_528, 11, 147121, 24422, 2456, 0, 0, 0, 0, 1141476, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_529, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_530, 11, 155101, 24510, 2348, 0, 0, 0, 0, 1177350, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_531, 17, 146989, 24302, 21062, 0, 0, 0, 0, 1080819, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_532, 1, 2295, 0, 0, 0, 0, 0, 0, 3676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_533, 2, 25042, 0, 25041, 0, 0, 0, 0, 78985, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_534, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_535, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_536, 1, 4942, 0, 0, 0, 0, 0, 0, 14610, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_537, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_538, 1, 7591, 0, 0, 0, 0, 0, 0, 21331, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_539, 1, 584, 0, 0, 0, 0, 0, 0, 1170, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_540, 1, 2954, 0, 0, 0, 0, 0, 0, 12110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_541, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_542, 11, 147480, 24510, 2348, 1600, 0, 0, 20920, 1148579, 19320, 1600, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4633,6090,6090, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,5033,184,184, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,5369,2382,2382, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,5593,8282,8282, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,5905,2382,2382, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,15393,736,0, 736, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,16673,864,0, 864, 0, 0, 0, 0, 0, 0
-e./results/2//raytrace/policy_543, 1, 586, 0, 0, 0, 0, 0, 0, 1174, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_544, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_545, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_546, 1, 6968, 0, 0, 0, 0, 0, 0, 24828, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_547, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_548, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_549, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_550, 2, 25042, 0, 25041, 0, 0, 0, 0, 79563, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_551, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_552, 11, 147480, 24510, 2348, 0, 0, 0, 0, 1127659, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_553, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_554, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_555, 1, 1, 0, 0, 0, 0, 0, 0, 65, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_556, 1, 0, 0, 0, 0, 0, 0, 0, 3946, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_557, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_558, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_559, 2, 25042, 0, 23642, 0, 0, 0, 0, 85980, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_560, 1, 1, 0, 0, 0, 0, 0, 0, 65, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_561, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_562, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_563, 2, 25042, 0, 23808, 0, 0, 0, 0, 85728, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_564, 1, 0, 0, 0, 0, 0, 0, 0, 5584, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_565, 1, 584, 0, 0, 0, 0, 0, 0, 4090, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_566, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_567, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_568, 11, 147146, 24427, 2451, 0, 0, 0, 888, 1130810, 888, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,14937,888,888, 0, 0, 0, 0, 0, 0, 0
-e./results/2//raytrace/policy_569, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_570, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_571, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_572, 1, 584, 0, 0, 0, 0, 0, 0, 4090, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_573, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_574, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_575, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_576, 1, 3760, 0, 0, 0, 0, 0, 0, 12318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_577, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_578, 1, 448, 0, 0, 0, 0, 0, 0, 2474, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_579, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_580, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_581, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_582, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_583, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_584, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_585, 1, 0, 0, 0, 0, 0, 0, 0, 906, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_586, 1, 183, 0, 0, 0, 0, 0, 0, 330, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_587, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_588, 1, 0, 0, 0, 0, 0, 0, 0, 3946, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_589, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_590, 1, 1, 0, 0, 1, 0, 0, 400, 1202, 399, 1, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,14521,400,399, 1, 0, 0, 0, 0, 0, 0
-e./results/2//raytrace/policy_591, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_592, 10, 142361, 23422, 3776, 0, 0, 0, 0, 1056175, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_593, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_594, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_595, 1, 0, 0, 0, 0, 0, 0, 0, 906, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_596, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_597, 1, 1649, 0, 0, 0, 0, 0, 0, 7996, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_598, 2, 155520, 26641, 0, 0, 0, 0, 0, 1212503, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_599, 1, 2628, 0, 0, 0, 0, 0, 0, 6658, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//raytrace/policy_600, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/10-fullhard1.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/crypto_1431698920//crypto/policy_1, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_10, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_100, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_101, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_102, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_103, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_104, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_105, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_106, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_107, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_108, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_109, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_11, 1, 0, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_110, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_111, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_112, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_113, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_114, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_115, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_116, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_117, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_118, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_119, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_12, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_120, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_121, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_122, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_123, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_124, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_125, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_126, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_127, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_128, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_129, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_13, 1, 0, 0, 0, 0, 0, 0, 0, 14, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_130, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_131, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_132, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_133, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_134, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_135, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_136, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_137, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_138, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_139, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_14, 47, 
-e./results/crypto_1431698920//crypto/policy_140, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_141, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_142, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_143, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_144, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_145, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_146, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_147, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_148, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_149, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_15, 1, 0, 0, 0, 0, 0, 0, 0, 4962, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_150, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_151, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_152, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_153, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_154, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_155, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_156, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_157, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_158, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_159, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_16, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_160, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_161, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_162, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_163, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_164, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_165, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_166, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_167, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_168, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_169, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_17, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_170, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_171, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_172, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_173, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_174, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_175, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_176, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_177, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_178, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_179, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_18, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_180, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_181, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_182, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_183, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_184, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_185, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_186, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_187, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_188, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_189, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_19, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_190, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_191, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_192, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_193, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_194, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_195, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_196, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_197, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_198, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_199, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_2, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_20, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_200, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_21, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_22, 40, 
-e./results/crypto_1431698920//crypto/policy_23, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_24, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_25, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_26, , 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_27, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_28, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_29, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_3, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_30, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_31, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_32, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_33, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_34, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_35, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_36, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_37, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_38, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_39, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_4, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_40, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_41, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_42, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_43, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_44, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_45, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_46, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_47, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_48, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_49, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_5, 1, 0, 0, 0, 0, 0, 0, 0, 26, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_50, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_51, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_52, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_53, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_54, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_55, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_56, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_57, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_58, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_59, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_6, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_60, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_61, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_62, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_63, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_64, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_65, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_66, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_67, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_68, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_69, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_7, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_70, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_71, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_72, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_73, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_74, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_75, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_76, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_77, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_78, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_79, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_8, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_80, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_81, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_82, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_83, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_84, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_85, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_86, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_87, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_88, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_89, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_9, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_90, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_91, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_92, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_93, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_94, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_95, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_96, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_97, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_98, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431698920//crypto/policy_99, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/10-fullhard2.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/crypto_1431699024//crypto/policy_201, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_202, 42, 
-e./results/crypto_1431699024//crypto/policy_203, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_204, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_205, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_206, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_207, 1, 0, 0, 0, 0, 0, 0, 0, 14, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_208, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_209, 1, 0, 0, 0, 0, 0, 0, 0, 266, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_210, 1, 0, 0, 0, 0, 0, 0, 0, 20, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_211, 50, 59426, 71816, 770, 0, 0, 0, 0, 1626966, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_212, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_213, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_214, 1, 0, 0, 0, 0, 0, 0, 0, 1031, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_215, 40, 
-e./results/crypto_1431699024//crypto/policy_216, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_217, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_218, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_219, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_220, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_221, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_222, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_223, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_224, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_225, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_226, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_227, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_228, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_229, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_230, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_231, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_232, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_233, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_234, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_235, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_236, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_237, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_238, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_239, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_240, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_241, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_242, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_243, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_244, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_245, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_246, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_247, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_248, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_249, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_250, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_251, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_252, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_253, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_254, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_255, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_256, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_257, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_258, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_259, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_260, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_261, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_262, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_263, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_264, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_265, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_266, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_267, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_268, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_269, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_270, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_271, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_272, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_273, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_274, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_275, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_276, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_277, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_278, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_279, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_280, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_281, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_282, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_283, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_284, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_285, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_286, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_287, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_288, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_289, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_290, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_291, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_292, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_293, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_294, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_295, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_296, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_297, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_298, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_299, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_300, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_301, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_302, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_303, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_304, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_305, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_306, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_307, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_308, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_309, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_310, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_311, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_312, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_313, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_314, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_315, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_316, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_317, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_318, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_319, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_320, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_321, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_322, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_323, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_324, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_325, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_326, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_327, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_328, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_329, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_330, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_331, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_332, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_333, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_334, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_335, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_336, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_337, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_338, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_339, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_340, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_341, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_342, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_343, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_344, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_345, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_346, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_347, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_348, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_349, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_350, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_351, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_352, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_353, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_354, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_355, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_356, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_357, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_358, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_359, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_360, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_361, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_362, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_363, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_364, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_365, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_366, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_367, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_368, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_369, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_370, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_371, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_372, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_373, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_374, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_375, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_376, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_377, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_378, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_379, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_380, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_381, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_382, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_383, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_384, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_385, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_386, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_387, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_388, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_389, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_390, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_391, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_392, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_393, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_394, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_395, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_396, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_397, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_398, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_399, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431699024//crypto/policy_400, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/10-fullhard3.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/1//crypto/policy_1, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_10, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_100, 1, 56, 0, 0, 0, 0, 0, 0, 389, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_101, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_102, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_103, 30, 41223, 7035, 936, 0, 0, 0, 0, 901233, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_104, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_105, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_106, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_107, 1, 3, 0, 0, 0, 0, 0, 0, 1027, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_108, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_109, 1, 1447, 0, 0, 0, 0, 0, 0, 2902, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_11, 1, 0, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_110, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_111, 30, 56593, 64029, 26, 0, 0, 0, 18, 1504631, 18, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,17065,18,18, 0, 0, 0, 0, 0, 0, 0
-e./results/1//crypto/policy_112, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_113, 1, 3, 0, 0, 0, 0, 0, 0, 11, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_114, 1, 0, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_115, 1, 25, 0, 0, 0, 0, 0, 0, 588, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_116, 1, 0, 0, 0, 0, 0, 0, 0, 203, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_117, 30, 
-e./results/1//crypto/policy_118, 1, 1, 0, 0, 0, 0, 0, 0, 43, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_119, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_12, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_120, 1, 28, 0, 0, 0, 0, 0, 0, 55, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_121, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_122, 30, 40661, 6538, 99, 0, 0, 0, 0, 885365, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_123, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_124, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_125, 4, 1, 2, 1, 0, 0, 0, 0, 1169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_126, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_127, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_128, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_129, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_13, 1, 0, 0, 0, 0, 0, 0, 0, 14, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_130, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_131, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_132, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_133, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_134, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_135, 1, 1, 0, 0, 0, 0, 0, 0, 46, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_136, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_137, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_138, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_139, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_14, 30, 133, 151, 168, 0, 0, 0, 0, 3113, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_140, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_141, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_142, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_143, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_144, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_145, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_146, 1, 0, 0, 0, 0, 0, 0, 0, 4962, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_147, 1, 0, 0, 0, 0, 0, 0, 0, 17, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_148, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_149, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_15, 2, 0, 0, 1, 0, 0, 0, 0, 4963, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_150, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_151, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_152, 30, 41352, 7625, 115, 0, 0, 0, 0, 894745, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_153, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_154, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_155, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_156, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_157, 30, 
-e./results/1//crypto/policy_158, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_159, 5, 128, 9, 121, 0, 0, 0, 0, 1937, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_16, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_160, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_161, 1, 1, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_162, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_163, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_164, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_165, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_166, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_167, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_168, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_169, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_17, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_170, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_171, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_172, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_173, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_174, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_175, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_176, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_177, 30, 55081, 63747, 242, 0, 0, 0, 0, 1441048, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_178, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_179, 30, 
-e./results/1//crypto/policy_18, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_180, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_181, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_182, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_183, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_184, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_185, 1, 3, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_186, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_187, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_188, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_189, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_19, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_190, 1, 0, 0, 0, 0, 0, 0, 0, 1031, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_191, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_192, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_193, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_194, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_195, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_196, 30, 
-e./results/1//crypto/policy_197, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_198, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_199, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_2, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_20, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_200, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_21, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_22, 30, 40619, 6453, 937, 0, 0, 0, 0, 888784, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_23, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_24, 1, 28, 0, 0, 0, 0, 0, 0, 55, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_25, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_26, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_27, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_28, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_29, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_3, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_30, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_31, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_32, 30, 55643, 64244, 245, 0, 0, 0, 0, 1455919, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_33, 30, 56485, 65956, 25, 0, 0, 0, 0, 1475635, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_34, 1, 129, 0, 0, 0, 0, 0, 0, 1417, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_35, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_36, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_37, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_38, 1, 0, 0, 0, 0, 0, 0, 0, 1031, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_39, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_4, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_40, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_41, 30, 
-e./results/1//crypto/policy_42, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_43, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_44, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_45, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_46, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_47, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_48, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_49, 30, 
-e./results/1//crypto/policy_5, 1, 0, 0, 0, 0, 0, 0, 0, 26, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_50, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_51, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_52, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_53, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_54, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_55, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_56, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_57, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_58, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_59, 1, 0, 27, 0, 0, 0, 0, 0, 238, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_6, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_60, 1, 0, 0, 0, 0, 0, 0, 0, 254, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_61, 1, 0, 0, 0, 0, 0, 0, 0, 14, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_62, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_63, 30, 870, 1329, 38, 0, 0, 0, 0, 13159, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_64, 1, 0, 0, 0, 0, 0, 0, 0, 4962, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_65, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_66, 30, 56203, 65626, 43, 0, 0, 0, 0, 1497927, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_67, 1, 23, 0, 0, 0, 0, 0, 0, 28, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_68, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_69, 5, 128, 8, 122, 0, 0, 0, 0, 1936, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_7, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_70, 1, 0, 0, 0, 0, 0, 0, 0, 1031, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_71, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_72, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_73, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_74, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_75, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_76, 30, 40662, 6538, 271, 0, 0, 0, 0, 886133, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_77, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_78, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_79, 1, 0, 0, 0, 0, 0, 0, 0, 18, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_8, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_80, 1, 28, 0, 0, 0, 0, 0, 0, 55, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_81, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_82, 30, 54378, 8989, 1320, 0, 0, 0, 0, 1212929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_83, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_84, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_85, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_86, 30, 40680, 6540, 284, 0, 0, 0, 0, 885923, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_87, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_88, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_89, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_9, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_90, 1, 1129, 0, 0, 0, 0, 0, 0, 2768, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_91, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_92, 30, 42917, 9004, 187, 0, 0, 0, 0, 927952, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_93, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_94, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_95, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_96, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_97, 1, 1, 0, 0, 0, 0, 0, 0, 46, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_98, 30, 41225, 7034, 940, 0, 0, 0, 0, 901171, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_99, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/2//crypto/policy_201, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_202, 30, 
-e./results/2//crypto/policy_203, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_204, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_205, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_206, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_207, 1, 0, 0, 0, 0, 0, 0, 0, 14, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_208, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_209, 1, 0, 0, 0, 0, 0, 0, 0, 266, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_210, 1, 0, 0, 0, 0, 0, 0, 0, 20, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_211, 30, 56425, 66129, 24, 0, 0, 0, 0, 1502963, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_212, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_213, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_214, 1, 0, 0, 0, 0, 0, 0, 0, 1031, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_215, 30, 39507, 7002, 969, 0, 0, 0, 0, 930087, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_216, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_217, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_218, 30, 963, 1820, 39, 0, 0, 0, 0, 17189, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_219, 1, 0, 0, 0, 0, 0, 0, 0, 1031, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_220, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_221, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_222, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_223, 30, 16682, 6577, 25580, 0, 0, 0, 0, 974845, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_224, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_225, 4, 16, 2, 2, 0, 0, 0, 0, 1069, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_226, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_227, 1, 0, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_228, 1, 0, 1, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_229, 16, 726, 1026, 24, 0, 0, 0, 0, 8004, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_230, 12, 129, 137, 22, 0, 0, 0, 0, 6155, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_231, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_232, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_233, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_234, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_235, 30, 10, 4, 18, 0, 0, 0, 0, 157, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_236, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_237, 1, 0, 0, 0, 0, 0, 0, 0, 1235, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_238, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_239, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_240, 30, 131, 149, 168, 0, 0, 0, 0, 2785, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_241, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_242, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_243, 30, 
-e./results/2//crypto/policy_244, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_245, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_246, 30, 40668, 6538, 267, 0, 0, 0, 0, 886257, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_247, 30, 41225, 7034, 271, 0, 0, 0, 0, 900565, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_248, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_249, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_250, 1, 6, 0, 0, 0, 0, 0, 0, 290, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_251, 3, 705, 1045, 1, 0, 0, 0, 0, 8030, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_252, 30, 41221, 7034, 936, 0, 0, 0, 0, 903145, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_253, 1, 0, 0, 0, 0, 0, 0, 0, 203, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_254, 1, 0, 0, 0, 0, 0, 0, 0, 16, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_255, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_256, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_257, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_258, 1, 1158, 0, 0, 2, 0, 0, 1, 2827, 0, 1, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,47857,1,0, 1, 0, 0, 0, 0, 0, 0
-e./results/2//crypto/policy_259, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_260, 30, 
-e./results/2//crypto/policy_261, 30, 40614, 6506, 78, 0, 0, 0, 0, 884494, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_262, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_263, 30, 41221, 7034, 935, 2, 1, 0, 1, 901917, 0, 0, 0, 0, 0, 1, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,47929,1,0, 0, 0, 0, 0, 1, 0, 0
-e./results/2//crypto/policy_264, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_265, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_266, 1, 1130, 0, 0, 8, 0, 0, 6, 2777, 0, 6, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,16321,3,0, 3, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,17849,1,0, 1, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,33729,2,0, 2, 0, 0, 0, 0, 0, 0
-e./results/2//crypto/policy_267, 30, 
-e./results/2//crypto/policy_268, 1, 56, 0, 0, 0, 0, 0, 0, 389, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_269, 1, 0, 0, 0, 0, 0, 0, 0, 20, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_270, 1, 0, 0, 0, 0, 0, 0, 0, 1235, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_271, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_272, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_273, 30, 56158, 65649, 2852, 0, 0, 0, 0, 1504106, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_274, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_275, 1, 0, 0, 0, 0, 0, 0, 0, 203, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_276, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_277, 5, 3720, 0, 3721, 0, 0, 0, 0, 34657, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_278, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_279, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_280, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_281, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_282, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_283, 30, 55646, 64251, 245, 0, 0, 0, 0, 1456037, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_284, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_285, 30, 866, 1329, 38, 0, 0, 0, 0, 13159, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_286, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_287, 1, 1, 0, 0, 0, 0, 0, 0, 43, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_288, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_289, 1, 0, 0, 0, 0, 0, 0, 0, 50, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_290, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_291, 1, 1, 0, 0, 0, 0, 0, 0, 43, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_292, 30, 40374, 5496, 775, 0, 0, 0, 0, 914826, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_293, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_294, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_295, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_296, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_297, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_298, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_299, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_300, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_301, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_302, 1, 1, 0, 0, 0, 0, 0, 0, 58, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_303, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_304, 1, 0, 0, 0, 0, 0, 0, 0, 205, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_305, 1, 1158, 0, 0, 0, 0, 0, 0, 2826, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_306, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_307, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_308, 30, 2159, 5901, 24, 0, 0, 0, 0, 53337, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_309, 30, 40660, 6546, 272, 0, 0, 0, 0, 889194, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_310, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_311, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_312, 5, 130, 134, 4, 0, 0, 0, 0, 5759, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_313, 1, 0, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_314, 1, 0, 0, 0, 0, 0, 0, 0, 4962, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_315, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_316, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_317, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_318, 30, 41224, 7034, 933, 0, 0, 0, 0, 901294, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_319, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_320, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_321, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_322, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_323, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_324, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_325, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_326, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_327, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_328, 30, 865, 1329, 38, 0, 0, 0, 0, 13159, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_329, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_330, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_331, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_332, 30, 183748, 10575, 796, 0, 0, 0, 0, 3553238, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_333, 30, 131, 149, 168, 0, 0, 0, 0, 2786, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_334, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_335, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_336, 30, 133, 149, 168, 0, 0, 0, 0, 3082, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_337, 1, 1130, 0, 0, 242, 0, 0, 201, 2972, 0, 201, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,17289,201,0, 201, 0, 0, 0, 0, 0, 0
-e./results/2//crypto/policy_338, 1, 0, 0, 0, 0, 0, 0, 0, 205, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_339, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_340, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_341, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_342, 1, 0, 0, 0, 0, 0, 0, 0, 14, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_343, 30, 57474, 69679, 5, 0, 0, 0, 0, 1509045, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_344, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_345, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_346, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_347, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_348, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_349, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_350, 5, 128, 10, 120, 0, 0, 0, 0, 2067, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_351, 30, 40921, 7530, 266, 0, 0, 0, 0, 894300, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_352, 1, 0, 0, 0, 0, 0, 0, 0, 203, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_353, 1, 3, 0, 0, 0, 0, 0, 0, 11, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_354, 30, 111284, 9770, 3144, 0, 0, 0, 0, 2346584, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_355, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_356, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_357, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_358, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_359, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_360, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_361, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_362, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_363, 30, 40698, 6538, 1487, 0, 0, 0, 0, 925102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_364, 30, 56615, 65606, 55, 0, 0, 0, 0, 1466261, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_365, 30, 133, 149, 168, 0, 0, 0, 0, 3082, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_366, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_367, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_368, 3, 19, 7, 4980, 0, 0, 0, 0, 20116, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_369, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_370, 1, 0, 0, 0, 0, 0, 0, 0, 203, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_371, 30, 36260, 4562, 91, 0, 0, 0, 0, 775755, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_372, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_373, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_374, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_375, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_376, 30, 
-e./results/2//crypto/policy_377, 7, 128, 133, 18, 0, 0, 0, 0, 5641, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_378, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_379, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_380, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_381, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_382, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_383, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_384, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_385, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_386, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_387, 30, 133, 151, 168, 0, 0, 0, 0, 3113, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_388, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_389, 1, 0, 0, 0, 0, 0, 0, 0, 20, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_390, 30, 56538, 65567, 34, 0, 0, 0, 0, 1465726, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_391, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_392, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_393, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_394, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_395, 30, 56613, 65605, 54, 0, 0, 0, 0, 1466205, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_396, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_397, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_398, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_399, 30, 40617, 6447, 346, 0, 0, 0, 0, 884614, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_400, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/crypto_1431633888//crypto/policy_401, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_402, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_403, 4, 1263, 3, 1251, 0, 0, 0, 0, 2555, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_404, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_405, 50, 77503, 89553, 60, 0, 0, 0, 0, 2028582, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_406, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_407, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_408, 41, 
-e./results/crypto_1431633888//crypto/policy_409, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_410, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_411, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_412, 39, 
-e./results/crypto_1431633888//crypto/policy_413, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_414, 41, 
-e./results/crypto_1431633888//crypto/policy_415, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_416, 41, 
-e./results/crypto_1431633888//crypto/policy_417, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_418, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_419, 1, 1, 0, 0, 0, 0, 0, 0, 46, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_420, 46, 
-e./results/crypto_1431633888//crypto/policy_421, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_422, 1, 28, 0, 0, 0, 0, 0, 0, 55, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_423, 4, 1262, 3, 1250, 0, 0, 0, 0, 2553, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_424, 1, 0, 0, 0, 0, 0, 0, 0, 30, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_425, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_426, 50, 61371, 32109, 800, 0, 0, 0, 0, 1383161, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_427, 34, 
-e./results/crypto_1431633888//crypto/policy_428, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_429, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_430, 37, 
-e./results/crypto_1431633888//crypto/policy_431, 40, 
-e./results/crypto_1431633888//crypto/policy_432, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_433, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_434, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_435, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_436, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_437, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_438, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_439, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_440, 1, 3, 0, 0, 0, 0, 0, 0, 11, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_441, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_442, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_443, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_444, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_445, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_446, 36, 
-e./results/crypto_1431633888//crypto/policy_447, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_448, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_449, 1, 1, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_450, 1, 1, 0, 0, 0, 0, 0, 0, 43, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_451, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_452, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_453, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_454, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_455, 1, 0, 0, 0, 0, 0, 0, 0, 14, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_456, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_457, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_458, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_459, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_460, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_461, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_462, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_463, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_464, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_465, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_466, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_467, 1, 30, 0, 0, 0, 0, 0, 0, 216, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_468, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_469, 42, 
-e./results/crypto_1431633888//crypto/policy_470, 4, 1, 2, 1, 0, 0, 0, 0, 1169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_471, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_472, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_473, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_474, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_475, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_476, 50, 58627, 68242, 792, 0, 0, 0, 0, 1589083, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_477, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_478, 2, 0, 0, 1, 0, 0, 0, 0, 4963, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_479, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_480, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_481, 1, 0, 0, 0, 0, 0, 0, 0, 14, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_482, 50, 60954, 78325, 729, 0, 0, 0, 0, 1624161, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_483, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_484, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_485, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_486, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_487, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_488, 1, 0, 0, 0, 0, 0, 0, 0, 1235, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_489, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_490, 3, 19, 7, 4982, 0, 0, 0, 0, 20124, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_491, 1, 16, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_492, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_493, 1, 0, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_494, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_495, 1, 0, 0, 0, 0, 0, 0, 0, 1235, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_496, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_497, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_498, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_499, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_500, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_501, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_502, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_503, 1, 0, 0, 0, 0, 0, 0, 0, 26, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_504, 50, 58613, 68220, 785, 0, 0, 0, 0, 1586720, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_505, 50, 61367, 32109, 805, 0, 0, 0, 0, 1383087, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_506, 4, 16, 2, 2, 0, 0, 0, 0, 1069, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_507, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_508, 1, 3, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_509, 42, 
-e./results/crypto_1431633888//crypto/policy_510, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_511, 1, 516, 1980, 0, 0, 0, 0, 0, 17336, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_512, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_513, 1, 23, 0, 0, 0, 0, 0, 0, 28, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_514, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_515, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_516, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_517, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_518, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_519, 1, 0, 0, 0, 0, 0, 0, 0, 17, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_520, 1, 0, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_521, 38, 
-e./results/crypto_1431633888//crypto/policy_522, 1, 0, 0, 0, 0, 0, 0, 0, 4962, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_523, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_524, 45, 
-e./results/crypto_1431633888//crypto/policy_525, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_526, 1, 0, 0, 0, 0, 0, 0, 0, 203, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_527, 1, 0, 0, 0, 0, 0, 0, 0, 12802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_528, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_529, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_530, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_531, 1, 0, 0, 0, 0, 0, 0, 0, 1031, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_532, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_533, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_534, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_535, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_536, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_537, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_538, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_539, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_540, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_541, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_542, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_543, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_544, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_545, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_546, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_547, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_548, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_549, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_550, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_551, 1, 0, 0, 0, 0, 0, 0, 0, 205, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_552, 42, 
-e./results/crypto_1431633888//crypto/policy_553, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_554, 1, 18806, 0, 0, 0, 0, 0, 0, 112838, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_555, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_556, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_557, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_558, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_559, 50, 55123, 8991, 1450, 0, 0, 0, 0, 1232942, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_560, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_561, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_562, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_563, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_564, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_565, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_566, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_567, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_568, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_569, 45, 
-e./results/crypto_1431633888//crypto/policy_570, 39, 
-e./results/crypto_1431633888//crypto/policy_571, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_572, 44, 
-e./results/crypto_1431633888//crypto/policy_573, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_574, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_575, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_576, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_577, 1, 0, 0, 0, 0, 0, 0, 0, 19914, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_578, 42, 
-e./results/crypto_1431633888//crypto/policy_579, 1, 0, 0, 0, 0, 0, 0, 0, 254, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_580, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_581, 1, 0, 0, 0, 0, 0, 0, 0, 16, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_582, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_583, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_584, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_585, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_586, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_587, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_588, 42, 
-e./results/crypto_1431633888//crypto/policy_589, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_590, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_591, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_592, 1, 3, 0, 0, 0, 0, 0, 0, 1021, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_593, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_594, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_595, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_596, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_597, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_598, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_599, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/crypto_1431633888//crypto/policy_600, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/10.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/1//crypto/policy_1, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_10, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_100, 1, 56, 0, 0, 0, 0, 0, 0, 389, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_101, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_102, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_103, 30, 41223, 7035, 936, 0, 0, 0, 0, 901233, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_104, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_105, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_106, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_107, 1, 3, 0, 0, 0, 0, 0, 0, 1027, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_108, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_109, 1, 1447, 0, 0, 0, 0, 0, 0, 2902, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_11, 1, 0, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_110, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_111, 30, 56593, 64029, 26, 0, 0, 0, 18, 1504631, 18, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,17065,18,18, 0, 0, 0, 0, 0, 0, 0
-e./results/1//crypto/policy_112, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_113, 1, 3, 0, 0, 0, 0, 0, 0, 11, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_114, 1, 0, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_115, 1, 25, 0, 0, 0, 0, 0, 0, 588, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_116, 1, 0, 0, 0, 0, 0, 0, 0, 203, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_117, 30, 
-e./results/1//crypto/policy_118, 1, 1, 0, 0, 0, 0, 0, 0, 43, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_119, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_12, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_120, 1, 28, 0, 0, 0, 0, 0, 0, 55, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_121, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_122, 30, 40661, 6538, 99, 0, 0, 0, 0, 885365, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_123, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_124, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_125, 4, 1, 2, 1, 0, 0, 0, 0, 1169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_126, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_127, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_128, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_129, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_13, 1, 0, 0, 0, 0, 0, 0, 0, 14, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_130, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_131, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_132, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_133, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_134, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_135, 1, 1, 0, 0, 0, 0, 0, 0, 46, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_136, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_137, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_138, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_139, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_14, 30, 133, 151, 168, 0, 0, 0, 0, 3113, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_140, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_141, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_142, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_143, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_144, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_145, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_146, 1, 0, 0, 0, 0, 0, 0, 0, 4962, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_147, 1, 0, 0, 0, 0, 0, 0, 0, 17, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_148, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_149, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_15, 2, 0, 0, 1, 0, 0, 0, 0, 4963, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_150, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_151, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_152, 30, 41352, 7625, 115, 0, 0, 0, 0, 894745, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_153, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_154, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_155, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_156, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_157, 30, 
-e./results/1//crypto/policy_158, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_159, 5, 128, 9, 121, 0, 0, 0, 0, 1937, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_16, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_160, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_161, 1, 1, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_162, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_163, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_164, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_165, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_166, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_167, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_168, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_169, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_17, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_170, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_171, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_172, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_173, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_174, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_175, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_176, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_177, 30, 55081, 63747, 242, 0, 0, 0, 0, 1441048, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_178, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_179, 30, 
-e./results/1//crypto/policy_18, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_180, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_181, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_182, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_183, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_184, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_185, 1, 3, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_186, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_187, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_188, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_189, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_19, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_190, 1, 0, 0, 0, 0, 0, 0, 0, 1031, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_191, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_192, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_193, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_194, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_195, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_196, 30, 
-e./results/1//crypto/policy_197, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_198, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_199, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_2, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_20, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_200, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_21, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_22, 30, 40619, 6453, 937, 0, 0, 0, 0, 888784, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_23, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_24, 1, 28, 0, 0, 0, 0, 0, 0, 55, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_25, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_26, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_27, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_28, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_29, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_3, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_30, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_31, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_32, 30, 55643, 64244, 245, 0, 0, 0, 0, 1455919, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_33, 30, 56485, 65956, 25, 0, 0, 0, 0, 1475635, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_34, 1, 129, 0, 0, 0, 0, 0, 0, 1417, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_35, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_36, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_37, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_38, 1, 0, 0, 0, 0, 0, 0, 0, 1031, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_39, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_4, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_40, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_41, 30, 
-e./results/1//crypto/policy_42, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_43, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_44, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_45, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_46, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_47, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_48, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_49, 30, 
-e./results/1//crypto/policy_5, 1, 0, 0, 0, 0, 0, 0, 0, 26, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_50, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_51, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_52, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_53, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_54, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_55, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_56, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_57, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_58, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_59, 1, 0, 27, 0, 0, 0, 0, 0, 238, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_6, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_60, 1, 0, 0, 0, 0, 0, 0, 0, 254, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_61, 1, 0, 0, 0, 0, 0, 0, 0, 14, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_62, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_63, 30, 870, 1329, 38, 0, 0, 0, 0, 13159, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_64, 1, 0, 0, 0, 0, 0, 0, 0, 4962, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_65, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_66, 30, 56203, 65626, 43, 0, 0, 0, 0, 1497927, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_67, 1, 23, 0, 0, 0, 0, 0, 0, 28, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_68, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_69, 5, 128, 8, 122, 0, 0, 0, 0, 1936, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_7, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_70, 1, 0, 0, 0, 0, 0, 0, 0, 1031, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_71, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_72, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_73, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_74, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_75, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_76, 30, 40662, 6538, 271, 0, 0, 0, 0, 886133, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_77, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_78, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_79, 1, 0, 0, 0, 0, 0, 0, 0, 18, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_8, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_80, 1, 28, 0, 0, 0, 0, 0, 0, 55, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_81, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_82, 30, 54378, 8989, 1320, 0, 0, 0, 0, 1212929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_83, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_84, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_85, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_86, 30, 40680, 6540, 284, 0, 0, 0, 0, 885923, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_87, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_88, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_89, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_9, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_90, 1, 1129, 0, 0, 0, 0, 0, 0, 2768, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_91, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_92, 30, 42917, 9004, 187, 0, 0, 0, 0, 927952, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_93, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_94, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_95, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_96, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_97, 1, 1, 0, 0, 0, 0, 0, 0, 46, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_98, 30, 41225, 7034, 940, 0, 0, 0, 0, 901171, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//crypto/policy_99, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/2//crypto/policy_201, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_202, 30, 
-e./results/2//crypto/policy_203, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_204, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_205, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_206, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_207, 1, 0, 0, 0, 0, 0, 0, 0, 14, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_208, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_209, 1, 0, 0, 0, 0, 0, 0, 0, 266, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_210, 1, 0, 0, 0, 0, 0, 0, 0, 20, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_211, 30, 56425, 66129, 24, 0, 0, 0, 0, 1502963, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_212, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_213, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_214, 1, 0, 0, 0, 0, 0, 0, 0, 1031, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_215, 30, 39507, 7002, 969, 0, 0, 0, 0, 930087, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_216, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_217, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_218, 30, 963, 1820, 39, 0, 0, 0, 0, 17189, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_219, 1, 0, 0, 0, 0, 0, 0, 0, 1031, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_220, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_221, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_222, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_223, 30, 16682, 6577, 25580, 0, 0, 0, 0, 974845, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_224, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_225, 4, 16, 2, 2, 0, 0, 0, 0, 1069, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_226, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_227, 1, 0, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_228, 1, 0, 1, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_229, 16, 726, 1026, 24, 0, 0, 0, 0, 8004, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_230, 12, 129, 137, 22, 0, 0, 0, 0, 6155, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_231, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_232, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_233, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_234, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_235, 30, 10, 4, 18, 0, 0, 0, 0, 157, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_236, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_237, 1, 0, 0, 0, 0, 0, 0, 0, 1235, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_238, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_239, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_240, 30, 131, 149, 168, 0, 0, 0, 0, 2785, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_241, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_242, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_243, 30, 
-e./results/2//crypto/policy_244, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_245, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_246, 30, 40668, 6538, 267, 0, 0, 0, 0, 886257, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_247, 30, 41225, 7034, 271, 0, 0, 0, 0, 900565, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_248, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_249, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_250, 1, 6, 0, 0, 0, 0, 0, 0, 290, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_251, 3, 705, 1045, 1, 0, 0, 0, 0, 8030, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_252, 30, 41221, 7034, 936, 0, 0, 0, 0, 903145, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_253, 1, 0, 0, 0, 0, 0, 0, 0, 203, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_254, 1, 0, 0, 0, 0, 0, 0, 0, 16, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_255, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_256, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_257, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_258, 1, 1158, 0, 0, 2, 0, 0, 1, 2827, 0, 1, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,47857,1,0, 1, 0, 0, 0, 0, 0, 0
-e./results/2//crypto/policy_259, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_260, 30, 
-e./results/2//crypto/policy_261, 30, 40614, 6506, 78, 0, 0, 0, 0, 884494, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_262, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_263, 30, 41221, 7034, 935, 2, 1, 0, 1, 901917, 0, 0, 0, 0, 0, 1, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,47929,1,0, 0, 0, 0, 0, 1, 0, 0
-e./results/2//crypto/policy_264, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_265, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_266, 1, 1130, 0, 0, 8, 0, 0, 6, 2777, 0, 6, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,16321,3,0, 3, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,17849,1,0, 1, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,33729,2,0, 2, 0, 0, 0, 0, 0, 0
-e./results/2//crypto/policy_267, 30, 
-e./results/2//crypto/policy_268, 1, 56, 0, 0, 0, 0, 0, 0, 389, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_269, 1, 0, 0, 0, 0, 0, 0, 0, 20, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_270, 1, 0, 0, 0, 0, 0, 0, 0, 1235, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_271, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_272, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_273, 30, 56158, 65649, 2852, 0, 0, 0, 0, 1504106, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_274, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_275, 1, 0, 0, 0, 0, 0, 0, 0, 203, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_276, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_277, 5, 3720, 0, 3721, 0, 0, 0, 0, 34657, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_278, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_279, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_280, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_281, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_282, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_283, 30, 55646, 64251, 245, 0, 0, 0, 0, 1456037, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_284, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_285, 30, 866, 1329, 38, 0, 0, 0, 0, 13159, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_286, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_287, 1, 1, 0, 0, 0, 0, 0, 0, 43, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_288, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_289, 1, 0, 0, 0, 0, 0, 0, 0, 50, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_290, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_291, 1, 1, 0, 0, 0, 0, 0, 0, 43, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_292, 30, 40374, 5496, 775, 0, 0, 0, 0, 914826, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_293, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_294, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_295, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_296, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_297, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_298, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_299, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_300, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_301, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_302, 1, 1, 0, 0, 0, 0, 0, 0, 58, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_303, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_304, 1, 0, 0, 0, 0, 0, 0, 0, 205, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_305, 1, 1158, 0, 0, 0, 0, 0, 0, 2826, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_306, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_307, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_308, 30, 2159, 5901, 24, 0, 0, 0, 0, 53337, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_309, 30, 40660, 6546, 272, 0, 0, 0, 0, 889194, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_310, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_311, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_312, 5, 130, 134, 4, 0, 0, 0, 0, 5759, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_313, 1, 0, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_314, 1, 0, 0, 0, 0, 0, 0, 0, 4962, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_315, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_316, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_317, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_318, 30, 41224, 7034, 933, 0, 0, 0, 0, 901294, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_319, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_320, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_321, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_322, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_323, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_324, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_325, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_326, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_327, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_328, 30, 865, 1329, 38, 0, 0, 0, 0, 13159, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_329, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_330, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_331, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_332, 30, 183748, 10575, 796, 0, 0, 0, 0, 3553238, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_333, 30, 131, 149, 168, 0, 0, 0, 0, 2786, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_334, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_335, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_336, 30, 133, 149, 168, 0, 0, 0, 0, 3082, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_337, 1, 1130, 0, 0, 242, 0, 0, 201, 2972, 0, 201, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,17289,201,0, 201, 0, 0, 0, 0, 0, 0
-e./results/2//crypto/policy_338, 1, 0, 0, 0, 0, 0, 0, 0, 205, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_339, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_340, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_341, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_342, 1, 0, 0, 0, 0, 0, 0, 0, 14, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_343, 30, 57474, 69679, 5, 0, 0, 0, 0, 1509045, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_344, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_345, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_346, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_347, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_348, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_349, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_350, 5, 128, 10, 120, 0, 0, 0, 0, 2067, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_351, 30, 40921, 7530, 266, 0, 0, 0, 0, 894300, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_352, 1, 0, 0, 0, 0, 0, 0, 0, 203, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_353, 1, 3, 0, 0, 0, 0, 0, 0, 11, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_354, 30, 111284, 9770, 3144, 0, 0, 0, 0, 2346584, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_355, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_356, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_357, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_358, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_359, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_360, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_361, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_362, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_363, 30, 40698, 6538, 1487, 0, 0, 0, 0, 925102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_364, 30, 56615, 65606, 55, 0, 0, 0, 0, 1466261, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_365, 30, 133, 149, 168, 0, 0, 0, 0, 3082, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_366, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_367, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_368, 3, 19, 7, 4980, 0, 0, 0, 0, 20116, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_369, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_370, 1, 0, 0, 0, 0, 0, 0, 0, 203, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_371, 30, 36260, 4562, 91, 0, 0, 0, 0, 775755, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_372, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_373, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_374, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_375, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_376, 30, 
-e./results/2//crypto/policy_377, 7, 128, 133, 18, 0, 0, 0, 0, 5641, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_378, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_379, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_380, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_381, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_382, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_383, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_384, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_385, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_386, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_387, 30, 133, 151, 168, 0, 0, 0, 0, 3113, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_388, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_389, 1, 0, 0, 0, 0, 0, 0, 0, 20, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_390, 30, 56538, 65567, 34, 0, 0, 0, 0, 1465726, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_391, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_392, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_393, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_394, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_395, 30, 56613, 65605, 54, 0, 0, 0, 0, 1466205, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_396, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_397, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_398, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_399, 30, 40617, 6447, 346, 0, 0, 0, 0, 884614, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//crypto/policy_400, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/2.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/1//splay/policy_1, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_10, 7, 517418, 67600, 199731, 0, 0, 0, 0, 2757023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_100, 1, 0, 0, 0, 0, 0, 0, 0, 8002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_101, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_102, 7, 517418, 67600, 199731, 0, 0, 0, 0, 2757023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_103, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_104, 12, 543342, 40030, 75127, 0, 0, 0, 0, 2691601, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_105, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_106, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_107, 4, 533177, 334609, 24239, 0, 0, 0, 0, 3291424, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_108, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_109, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_11, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_110, 4, 543209, 342610, 243, 0, 0, 0, 0, 4072814, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_111, 4, 533177, 334609, 24239, 0, 0, 0, 0, 3291437, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_112, 9, 517017, 64346, 200150, 9878, 28745, 0, 8000, 2756410, 2886, 1125, 0, 0, 0, 3989, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4625,8000,2886, 1125, 0, 0, 0, 3989, 0, 0
-e./results/1//splay/policy_113, 1, 26, 0, 0, 0, 0, 0, 0, 118, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_114, 8, 517016, 64345, 200150, 0, 0, 0, 0, 2772648, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_115, 1, 0, 0, 0, 0, 0, 0, 0, 16000, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_116, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_117, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_118, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_119, 1, 1, 0, 0, 0, 0, 0, 0, 71998, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_12, 1, 1, 0, 0, 0, 0, 0, 0, 71998, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_120, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_121, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_122, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_123, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_124, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_125, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_126, 1, 0, 0, 0, 0, 0, 0, 0, 8082, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_127, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_128, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_129, 1, 0, 0, 0, 0, 0, 0, 0, 2092722, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_13, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_130, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_131, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_132, 1, 26, 0, 0, 0, 0, 0, 0, 118, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_133, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_134, 4, 533178, 334609, 24239, 16161, 1, 0, 8080, 3291447, 0, 8079, 0, 0, 0, 1, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,1705,1,0, 0, 0, 0, 0, 1, 0, 0
,,,,,,,,,,,,,,,,,,1817,8079,0, 8079, 0, 0, 0, 0, 0, 0
-e./results/1//splay/policy_135, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_136, 8, 517016, 64345, 200150, 0, 0, 0, 0, 2772648, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_137, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_138, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_139, 1, 0, 0, 0, 0, 0, 0, 0, 8082, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_14, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_140, 1, 0, 0, 0, 0, 0, 0, 0, 32318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_141, 1, 0, 0, 0, 0, 0, 0, 0, 2092722, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_142, 3, 580287, 40030, 45790, 0, 0, 0, 0, 1951099, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_143, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_144, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_145, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_146, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_147, 1, 0, 0, 0, 0, 0, 0, 0, 8002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_148, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_149, 1, 0, 0, 0, 0, 0, 0, 0, 8002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_15, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_150, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_151, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_152, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_153, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_154, 1, 26, 0, 0, 0, 0, 0, 0, 118, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_155, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_156, 4, 543208, 342610, 243, 0, 0, 0, 0, 4104811, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_157, 1, 1, 0, 0, 0, 0, 0, 0, 2028084, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_158, 1, 16398, 0, 0, 0, 0, 0, 0, 32798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_159, 1, 0, 0, 0, 0, 0, 0, 0, 32322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_16, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_160, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_161, 1, 0, 0, 0, 0, 0, 0, 0, 2092722, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_162, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_163, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_164, 1, 26, 0, 0, 0, 0, 0, 0, 118, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_165, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_166, 1, 0, 0, 0, 0, 0, 0, 0, 8002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_167, 4, 533178, 334609, 24239, 0, 0, 0, 0, 3291419, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_168, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_169, 4, 533177, 334608, 24239, 0, 0, 0, 0, 3032885, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_17, 1, 0, 0, 0, 0, 0, 0, 0, 8002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_170, 1, 1, 0, 0, 0, 0, 0, 0, 71998, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_171, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_172, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_173, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_174, 8, 517016, 64345, 200150, 0, 0, 0, 0, 2772648, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_175, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_176, 1, 0, 0, 0, 0, 0, 0, 0, 775682, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_177, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_178, 1, 33609, 0, 0, 0, 0, 0, 0, 70865, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_179, 4, 533177, 334608, 24239, 0, 0, 0, 0, 3032885, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_18, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_180, 4, 533178, 334609, 24239, 0, 0, 0, 0, 3291444, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_181, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_182, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_183, 1, 16, 0, 0, 0, 0, 0, 0, 56, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_184, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_185, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_186, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_187, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_188, 1, 26, 0, 0, 0, 0, 0, 0, 118, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_189, 1, 0, 0, 0, 0, 0, 0, 0, 32318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_19, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_190, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_191, 1, 0, 0, 0, 0, 0, 0, 0, 8002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_192, 1, 0, 0, 0, 0, 0, 0, 0, 32318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_193, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_194, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_195, 1, 0, 0, 0, 0, 0, 0, 0, 32322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_196, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_197, 1, 1, 0, 0, 0, 0, 0, 0, 2028084, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_198, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_199, 4, 533177, 334608, 24239, 0, 0, 0, 0, 3032885, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_2, 4, 533178, 334609, 24239, 160, 0, 0, 80, 3291512, 0, 80, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,1473,80,0, 80, 0, 0, 0, 0, 0, 0
-e./results/1//splay/policy_20, 4, 533177, 334609, 24239, 0, 0, 0, 0, 3291422, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_200, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_21, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_22, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_23, 1, 33609, 0, 0, 0, 0, 0, 0, 70865, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_24, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_25, 8, 517016, 64345, 200150, 0, 0, 0, 0, 2772648, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_26, 1, 16160, 0, 0, 0, 0, 0, 0, 525202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_27, 1, 16398, 0, 0, 0, 0, 0, 0, 32798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_28, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_29, 4, 533178, 334609, 24239, 0, 0, 0, 0, 3291439, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_3, 4, 543208, 342610, 243, 0, 0, 0, 0, 4104811, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_30, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_31, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_32, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_33, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_34, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_35, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_36, 1, 16160, 0, 0, 0, 0, 0, 0, 525202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_37, 4, 543209, 342610, 243, 0, 0, 0, 0, 4072814, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_38, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_39, 1, 0, 0, 0, 0, 0, 0, 0, 16400, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_4, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_40, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_41, 1, 32713, 0, 0, 0, 0, 0, 0, 68766, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_42, 4, 533178, 334609, 24239, 0, 0, 0, 0, 3291419, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_43, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_44, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_45, 1, 0, 0, 0, 0, 0, 0, 0, 8002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_46, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_47, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_48, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_49, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_5, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_50, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_51, 3, 580287, 40030, 45790, 0, 0, 0, 0, 1951099, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_52, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_53, 1, 16160, 0, 0, 0, 0, 0, 0, 525202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_54, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_55, 1, 16160, 0, 0, 0, 0, 0, 0, 525202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_56, 4, 533178, 334609, 24239, 0, 0, 0, 0, 3291434, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_57, 1, 0, 0, 0, 0, 0, 0, 0, 16400, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_58, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_59, 4, 533177, 334609, 24239, 0, 0, 0, 0, 3291424, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_6, 8, 517016, 64345, 200150, 0, 0, 0, 0, 2772648, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_60, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_61, 4, 533177, 334609, 24239, 0, 0, 0, 0, 3291424, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_62, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_63, 4, 533177, 334608, 24239, 0, 0, 0, 0, 3032885, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_64, 4, 533178, 334609, 24239, 8081, 0, 0, 8080, 3291447, 0, 8080, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,729,8080,0, 8080, 0, 0, 0, 0, 0, 0
-e./results/1//splay/policy_65, 1, 1, 0, 0, 0, 0, 0, 0, 2028084, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_66, 1, 16, 0, 0, 0, 0, 0, 0, 56, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_67, 1, 0, 0, 0, 0, 0, 0, 0, 16000, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_68, 1, 16398, 0, 0, 0, 0, 0, 0, 32798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_69, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_7, 12, 543342, 40030, 75127, 0, 0, 0, 0, 2691601, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_70, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_71, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_72, 4, 533177, 334615, 24239, 0, 0, 0, 0, 3040965, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_73, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_74, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_75, 1, 16398, 0, 0, 0, 0, 0, 0, 32798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_76, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_77, 1, 0, 0, 0, 0, 0, 0, 0, 2036162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_78, 4, 533177, 334609, 24239, 0, 0, 0, 0, 3291424, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_79, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_8, 4, 533177, 334609, 24239, 0, 0, 0, 0, 3291424, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_80, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_81, 4, 543208, 342610, 243, 0, 0, 0, 0, 4104811, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_82, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_83, 3, 580287, 40030, 45790, 0, 0, 0, 0, 1951099, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_84, 1, 26, 0, 0, 0, 0, 0, 0, 118, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_85, 1, 0, 0, 0, 0, 0, 0, 0, 48001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_86, 8, 517016, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_87, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_88, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_89, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_9, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_90, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_91, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_92, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_93, 8, 517016, 64345, 200150, 0, 0, 0, 0, 2772648, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_94, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_95, 4, 533178, 334609, 24239, 320, 103, 0, 80, 3291522, 0, 0, 0, 0, 0, 80, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,3177,80,0, 0, 0, 0, 0, 80, 0, 0
-e./results/1//splay/policy_96, 1, 0, 0, 0, 0, 0, 0, 0, 8002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_97, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_98, 1, 0, 0, 0, 0, 0, 0, 0, 32322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_99, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/2//splay/policy_201, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_202, 4, 533178, 334609, 24239, 16161, 1, 0, 8080, 3299509, 0, 8079, 0, 0, 0, 1, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,825,8080,0, 8079, 0, 0, 0, 1, 0, 0
-e./results/2//splay/policy_203, 1, 0, 0, 0, 0, 0, 0, 0, 8002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_204, 8, 517017, 64344, 200150, 0, 0, 0, 0, 2739851, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_205, 4, 533178, 334609, 24239, 0, 0, 0, 0, 3291434, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_206, 4, 533177, 334608, 24239, 0, 0, 0, 0, 3032885, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_207, 1, 26, 0, 0, 0, 0, 0, 0, 118, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_208, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_209, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_210, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_211, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_212, 1, 16160, 0, 0, 0, 0, 0, 0, 525202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_213, 8, 517016, 64345, 200150, 0, 0, 0, 0, 2772648, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_214, 1, 0, 0, 0, 0, 0, 0, 0, 32322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_215, 4, 543208, 342610, 243, 0, 0, 0, 0, 4104811, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_216, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_217, 1, 0, 0, 0, 0, 0, 0, 0, 517122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_218, 4, 533178, 334609, 24239, 0, 0, 0, 0, 3291427, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_219, 4, 533178, 334610, 24239, 9878, 35633, 0, 8000, 3299420, 2039, 29, 0, 0, 847, 5085, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4601,8000,2039, 29, 0, 0, 847, 5085, 0, 0
-e./results/2//splay/policy_220, 4, 533178, 334609, 24239, 161, 0, 0, 80, 3291524, 0, 80, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,1473,80,0, 80, 0, 0, 0, 0, 0, 0
-e./results/2//splay/policy_221, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_222, 4, 533178, 334609, 24239, 0, 0, 0, 0, 3291444, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_223, 1, 0, 0, 0, 0, 0, 0, 0, 8002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_224, 8, 517017, 64344, 200150, 0, 0, 0, 0, 2739851, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_225, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_226, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_227, 4, 533178, 334609, 24239, 16161, 1, 0, 8080, 3299519, 0, 8079, 0, 0, 0, 1, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,1705,1,0, 0, 0, 0, 0, 1, 0, 0
,,,,,,,,,,,,,,,,,,1817,8079,0, 8079, 0, 0, 0, 0, 0, 0
-e./results/2//splay/policy_228, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_229, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_230, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_231, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_232, 1, 32713, 0, 0, 0, 0, 0, 0, 68766, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_233, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_234, 1, 0, 0, 0, 0, 0, 0, 0, 32322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_235, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_236, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_237, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_238, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_239, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_240, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_241, 4, 533177, 334608, 24239, 0, 0, 0, 0, 3032885, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_242, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_243, 4, 533178, 334609, 24239, 0, 0, 0, 0, 3291439, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_244, 1, 0, 0, 0, 0, 0, 0, 0, 8002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_245, 1, 0, 0, 0, 0, 0, 0, 0, 8002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_246, 4, 533177, 334608, 24239, 0, 0, 0, 0, 3032885, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_247, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_248, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_249, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_250, 1, 0, 0, 0, 0, 0, 0, 0, 3980, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_251, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_252, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_253, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_254, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_255, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_256, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_257, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_258, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_259, 4, 543209, 342610, 243, 0, 0, 0, 0, 4072814, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_260, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_261, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_262, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_263, 4, 533177, 334609, 24239, 0, 0, 0, 0, 3291424, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_264, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_265, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_266, 9, 517017, 64346, 200150, 9878, 28745, 0, 8000, 2756410, 2886, 1125, 0, 0, 0, 3989, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4625,8000,2886, 1125, 0, 0, 0, 3989, 0, 0
-e./results/2//splay/policy_267, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_268, 4, 533178, 334609, 24239, 8241, 0, 0, 16398, 3307817, 0, 16398, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,1745,8079,0, 8079, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,2233,80,0, 80, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,2481,80,0, 80, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,2657,8079,0, 8079, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,3017,80,0, 80, 0, 0, 0, 0, 0, 0
-e./results/2//splay/policy_269, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_270, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_271, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_272, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_273, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_274, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_275, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_276, 4, 533178, 334609, 24239, 0, 0, 0, 0, 3291419, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_277, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_278, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_279, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_280, 1, 0, 0, 0, 0, 0, 0, 0, 3980, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_281, 1, 0, 0, 0, 0, 0, 0, 0, 8082, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_282, 1, 0, 0, 0, 0, 0, 0, 0, 32322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_283, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_284, 4, 533178, 334609, 24239, 0, 0, 0, 0, 3291427, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_285, 4, 533178, 334609, 24239, 8241, 0, 0, 16398, 3307842, 0, 16398, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,1745,8079,0, 8079, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,2233,80,0, 80, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,2481,80,0, 80, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,2657,8079,0, 8079, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,3017,80,0, 80, 0, 0, 0, 0, 0, 0
-e./results/2//splay/policy_286, 4, 533178, 334609, 24239, 0, 0, 0, 0, 3291444, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_287, 1, 0, 0, 0, 0, 0, 0, 0, 8082, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_288, 4, 533178, 334609, 24239, 0, 0, 0, 0, 3291434, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_289, 1, 0, 0, 0, 0, 0, 0, 0, 8082, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_290, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_291, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_292, 1, 0, 0, 0, 0, 0, 0, 0, 2036162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_293, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_294, 1, 0, 0, 0, 0, 0, 0, 0, 2092722, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_295, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_296, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_297, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_298, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_299, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_300, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_301, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_302, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_303, 4, 533178, 334609, 24239, 160, 0, 0, 80, 3291522, 0, 80, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,1473,80,0, 80, 0, 0, 0, 0, 0, 0
-e./results/2//splay/policy_304, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_305, 1, 16, 0, 0, 0, 0, 0, 0, 56, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_306, 1, 0, 0, 0, 0, 0, 0, 0, 16400, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_307, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_308, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_309, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_310, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_311, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_312, 1, 0, 0, 0, 0, 0, 0, 0, 48001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_313, 1, 0, 0, 0, 0, 0, 0, 0, 32322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_314, 3, 580287, 40031, 45790, 13150, 28734, 3293, 8000, 1959100, 2040, 282, 0, 1695, 0, 1177, 0, 2806,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4641,8000,2040, 282, 0, 1695, 0, 1177, 0, 2806
-e./results/2//splay/policy_315, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_316, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_317, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_318, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_319, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_320, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_321, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_322, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_323, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_324, 1, 0, 0, 0, 0, 0, 0, 0, 2092722, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_325, 1, 0, 0, 0, 0, 0, 0, 0, 2036162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_326, 1, 0, 0, 0, 0, 0, 0, 0, 32322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_327, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_328, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_329, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_330, 1, 0, 0, 0, 0, 0, 0, 0, 32322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_331, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_332, 4, 533177, 334608, 24239, 0, 0, 0, 0, 3032885, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_333, 1, 16160, 0, 0, 0, 0, 0, 0, 525202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_334, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_335, 1, 16398, 0, 0, 0, 0, 0, 0, 32798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_336, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_337, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_338, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_339, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_340, 1, 0, 0, 0, 0, 0, 0, 0, 517122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_341, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_342, 1, 0, 0, 0, 0, 0, 0, 0, 16400, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_343, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_344, 8, 517016, 64345, 200150, 0, 0, 0, 0, 2772648, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_345, 7, 517418, 67600, 199731, 0, 0, 0, 0, 2757023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_346, 4, 543209, 342610, 243, 320, 103, 0, 80, 4072894, 0, 0, 0, 0, 0, 80, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,3193,80,0, 0, 0, 0, 0, 80, 0, 0
-e./results/2//splay/policy_347, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_348, 8, 517016, 64345, 200150, 0, 0, 0, 0, 2772648, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_349, 1, 0, 0, 0, 0, 0, 0, 0, 2092722, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_350, 4, 533178, 334609, 24239, 162, 0, 0, 80, 3291509, 0, 80, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,1393,80,0, 80, 0, 0, 0, 0, 0, 0
-e./results/2//splay/policy_351, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_352, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_353, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_354, 1, 0, 0, 0, 0, 0, 0, 0, 2036162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_355, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_356, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_357, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_358, 1, 16160, 0, 0, 0, 0, 0, 0, 525202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_359, 8, 517016, 64345, 200150, 0, 0, 0, 0, 2772648, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_360, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_361, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_362, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_363, 1, 0, 0, 0, 0, 0, 0, 0, 16400, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_364, 4, 533178, 334610, 24239, 9878, 35633, 0, 8000, 3299430, 2039, 29, 0, 0, 847, 5085, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4601,8000,2039, 29, 0, 0, 847, 5085, 0, 0
-e./results/2//splay/policy_365, 1, 16160, 0, 0, 0, 0, 0, 0, 525202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_366, 1, 16160, 0, 0, 0, 0, 0, 0, 525202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_367, 1, 16160, 0, 0, 0, 0, 0, 0, 525202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_368, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_369, 8, 517016, 64345, 200150, 0, 0, 0, 0, 2772648, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_370, 4, 543208, 342610, 243, 0, 0, 0, 0, 4104811, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_371, 4, 533178, 334609, 24239, 161, 0, 0, 80, 3291509, 0, 80, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,1473,80,0, 80, 0, 0, 0, 0, 0, 0
-e./results/2//splay/policy_372, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_373, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_374, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_375, 4, 533177, 334609, 24239, 0, 0, 0, 0, 3291424, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_376, 3, 580287, 40030, 45790, 0, 0, 0, 0, 1951099, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_377, 4, 533178, 334609, 24239, 0, 0, 0, 0, 3291444, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_378, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_379, 1, 0, 0, 0, 0, 0, 0, 0, 48001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_380, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_381, 1, 0, 0, 0, 0, 0, 0, 0, 48001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_382, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_383, 4, 533178, 334609, 24239, 0, 0, 0, 0, 3291429, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_384, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_385, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_386, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_387, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_388, 1, 0, 0, 0, 0, 0, 0, 0, 2092722, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_389, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_390, 8, 517016, 64345, 200150, 0, 0, 0, 0, 2772648, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_391, 1, 0, 0, 0, 0, 0, 0, 0, 32322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_392, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_393, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_394, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_395, 3, 580287, 40030, 45790, 0, 0, 0, 0, 1951099, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_396, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_397, 4, 533178, 334609, 24239, 16161, 1, 0, 8080, 3299509, 0, 8079, 0, 0, 0, 1, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,1705,1,0, 0, 0, 0, 0, 1, 0, 0
,,,,,,,,,,,,,,,,,,1817,8079,0, 8079, 0, 0, 0, 0, 0, 0
-e./results/2//splay/policy_398, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_399, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_400, 4, 533176, 334608, 24239, 160, 0, 0, 80, 3049125, 0, 80, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,1473,80,0, 80, 0, 0, 0, 0, 0, 0


==> results/results/3.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/1//richards/policy_1, 4, 21420, 38615, 1005, 0, 0, 0, 0, 321441, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_10, 1, 0, 0, 0, 0, 0, 0, 0, 7402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_100, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_101, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_102, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_103, 1, 0, 0, 0, 0, 0, 0, 0, 8034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_104, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_105, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_106, 1, 0, 0, 0, 0, 0, 0, 0, 8034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_107, 1, 7, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_108, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_109, 4, 21420, 38615, 1005, 0, 0, 0, 0, 321441, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_11, 4, 21412, 38593, 1008, 0, 0, 0, 0, 321395, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_110, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_111, 3, 21410, 38593, 1, 0, 0, 0, 0, 314274, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_112, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_113, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_114, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_115, 3, 21410, 38593, 1, 0, 0, 0, 0, 308629, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_116, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_117, 5, 21410, 38593, 2089, 0, 0, 0, 0, 312517, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_118, 4, 21410, 38593, 7, 0, 0, 0, 1000, 313369, 1000, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4305,1000,1000, 0, 0, 0, 0, 0, 0, 0
-e./results/1//richards/policy_119, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_12, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_120, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_121, 1, 2, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_122, 3, 21413, 38593, 1, 0, 0, 0, 0, 310727, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_123, 1, 0, 0, 0, 0, 0, 0, 0, 1481, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_124, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_125, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_126, 3, 21410, 38593, 1, 0, 0, 0, 0, 310029, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_127, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_128, 3, 21410, 38593, 1, 0, 0, 0, 0, 308169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_129, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_13, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_130, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_131, 5, 21410, 38593, 932, 0, 0, 0, 0, 312452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_132, 3, 21410, 38593, 1, 0, 0, 0, 0, 308629, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_133, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_134, 1, 1, 0, 0, 0, 0, 0, 0, 3010, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_135, 3, 1252, 1, 235, 0, 0, 0, 0, 3387, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_136, 1, 0, 0, 0, 0, 0, 0, 0, 2326, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_137, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_138, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_139, 1, 1, 0, 0, 0, 0, 0, 0, 6973, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_14, 4, 21412, 38593, 1, 0, 0, 0, 0, 310027, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_140, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_141, 3, 21410, 38593, 1, 0, 0, 0, 0, 314274, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_142, 3, 21410, 38593, 1, 0, 0, 0, 0, 314274, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_143, 3, 21410, 38593, 1, 0, 0, 0, 0, 310478, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_144, 3, 21410, 38593, 1, 467, 1943, 0, 2322, 310491, 845, 0, 0, 0, 1243, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,5489,925,0, 0, 0, 0, 925, 0, 0, 0
,,,,,,,,,,,,,,,,,,6161,234,0, 0, 0, 0, 0, 234, 0, 0
,,,,,,,,,,,,,,,,,,6857,931,845, 0, 0, 0, 86, 0, 0, 0
,,,,,,,,,,,,,,,,,,6961,232,0, 0, 0, 0, 232, 0, 0, 0
-e./results/1//richards/policy_145, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_146, 3, 21410, 38593, 1, 2114, 3257, 0, 2004, 310705, 36, 2, 0, 0, 993, 973, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4521,843,0, 0, 0, 0, 0, 843, 0, 0
,,,,,,,,,,,,,,,,,,6473,232,0, 0, 0, 0, 152, 80, 0, 0
,,,,,,,,,,,,,,,,,,6521,929,36, 2, 0, 0, 841, 50, 0, 0
-e./results/1//richards/policy_147, 3, 21410, 38593, 1, 0, 0, 0, 0, 320386, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_148, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_149, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_15, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_150, 3, 21410, 38593, 1, 0, 0, 0, 0, 318373, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_151, 1, 1, 1, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_152, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_153, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_154, 1, 0, 0, 0, 0, 0, 0, 0, 1481, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_155, 4, 21412, 38597, 1007, 467, 1400, 0, 468, 321872, 0, 0, 0, 0, 234, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,468,0, 0, 0, 0, 234, 234, 0, 0
-e./results/1//richards/policy_156, 4, 21412, 38593, 1, 0, 0, 0, 0, 310027, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_157, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_158, 4, 21413, 39758, 7, 0, 0, 0, 0, 312375, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_159, 1, 312, 0, 0, 0, 0, 0, 0, 7341, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_16, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_160, 3, 21410, 38593, 1, 0, 0, 0, 0, 308629, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_161, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_162, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_163, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_164, 6, 21417, 39524, 932, 467, 1400, 0, 468, 314790, 0, 0, 0, 0, 234, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,468,0, 0, 0, 0, 234, 234, 0, 0
-e./results/1//richards/policy_165, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_166, 4, 21412, 38593, 1, 0, 0, 0, 2322, 312349, 2322, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,3169,2322,2322, 0, 0, 0, 0, 0, 0, 0
-e./results/1//richards/policy_167, 1, 0, 0, 0, 0, 0, 0, 0, 3998, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_168, 1, 1, 0, 0, 0, 0, 0, 0, 6973, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_169, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_17, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_170, 3, 21410, 38593, 1, 0, 0, 0, 0, 308169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_171, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_172, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_173, 3, 1252, 1, 235, 0, 0, 0, 0, 3387, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_174, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_175, 4, 21412, 38597, 1007, 0, 0, 0, 1000, 322404, 1000, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,1000,1000, 0, 0, 0, 0, 0, 0, 0
-e./results/1//richards/policy_176, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_177, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_178, 3, 21410, 38593, 1, 0, 0, 0, 0, 320386, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_179, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_18, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_180, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_181, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_182, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_183, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_184, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_185, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_186, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_187, 4, 21412, 38593, 1, 0, 0, 0, 0, 310027, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_188, 3, 21410, 38593, 1, 0, 0, 0, 0, 314274, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_189, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_19, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_190, 1, 946, 0, 0, 0, 0, 0, 0, 1857, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_191, 3, 21410, 38593, 1, 0, 0, 0, 1000, 311478, 1000, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4305,1000,1000, 0, 0, 0, 0, 0, 0, 0
-e./results/1//richards/policy_192, 3, 22046, 38593, 1000, 0, 0, 0, 1000, 308731, 1000, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4329,1000,1000, 0, 0, 0, 0, 0, 0, 0
-e./results/1//richards/policy_193, 3, 21420, 40613, 1, 0, 0, 0, 0, 311754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_194, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_195, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_196, 3, 21410, 38593, 1, 0, 0, 0, 0, 314274, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_197, 1, 1, 0, 0, 0, 0, 0, 0, 1402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_198, 1, 2, 0, 0, 0, 0, 0, 0, 6005, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_199, 3, 21410, 38593, 1, 0, 0, 0, 0, 308632, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_2, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_20, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_200, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_21, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_22, 1, 1, 0, 0, 0, 0, 0, 0, 3034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_23, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_24, 3, 21410, 38593, 1, 0, 0, 0, 0, 310478, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_25, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_26, 3, 21410, 39604, 1, 467, 1402, 0, 468, 319847, 0, 0, 0, 0, 234, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4345,468,0, 0, 0, 0, 234, 234, 0, 0
-e./results/1//richards/policy_27, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_28, 1, 925, 0, 0, 0, 0, 0, 0, 4627, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_29, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_3, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_30, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_31, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_32, 3, 21446, 38593, 1, 0, 0, 0, 0, 309709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_33, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_34, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_35, 1, 1, 0, 0, 0, 0, 0, 0, 2227, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_36, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_37, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_38, 1, 0, 0, 0, 0, 0, 0, 0, 9290, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_39, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_4, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_40, 1, 928, 0, 0, 0, 0, 0, 0, 1005, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_41, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_42, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_43, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_44, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_45, 3, 21410, 38593, 1, 0, 0, 0, 0, 308632, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_46, 1, 1, 0, 0, 0, 0, 0, 0, 2791, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_47, 5, 21410, 38593, 2089, 0, 0, 0, 0, 312517, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_48, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_49, 3, 940, 0, 1, 0, 0, 0, 0, 9394, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_5, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_50, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_51, 3, 21420, 40613, 1, 0, 0, 0, 0, 311754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_52, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_53, 1, 1, 0, 0, 0, 0, 0, 0, 3001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_54, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_55, 4, 21412, 38596, 1005, 1021, 4170, 0, 2328, 323736, 781, 2, 0, 0, 1163, 382, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,2328,781, 2, 0, 0, 1163, 382, 0, 0
-e./results/1//richards/policy_56, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_57, 3, 1252, 1, 235, 0, 0, 0, 0, 3387, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_58, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_59, 3, 22893, 40593, 1, 0, 0, 0, 0, 314705, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_6, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_60, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_61, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_62, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_63, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_64, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_65, 5, 21410, 38593, 2089, 0, 0, 0, 0, 312517, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_66, 1, 0, 0, 0, 0, 0, 0, 0, 3998, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_67, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_68, 4, 21420, 38615, 1005, 2116, 3261, 0, 2004, 323445, 36, 0, 0, 0, 993, 975, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4521,843,0, 0, 0, 0, 0, 843, 0, 0
,,,,,,,,,,,,,,,,,,6433,232,0, 0, 0, 0, 152, 80, 0, 0
,,,,,,,,,,,,,,,,,,6481,929,36, 0, 0, 0, 841, 52, 0, 0
-e./results/1//richards/policy_69, 4, 21420, 38615, 1005, 0, 0, 0, 0, 321441, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_7, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_70, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_71, 1, 8, 0, 0, 0, 0, 0, 0, 18, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_72, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_73, 3, 21410, 38593, 1, 0, 0, 0, 0, 314274, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_74, 1, 1, 0, 0, 0, 0, 0, 0, 3010, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_75, 3, 21410, 38593, 1, 0, 0, 0, 0, 310025, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_76, 1, 1, 0, 0, 0, 0, 0, 0, 1402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_77, 1, 1, 1, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_78, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_79, 1, 705, 0, 0, 0, 0, 0, 0, 709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_8, 3, 21410, 38593, 1, 0, 0, 0, 0, 310029, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_80, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_81, 5, 23733, 38593, 1009, 0, 0, 0, 0, 324644, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_82, 3, 21410, 38593, 1, 0, 0, 0, 0, 308700, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_83, 1, 0, 0, 0, 0, 0, 0, 0, 8034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_84, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_85, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_86, 3, 21410, 38593, 1, 467, 1400, 0, 468, 320854, 0, 0, 0, 0, 234, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,468,0, 0, 0, 0, 234, 234, 0, 0
-e./results/1//richards/policy_87, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_88, 3, 1252, 1, 235, 0, 0, 0, 0, 3387, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_89, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_9, 3, 21410, 39604, 1, 1021, 4176, 0, 2328, 321707, 781, 0, 0, 0, 1163, 384, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4345,2328,781, 0, 0, 0, 1163, 384, 0, 0
-e./results/1//richards/policy_90, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_91, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_92, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_93, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_94, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_95, 3, 21410, 38593, 1, 467, 1943, 0, 2322, 310491, 845, 0, 0, 0, 1243, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,5489,925,0, 0, 0, 0, 925, 0, 0, 0
,,,,,,,,,,,,,,,,,,6161,234,0, 0, 0, 0, 0, 234, 0, 0
,,,,,,,,,,,,,,,,,,6857,931,845, 0, 0, 0, 86, 0, 0, 0
,,,,,,,,,,,,,,,,,,6961,232,0, 0, 0, 0, 232, 0, 0, 0
-e./results/1//richards/policy_96, 3, 21410, 38593, 1, 0, 0, 0, 0, 310029, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_97, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_98, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_99, 6, 21417, 39524, 932, 0, 0, 0, 0, 314322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/2//richards/policy_201, 1, 1, 0, 0, 0, 0, 0, 0, 3001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_202, 1, 1, 0, 0, 0, 0, 0, 0, 3010, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_203, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_204, 3, 21410, 38593, 1, 0, 0, 0, 0, 318373, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_205, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_206, 1, 705, 0, 0, 0, 0, 0, 0, 709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_207, 1, 1, 0, 0, 0, 0, 0, 0, 2227, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_208, 1, 0, 0, 0, 0, 0, 0, 0, 1481, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_209, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_210, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_211, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_212, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_213, 5, 21410, 38593, 932, 0, 0, 0, 0, 312452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_214, 3, 21410, 38593, 1, 0, 0, 0, 0, 310029, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_215, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_216, 2, 1176, 1, 851, 0, 0, 0, 0, 16172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_217, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_218, 5, 21410, 38593, 2089, 0, 0, 0, 0, 312517, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_219, 3, 22893, 40593, 1, 467, 1943, 0, 2322, 317027, 845, 0, 0, 0, 1243, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,5505,925,0, 0, 0, 0, 925, 0, 0, 0
,,,,,,,,,,,,,,,,,,6177,234,0, 0, 0, 0, 0, 234, 0, 0
,,,,,,,,,,,,,,,,,,6833,931,845, 0, 0, 0, 86, 0, 0, 0
,,,,,,,,,,,,,,,,,,6937,232,0, 0, 0, 0, 232, 0, 0, 0
-e./results/2//richards/policy_220, 1, 1, 0, 0, 0, 0, 0, 0, 2791, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_221, 1, 3, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_222, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_223, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_224, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_225, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_226, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_227, 1, 950, 0, 0, 0, 0, 0, 0, 1861, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_228, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_229, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_230, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_231, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_232, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_233, 3, 21420, 40613, 1, 0, 0, 0, 0, 311754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_234, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_235, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_236, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_237, 1, 1, 0, 0, 0, 0, 0, 0, 1402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_238, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_239, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_240, 5, 25657, 38593, 1933, 2184, 4170, 0, 2328, 328893, 781, 2, 0, 0, 0, 1545, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,2328,781, 2, 0, 0, 0, 1545, 0, 0
-e./results/2//richards/policy_241, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_242, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_243, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_244, 1, 1, 1, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_245, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_246, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_247, 3, 21410, 38593, 1, 467, 1943, 0, 2322, 312347, 845, 0, 0, 0, 1243, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,5529,925,0, 0, 0, 0, 925, 0, 0, 0
,,,,,,,,,,,,,,,,,,6201,234,0, 0, 0, 0, 0, 234, 0, 0
,,,,,,,,,,,,,,,,,,6857,931,845, 0, 0, 0, 86, 0, 0, 0
,,,,,,,,,,,,,,,,,,6961,232,0, 0, 0, 0, 232, 0, 0, 0
-e./results/2//richards/policy_248, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_249, 1, 0, 0, 0, 0, 0, 0, 0, 2326, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_250, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_251, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_252, 3, 21413, 38593, 1, 0, 0, 0, 0, 310727, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_253, 3, 21410, 38593, 1, 0, 0, 0, 0, 308169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_254, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_255, 3, 21410, 38593, 1, 0, 0, 0, 0, 310478, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_256, 3, 21410, 38593, 1, 0, 0, 0, 0, 310025, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_257, 3, 1254, 0, 234, 0, 0, 0, 0, 3391, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_258, 4, 21412, 38593, 1, 0, 0, 0, 0, 310027, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_259, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_260, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_261, 4, 21410, 38593, 7, 2114, 3257, 0, 2004, 314373, 36, 2, 0, 0, 993, 973, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4521,843,0, 0, 0, 0, 0, 843, 0, 0
,,,,,,,,,,,,,,,,,,6449,232,0, 0, 0, 0, 152, 80, 0, 0
,,,,,,,,,,,,,,,,,,6497,929,36, 2, 0, 0, 841, 50, 0, 0
-e./results/2//richards/policy_262, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_263, 3, 1254, 0, 234, 0, 0, 0, 0, 3391, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_264, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_265, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_266, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_267, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_268, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_269, 4, 21412, 38619, 1001, 0, 0, 0, 0, 321445, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_270, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_271, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_272, 5, 21410, 38593, 1933, 0, 0, 0, 0, 325095, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_273, 5, 23733, 38593, 1009, 0, 0, 0, 0, 324644, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_274, 1, 7, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_275, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_276, 4, 21410, 38593, 7, 0, 0, 0, 0, 312369, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_277, 3, 21410, 38593, 1, 0, 0, 0, 0, 308629, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_278, 1, 1, 0, 0, 0, 0, 0, 0, 6986, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_279, 3, 21410, 38593, 1, 0, 0, 0, 0, 314274, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_280, 3, 21446, 38593, 1, 0, 0, 0, 0, 309709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_281, 3, 21413, 38593, 1, 0, 0, 0, 0, 310727, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_282, 3, 21420, 40613, 1, 467, 1404, 0, 468, 312222, 0, 0, 0, 0, 234, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,468,0, 0, 0, 0, 234, 234, 0, 0
-e./results/2//richards/policy_283, 4, 21412, 38596, 1005, 0, 0, 0, 0, 321408, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_284, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_285, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_286, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_287, 1, 3, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_288, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_289, 3, 21410, 38593, 1, 0, 0, 0, 2322, 310951, 2322, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,3193,2322,2322, 0, 0, 0, 0, 0, 0, 0
-e./results/2//richards/policy_290, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_291, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_292, 3, 21410, 38593, 1, 0, 0, 0, 2322, 312347, 2322, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,3193,2322,2322, 0, 0, 0, 0, 0, 0, 0
-e./results/2//richards/policy_293, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_294, 1, 1, 1, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_295, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_296, 1, 0, 0, 0, 0, 0, 0, 0, 8034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_297, 2, 1176, 1, 851, 0, 0, 0, 0, 16172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_298, 3, 22263, 39612, 1, 0, 0, 0, 0, 309731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_299, 1, 925, 0, 0, 0, 0, 0, 0, 4627, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_300, 3, 21410, 38593, 1, 0, 0, 0, 0, 308700, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_301, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_302, 4, 21412, 38593, 1008, 1, 0, 0, 1, 321396, 0, 1, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,185,1,0, 1, 0, 0, 0, 0, 0, 0
-e./results/2//richards/policy_303, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_304, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_305, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_306, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_307, 3, 21410, 38593, 1, 0, 0, 0, 0, 318373, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_308, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_309, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_310, 1, 1, 0, 0, 0, 0, 0, 0, 3034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_311, 1, 705, 0, 0, 0, 0, 0, 0, 709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_312, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_313, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_314, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_315, 1, 0, 0, 0, 0, 0, 0, 0, 3998, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_316, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_317, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_318, 1, 1, 0, 0, 0, 0, 0, 0, 2227, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_319, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_320, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_321, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_322, 1, 3, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_323, 3, 21410, 38593, 1, 467, 1943, 0, 2322, 320695, 845, 0, 0, 0, 1243, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,5505,925,0, 0, 0, 0, 925, 0, 0, 0
,,,,,,,,,,,,,,,,,,6177,234,0, 0, 0, 0, 0, 234, 0, 0
,,,,,,,,,,,,,,,,,,6833,931,845, 0, 0, 0, 86, 0, 0, 0
,,,,,,,,,,,,,,,,,,6937,232,0, 0, 0, 0, 232, 0, 0, 0
-e./results/2//richards/policy_324, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_325, 3, 21410, 38593, 1, 0, 0, 0, 0, 308700, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_326, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_327, 1, 7, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_328, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_329, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_330, 3, 22893, 40593, 1, 0, 0, 0, 0, 314705, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_331, 5, 21410, 38593, 932, 0, 0, 0, 0, 312452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_332, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_333, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_334, 3, 21410, 38593, 1, 0, 0, 0, 0, 310025, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_335, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_336, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_337, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_338, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_339, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_340, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_341, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_342, 1, 0, 0, 0, 0, 0, 0, 0, 1481, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_343, 4, 21420, 38615, 1005, 3450, 7320, 0, 2777, 324218, 0, 0, 0, 0, 1850, 927, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4305,2777,0, 0, 0, 0, 1850, 927, 0, 0
-e./results/2//richards/policy_344, 3, 22893, 40593, 1, 0, 0, 0, 0, 314705, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_345, 1, 0, 0, 0, 0, 0, 0, 0, 1481, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_346, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_347, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_348, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_349, 1, 2, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_350, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_351, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_352, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_353, 3, 1254, 0, 234, 0, 0, 0, 0, 3391, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_354, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_355, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_356, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_357, 3, 21410, 38593, 1, 0, 0, 0, 0, 310478, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_358, 1, 7, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_359, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_360, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_361, 3, 21410, 38593, 1, 0, 0, 0, 0, 310025, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_362, 1, 928, 0, 0, 0, 0, 0, 0, 1005, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_363, 1, 2, 0, 0, 0, 0, 0, 0, 6005, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_364, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_365, 4, 21412, 38596, 1005, 0, 0, 0, 0, 321408, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_366, 1, 1, 0, 0, 0, 0, 0, 0, 1402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_367, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_368, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_369, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_370, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_371, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_372, 1, 8, 0, 0, 0, 0, 0, 0, 18, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_373, 3, 21410, 38593, 1, 0, 0, 0, 0, 308700, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_374, 1, 0, 0, 0, 0, 0, 0, 0, 8034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_375, 4, 23419, 38593, 2, 0, 0, 0, 1000, 311638, 1000, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4305,1000,1000, 0, 0, 0, 0, 0, 0, 0
-e./results/2//richards/policy_376, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_377, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_378, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_379, 1, 1, 0, 0, 0, 0, 0, 0, 2218, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_380, 3, 21410, 38593, 1, 0, 0, 0, 0, 310478, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_381, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_382, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_383, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_384, 3, 21410, 38593, 1, 0, 0, 0, 0, 310029, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_385, 1, 1, 0, 0, 0, 0, 0, 0, 6985, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_386, 1, 946, 0, 0, 0, 0, 0, 0, 1857, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_387, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_388, 1, 7, 0, 0, 3, 0, 0, 1, 11, 0, 1, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,1545,1,0, 1, 0, 0, 0, 0, 0, 0
-e./results/2//richards/policy_389, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_390, 1, 0, 0, 0, 0, 0, 0, 0, 1481, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_391, 1, 7, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_392, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_393, 1, 1, 1, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_394, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_395, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_396, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_397, 1, 925, 0, 0, 0, 0, 0, 0, 4627, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_398, 1, 2, 0, 0, 0, 0, 0, 0, 30, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_399, 3, 21410, 38593, 1, 0, 0, 0, 0, 308629, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_400, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_401, 5, 21410, 38593, 932, 467, 1400, 0, 468, 312920, 0, 0, 0, 0, 234, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4305,468,0, 0, 0, 0, 234, 234, 0, 0
-e./results/2//richards/policy_402, 3, 21411, 38593, 1, 0, 0, 0, 0, 307703, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_403, 1, 1, 0, 0, 0, 0, 0, 0, 1402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_404, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_405, 1, 928, 0, 0, 2, 0, 0, 1, 1006, 0, 1, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,1937,1,0, 1, 0, 0, 0, 0, 0, 0
-e./results/2//richards/policy_406, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_407, 3, 22893, 40593, 1, 3450, 7320, 0, 2777, 317482, 0, 0, 0, 0, 1850, 927, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,2777,0, 0, 0, 0, 1850, 927, 0, 0
-e./results/2//richards/policy_408, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_409, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_410, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_411, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_412, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_413, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_414, 1, 0, 0, 0, 0, 0, 0, 0, 9290, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_415, 1, 928, 0, 0, 0, 0, 0, 0, 1005, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_416, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_417, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_418, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_419, 3, 21410, 38593, 1, 0, 0, 0, 0, 308169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_420, 4, 21412, 38597, 1007, 0, 0, 0, 0, 321404, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_421, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_422, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_423, 1, 312, 0, 0, 0, 0, 0, 0, 7341, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_424, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_425, 1, 1, 0, 0, 0, 0, 0, 0, 3001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_426, 1, 925, 0, 0, 0, 0, 0, 0, 4627, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_427, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_428, 3, 21410, 38593, 1, 467, 1400, 0, 468, 309168, 0, 0, 0, 0, 234, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4345,468,0, 0, 0, 0, 234, 234, 0, 0
-e./results/2//richards/policy_429, 1, 1, 0, 0, 0, 0, 0, 0, 6973, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_430, 3, 21446, 38593, 1, 0, 0, 0, 0, 309709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_431, 1, 1, 0, 0, 0, 0, 0, 0, 2218, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_432, 3, 21410, 38593, 1, 0, 0, 0, 0, 308700, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_433, 1, 7, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_434, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_435, 4, 21410, 38593, 7, 0, 0, 0, 0, 312369, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_436, 3, 21410, 38593, 1, 0, 0, 0, 0, 308169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_437, 3, 21410, 38593, 1, 0, 0, 0, 2322, 312347, 2322, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,3193,2322,2322, 0, 0, 0, 0, 0, 0, 0
-e./results/2//richards/policy_438, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_439, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_440, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_441, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_442, 2, 1176, 1, 851, 0, 0, 0, 0, 16172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_443, 3, 21410, 38593, 1, 0, 0, 0, 2322, 320695, 2322, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,3169,2322,2322, 0, 0, 0, 0, 0, 0, 0
-e./results/2//richards/policy_444, 5, 21410, 38593, 932, 0, 0, 0, 0, 312452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_445, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_446, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_447, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_448, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_449, 3, 940, 0, 1, 0, 0, 0, 0, 10328, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_450, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_451, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_452, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_453, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_454, 3, 22263, 39612, 1, 0, 0, 0, 0, 309731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_455, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_456, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_457, 1, 7, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_458, 1, 2, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_459, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_460, 4, 21412, 38596, 1005, 0, 0, 0, 0, 321408, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_461, 3, 21411, 38593, 1, 0, 0, 0, 0, 307703, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_462, 1, 1, 0, 0, 0, 0, 0, 0, 6495, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_463, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_464, 6, 21417, 39524, 932, 0, 0, 0, 0, 314322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_465, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_466, 1, 8, 0, 0, 0, 0, 0, 0, 18, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_467, 1, 1, 0, 0, 0, 0, 0, 0, 2218, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_468, 1, 928, 0, 0, 0, 0, 0, 0, 1005, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_469, 1, 7, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_470, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_471, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_472, 1, 1, 0, 0, 0, 0, 0, 0, 6973, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_473, 4, 21410, 38597, 1008, 0, 0, 0, 0, 323719, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_474, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_475, 3, 21410, 38593, 1, 0, 0, 0, 0, 308700, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_476, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_477, 1, 1, 0, 0, 0, 0, 0, 0, 6986, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_478, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_479, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_480, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_481, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_482, 3, 21410, 38593, 1, 0, 0, 0, 0, 308700, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_483, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_484, 3, 21410, 38593, 1, 0, 0, 0, 0, 314274, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_485, 1, 946, 0, 0, 0, 0, 0, 0, 1857, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_486, 1, 928, 0, 0, 0, 0, 0, 0, 1005, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_487, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_488, 1, 1, 1, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_489, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_490, 3, 21410, 38593, 1, 0, 0, 0, 0, 310041, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_491, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_492, 4, 21412, 38593, 1, 3450, 7320, 0, 2777, 312804, 0, 0, 0, 0, 1850, 927, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,2777,0, 0, 0, 0, 1850, 927, 0, 0
-e./results/2//richards/policy_493, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_494, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_495, 1, 1, 0, 0, 0, 0, 0, 0, 3001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_496, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_497, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_498, 1, 946, 0, 0, 0, 0, 0, 0, 1857, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_499, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_500, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_501, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_502, 1, 946, 0, 0, 0, 0, 0, 0, 1857, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_503, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_504, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_505, 1, 1, 0, 0, 0, 0, 0, 0, 6495, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_506, 3, 21410, 38593, 1, 467, 1400, 0, 468, 310946, 0, 0, 0, 0, 234, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4305,468,0, 0, 0, 0, 234, 234, 0, 0
-e./results/2//richards/policy_507, 1, 8, 0, 0, 0, 0, 0, 0, 18, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_508, 1, 1, 0, 0, 0, 0, 0, 0, 3010, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_509, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_510, 1, 0, 0, 0, 0, 0, 0, 0, 1481, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_511, 1, 1, 0, 0, 0, 0, 0, 0, 6984, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_512, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_513, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_514, 1, 925, 0, 0, 0, 0, 0, 0, 4627, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_515, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_516, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_517, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_518, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_519, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_520, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_521, 5, 23733, 38593, 1009, 0, 0, 0, 0, 324644, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_522, 1, 312, 0, 0, 0, 0, 0, 0, 7341, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_523, 1, 0, 0, 0, 0, 0, 0, 0, 2326, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_524, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_525, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_526, 1, 946, 0, 0, 0, 0, 0, 0, 1857, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_527, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_528, 1, 0, 0, 0, 0, 0, 0, 0, 7402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_529, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_530, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_531, 1, 0, 0, 0, 0, 0, 0, 0, 2326, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_532, 1, 0, 0, 0, 0, 0, 0, 0, 9290, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_533, 4, 21420, 38615, 1005, 0, 0, 0, 0, 321441, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_534, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_535, 4, 21420, 38615, 1005, 0, 0, 0, 0, 321441, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_536, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_537, 3, 21410, 38593, 1, 0, 0, 0, 0, 308632, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_538, 6, 21417, 39524, 932, 0, 0, 0, 0, 314322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_539, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_540, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_541, 1, 925, 0, 0, 0, 0, 0, 0, 4627, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_542, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_543, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_544, 1, 1, 0, 0, 0, 0, 0, 0, 2227, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_545, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_546, 1, 705, 0, 0, 0, 0, 0, 0, 709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_547, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_548, 3, 21410, 38593, 1, 0, 0, 0, 0, 310041, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_549, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_550, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_551, 4, 21412, 38619, 1001, 0, 0, 0, 0, 321445, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_552, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_553, 3, 21446, 38593, 1, 0, 0, 0, 0, 309709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_554, 1, 1, 0, 0, 0, 0, 0, 0, 6985, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_555, 4, 23419, 38593, 2, 0, 0, 0, 0, 310638, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_556, 1, 705, 0, 0, 0, 0, 0, 0, 709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_557, 4, 21412, 38596, 1005, 0, 0, 0, 0, 321408, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_558, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_559, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_560, 3, 21420, 40613, 1, 0, 0, 0, 0, 311754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_561, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_562, 3, 940, 0, 1, 0, 0, 0, 0, 10328, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_563, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_564, 4, 21412, 38597, 1007, 0, 0, 0, 0, 321404, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_565, 3, 21410, 38593, 1, 0, 0, 0, 1000, 309700, 1000, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4345,1000,1000, 0, 0, 0, 0, 0, 0, 0
-e./results/2//richards/policy_566, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_567, 3, 21410, 38593, 1, 0, 0, 0, 0, 308700, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_568, 3, 21410, 38593, 1, 0, 0, 0, 0, 308169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_569, 1, 1, 0, 0, 0, 0, 0, 0, 3034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_570, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_571, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_572, 3, 21410, 38593, 1, 1021, 4170, 0, 2328, 312351, 781, 2, 0, 0, 1163, 382, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4345,2328,781, 2, 0, 0, 1163, 382, 0, 0
-e./results/2//richards/policy_573, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_574, 3, 21410, 38593, 1, 0, 0, 0, 0, 308700, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_575, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_576, 3, 1252, 1, 235, 0, 0, 0, 0, 3387, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_577, 1, 1, 0, 0, 0, 0, 0, 0, 6495, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_578, 3, 21420, 40613, 1, 0, 0, 0, 0, 311754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_579, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_580, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_581, 3, 21413, 38593, 1, 0, 0, 0, 0, 310727, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_582, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_583, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_584, 3, 1252, 1, 235, 0, 0, 0, 0, 3387, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_585, 1, 1, 0, 0, 0, 0, 0, 0, 6986, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_586, 3, 21410, 38593, 1, 0, 0, 0, 0, 308169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_587, 1, 928, 0, 0, 0, 0, 0, 0, 1005, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_588, 1, 1, 0, 0, 0, 0, 0, 0, 2791, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_589, 3, 22893, 40593, 1, 0, 0, 0, 0, 314705, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_590, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_591, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_592, 1, 1, 0, 0, 0, 0, 0, 0, 2227, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_593, 4, 21412, 38593, 1008, 0, 0, 0, 0, 321395, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_594, 1, 1, 0, 0, 0, 0, 0, 0, 2227, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_595, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_596, 3, 21446, 38593, 1, 0, 0, 0, 0, 309709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_597, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_598, 4, 21412, 38597, 1007, 0, 0, 0, 0, 321404, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_599, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_600, 3, 21410, 38593, 1, 3450, 7320, 0, 2777, 311478, 0, 0, 0, 0, 1850, 927, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4305,2777,0, 0, 0, 0, 1850, 927, 0, 0
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/3//richards/policy_1000, 3, 21410, 38593, 1, 0, 0, 0, 0, 310478, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_601, 1, 3, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_602, 1, 0, 0, 0, 0, 0, 0, 0, 1481, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_603, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_604, 3, 21410, 38593, 1, 0, 0, 0, 0, 308169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_605, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_606, 3, 21410, 38593, 1, 1021, 4170, 0, 2328, 312806, 781, 2, 0, 0, 1163, 382, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4305,2328,781, 2, 0, 0, 1163, 382, 0, 0
-e./results/3//richards/policy_607, 3, 21410, 38593, 1, 3450, 7320, 0, 2777, 312800, 0, 0, 0, 0, 1850, 927, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4345,2777,0, 0, 0, 0, 1850, 927, 0, 0
-e./results/3//richards/policy_608, 1, 1, 0, 0, 0, 0, 0, 0, 2791, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_609, 3, 21410, 38593, 1, 0, 0, 0, 0, 308629, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_610, 1, 946, 0, 0, 0, 0, 0, 0, 1857, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_611, 1, 0, 0, 0, 0, 0, 0, 0, 2326, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_612, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_613, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_614, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_615, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_616, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_617, 4, 21410, 38593, 7, 0, 0, 0, 0, 312369, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_618, 2, 1176, 1, 851, 0, 0, 0, 0, 16172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_619, 5, 21410, 38593, 2089, 0, 0, 0, 0, 312517, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_620, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_621, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_622, 3, 21410, 38593, 1, 0, 0, 0, 0, 310478, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_623, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_624, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_625, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_626, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_627, 3, 21410, 38593, 1, 0, 0, 0, 0, 308700, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_628, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_629, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_630, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_631, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_632, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_633, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_634, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_635, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_636, 1, 1, 0, 0, 0, 0, 0, 0, 6984, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_637, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_638, 4, 21410, 38597, 1008, 0, 0, 0, 0, 323719, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_639, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_640, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_641, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_642, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_643, 3, 21410, 38593, 1, 0, 0, 0, 0, 310025, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_644, 3, 21410, 38593, 1, 0, 0, 0, 0, 308169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_645, 6, 21417, 39524, 932, 0, 0, 0, 0, 314322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_646, 3, 21446, 38593, 1, 0, 0, 0, 1000, 310709, 1000, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4305,1000,1000, 0, 0, 0, 0, 0, 0, 0
-e./results/3//richards/policy_647, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_648, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_649, 3, 21410, 38593, 1, 0, 0, 0, 0, 308629, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_650, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_651, 3, 21410, 38593, 1, 0, 0, 0, 0, 314274, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_652, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_653, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_654, 1, 312, 0, 0, 0, 0, 0, 0, 7341, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_655, 4, 21410, 38597, 1008, 0, 0, 0, 0, 323719, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_656, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_657, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_658, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_659, 3, 21410, 38593, 1, 0, 0, 0, 0, 310029, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_660, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_661, 4, 21412, 38593, 1, 0, 0, 0, 0, 310027, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_662, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_663, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_664, 4, 21420, 38615, 1005, 0, 0, 0, 0, 321441, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_665, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_666, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_667, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_668, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_669, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_670, 1, 0, 0, 0, 0, 0, 0, 0, 1481, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_671, 1, 946, 0, 0, 0, 0, 0, 0, 1857, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_672, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_673, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_674, 3, 22263, 39612, 1, 1021, 4182, 0, 2328, 312059, 781, 0, 0, 0, 1163, 384, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,2328,781, 0, 0, 0, 1163, 384, 0, 0
-e./results/3//richards/policy_675, 1, 1, 0, 0, 0, 0, 0, 0, 6984, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_676, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_677, 1, 2, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_678, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_679, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_680, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_681, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_682, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_683, 1, 925, 0, 0, 0, 0, 0, 0, 4627, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_684, 3, 21410, 38593, 1, 0, 0, 0, 0, 310041, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_685, 1, 1, 0, 0, 0, 0, 0, 0, 6986, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_686, 3, 21410, 38593, 1, 0, 0, 0, 1000, 311023, 1000, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4345,1000,1000, 0, 0, 0, 0, 0, 0, 0
-e./results/3//richards/policy_687, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_688, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_689, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_690, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_691, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_692, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_693, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_694, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_695, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_696, 3, 21410, 38593, 1, 0, 0, 0, 0, 310025, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_697, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_698, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_699, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_700, 4, 21420, 38615, 1005, 0, 0, 0, 0, 321441, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_701, 1, 2, 0, 0, 0, 0, 0, 0, 6005, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_702, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_703, 3, 21410, 38593, 1, 0, 0, 0, 0, 310478, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_704, 1, 7, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_705, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_706, 1, 1, 0, 0, 0, 0, 0, 0, 6986, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_707, 3, 21410, 38593, 1, 0, 0, 0, 0, 308169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_708, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_709, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_710, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_711, 3, 21410, 38593, 1, 0, 0, 0, 0, 310025, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_712, 1, 1, 1, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_713, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_714, 3, 22263, 39612, 1, 0, 0, 0, 0, 309731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_715, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_716, 1, 312, 0, 0, 0, 0, 0, 0, 7341, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_717, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_718, 3, 21410, 38593, 1, 0, 0, 0, 0, 308169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_719, 3, 21410, 38593, 1, 0, 0, 0, 2322, 310954, 2322, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,3153,2322,2322, 0, 0, 0, 0, 0, 0, 0
-e./results/3//richards/policy_720, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_721, 3, 21410, 38593, 1, 0, 0, 0, 2322, 316596, 2322, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,3153,2322,2322, 0, 0, 0, 0, 0, 0, 0
-e./results/3//richards/policy_722, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_723, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_724, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_725, 1, 946, 0, 0, 0, 0, 0, 0, 1857, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_726, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_727, 3, 940, 0, 1, 0, 0, 0, 0, 9394, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_728, 1, 0, 0, 0, 0, 0, 0, 0, 9290, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_729, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_730, 3, 22893, 40593, 1, 0, 0, 0, 0, 314705, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_731, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_732, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_733, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_734, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_735, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_736, 3, 21413, 38593, 1, 0, 0, 0, 0, 310727, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_737, 3, 940, 0, 1, 0, 0, 0, 0, 10328, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_738, 1, 928, 0, 0, 2, 0, 0, 1, 1006, 0, 1, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,129,1,0, 1, 0, 0, 0, 0, 0, 0
-e./results/3//richards/policy_739, 5, 21410, 38593, 932, 0, 0, 0, 0, 312452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_740, 1, 928, 0, 0, 0, 0, 0, 0, 1005, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_741, 1, 946, 0, 0, 0, 0, 0, 0, 1857, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_742, 4, 21413, 39758, 7, 0, 0, 0, 0, 312375, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_743, 4, 21412, 38597, 1007, 0, 0, 0, 0, 321404, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_744, 1, 1, 0, 0, 0, 0, 0, 0, 6985, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_745, 3, 21410, 38593, 1, 0, 0, 0, 0, 310025, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_746, 3, 21410, 38593, 1, 0, 0, 0, 2322, 311023, 2322, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,3153,2322,2322, 0, 0, 0, 0, 0, 0, 0
-e./results/3//richards/policy_747, 3, 21446, 38593, 1, 0, 0, 0, 0, 309709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_748, 3, 21410, 38593, 1, 467, 1943, 0, 2322, 310951, 845, 0, 0, 0, 1243, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,5529,925,0, 0, 0, 0, 925, 0, 0, 0
,,,,,,,,,,,,,,,,,,6201,234,0, 0, 0, 0, 0, 234, 0, 0
,,,,,,,,,,,,,,,,,,6857,931,845, 0, 0, 0, 86, 0, 0, 0
,,,,,,,,,,,,,,,,,,6961,232,0, 0, 0, 0, 232, 0, 0, 0
-e./results/3//richards/policy_749, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_750, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_751, 1, 0, 0, 0, 0, 0, 0, 0, 2326, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_752, 3, 940, 0, 1, 0, 0, 0, 0, 10328, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_753, 3, 21410, 38593, 1, 467, 1943, 0, 2322, 312363, 845, 0, 0, 0, 1243, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,5489,925,0, 0, 0, 0, 925, 0, 0, 0
,,,,,,,,,,,,,,,,,,6161,234,0, 0, 0, 0, 0, 234, 0, 0
,,,,,,,,,,,,,,,,,,6833,931,845, 0, 0, 0, 86, 0, 0, 0
,,,,,,,,,,,,,,,,,,6937,232,0, 0, 0, 0, 232, 0, 0, 0
-e./results/3//richards/policy_754, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_755, 3, 22263, 39612, 1, 0, 0, 0, 0, 309731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_756, 1, 0, 0, 0, 0, 0, 0, 0, 2326, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_757, 2, 1176, 1, 851, 0, 0, 0, 0, 16172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_758, 3, 21410, 38593, 1, 0, 0, 0, 0, 310478, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_759, 3, 21410, 38593, 1, 0, 0, 0, 0, 310025, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_760, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_761, 3, 21410, 38593, 1, 2114, 3257, 0, 2004, 310633, 36, 2, 0, 0, 993, 973, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4561,843,0, 0, 0, 0, 0, 843, 0, 0
,,,,,,,,,,,,,,,,,,6473,232,0, 0, 0, 0, 152, 80, 0, 0
,,,,,,,,,,,,,,,,,,6521,929,36, 2, 0, 0, 841, 50, 0, 0
-e./results/3//richards/policy_762, 1, 1, 0, 0, 0, 0, 0, 0, 2218, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_763, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_764, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_765, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_766, 4, 21410, 38597, 1008, 0, 0, 0, 0, 323719, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_767, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_768, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_769, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_770, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_771, 1, 1, 0, 0, 0, 0, 0, 0, 3001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_772, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_773, 3, 21446, 38593, 1, 0, 0, 0, 0, 309709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_774, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_775, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_776, 3, 21420, 40613, 1, 0, 0, 0, 0, 311754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_777, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_778, 3, 21410, 38593, 1, 0, 0, 0, 0, 310025, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_779, 3, 21446, 38593, 1, 0, 0, 0, 0, 309709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_780, 3, 21410, 38593, 1, 0, 0, 0, 0, 314274, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_781, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_782, 1, 0, 0, 0, 0, 0, 0, 0, 4002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_783, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_784, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_785, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_786, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_787, 4, 21413, 39758, 7, 0, 0, 0, 0, 312375, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_788, 5, 21410, 38593, 932, 0, 0, 0, 0, 312452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_789, 3, 21410, 38593, 1, 0, 0, 0, 0, 318373, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_790, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_791, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_792, 3, 21410, 38593, 1, 0, 0, 0, 0, 314274, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_793, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_794, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_795, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_796, 1, 946, 0, 0, 0, 0, 0, 0, 1857, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_797, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_798, 3, 21420, 40613, 1, 0, 0, 0, 0, 311754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_799, 3, 21446, 38593, 1, 0, 0, 0, 0, 309709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_800, 1, 0, 0, 0, 0, 0, 0, 0, 3998, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_801, 5, 21410, 38593, 2089, 0, 0, 0, 0, 312517, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_802, 1, 1, 0, 0, 0, 0, 0, 0, 3001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_803, 3, 21410, 38593, 1, 0, 0, 0, 0, 318373, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_804, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_805, 1, 312, 0, 0, 0, 0, 0, 0, 7341, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_806, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_807, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_808, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_809, 4, 21412, 38593, 1, 3450, 7320, 0, 2777, 312804, 0, 0, 0, 0, 1850, 927, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,2777,0, 0, 0, 0, 1850, 927, 0, 0
-e./results/3//richards/policy_810, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_811, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_812, 3, 1254, 0, 234, 0, 0, 0, 0, 3391, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_813, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_814, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_815, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_816, 3, 1252, 1, 235, 0, 0, 0, 0, 3387, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_817, 1, 7, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_818, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_819, 3, 22263, 39612, 1, 0, 0, 0, 0, 309731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_820, 1, 0, 0, 0, 0, 0, 0, 0, 1481, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_821, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_822, 1, 0, 0, 0, 0, 0, 0, 0, 3998, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_823, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_824, 3, 21410, 38593, 1, 0, 0, 0, 0, 318373, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_825, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_826, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_827, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_828, 3, 21410, 38593, 1, 0, 0, 0, 0, 310025, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_829, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_830, 3, 21410, 38593, 1, 0, 0, 0, 0, 310478, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_831, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_832, 5, 21410, 38593, 2089, 0, 0, 0, 0, 312517, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_833, 3, 22893, 40593, 1, 3450, 7320, 0, 2777, 317482, 0, 0, 0, 0, 1850, 927, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,2777,0, 0, 0, 0, 1850, 927, 0, 0
-e./results/3//richards/policy_834, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_835, 1, 946, 0, 0, 0, 0, 0, 0, 1857, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_836, 3, 21410, 38593, 1, 467, 1400, 0, 468, 320854, 0, 0, 0, 0, 234, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,468,0, 0, 0, 0, 234, 234, 0, 0
-e./results/3//richards/policy_837, 1, 0, 0, 0, 0, 0, 0, 0, 8034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_838, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_839, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_840, 1, 0, 0, 0, 0, 0, 0, 0, 2326, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_841, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_842, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_843, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_844, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_845, 3, 21411, 38593, 1, 0, 0, 0, 0, 307703, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_846, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_847, 1, 0, 0, 0, 0, 0, 0, 0, 2326, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_848, 3, 21410, 38593, 1, 0, 0, 0, 0, 310025, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_849, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_850, 3, 21410, 38593, 1, 0, 0, 0, 0, 310025, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_851, 3, 21411, 38593, 1, 0, 0, 0, 0, 307703, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_852, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_853, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_854, 3, 21410, 38593, 1, 467, 1943, 0, 2322, 312351, 845, 0, 0, 0, 1243, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,5489,925,0, 0, 0, 0, 925, 0, 0, 0
,,,,,,,,,,,,,,,,,,6161,234,0, 0, 0, 0, 0, 234, 0, 0
,,,,,,,,,,,,,,,,,,6817,931,845, 0, 0, 0, 86, 0, 0, 0
,,,,,,,,,,,,,,,,,,6921,232,0, 0, 0, 0, 232, 0, 0, 0
-e./results/3//richards/policy_855, 1, 8, 0, 0, 0, 0, 0, 0, 18, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_856, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_857, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_858, 1, 1, 0, 0, 0, 0, 0, 0, 3034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_859, 3, 21413, 38593, 1, 0, 0, 0, 0, 310727, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_860, 3, 21410, 38593, 1, 0, 0, 0, 0, 318373, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_861, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_862, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_863, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_864, 4, 23419, 38593, 2, 0, 0, 0, 0, 310638, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_865, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_866, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_867, 3, 21410, 38593, 1, 0, 0, 0, 0, 310478, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_868, 3, 1252, 1, 235, 0, 0, 0, 0, 3387, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_869, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_870, 3, 21446, 38593, 1, 467, 1400, 0, 468, 310177, 0, 0, 0, 0, 234, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4305,468,0, 0, 0, 0, 234, 234, 0, 0
-e./results/3//richards/policy_871, 3, 21446, 38593, 1, 0, 0, 0, 2322, 312031, 2322, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,3153,2322,2322, 0, 0, 0, 0, 0, 0, 0
-e./results/3//richards/policy_872, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_873, 5, 21410, 38593, 932, 0, 0, 0, 0, 312452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_874, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_875, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_876, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_877, 4, 21410, 38597, 1008, 0, 0, 0, 0, 323719, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_878, 3, 21410, 38593, 1, 0, 0, 0, 0, 320386, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_879, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_880, 3, 0, 36, 1986, 0, 0, 0, 0, 6284, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_881, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_882, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_883, 1, 1, 0, 0, 0, 0, 0, 0, 1402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_884, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_885, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_886, 1, 0, 0, 0, 0, 0, 0, 0, 2326, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_887, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_888, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_889, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_890, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_891, 1, 0, 0, 0, 0, 0, 0, 0, 8034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_892, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_893, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_894, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_895, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_896, 5, 21410, 38593, 2089, 0, 0, 0, 0, 312517, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_897, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_898, 1, 0, 0, 0, 0, 0, 0, 0, 7402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_899, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_900, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_901, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_902, 1, 1, 0, 0, 0, 0, 0, 0, 6986, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_903, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_904, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_905, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_906, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_907, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_908, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_909, 3, 21410, 38593, 1, 0, 0, 0, 0, 320386, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_910, 4, 21412, 38619, 1001, 0, 0, 0, 0, 321445, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_911, 1, 0, 0, 0, 0, 0, 0, 0, 8034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_912, 1, 1, 0, 0, 0, 0, 0, 0, 3010, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_913, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_914, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_915, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_916, 3, 21410, 38593, 1, 0, 0, 0, 0, 310025, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_917, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_918, 5, 23733, 38593, 1009, 0, 0, 0, 0, 324644, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_919, 4, 21420, 38615, 1005, 0, 0, 0, 0, 321441, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_920, 1, 0, 0, 0, 0, 0, 0, 0, 4002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_921, 3, 21410, 38593, 1, 0, 0, 0, 0, 310025, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_922, 3, 22263, 39612, 1, 0, 0, 0, 2322, 312053, 2322, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,3153,2322,2322, 0, 0, 0, 0, 0, 0, 0
-e./results/3//richards/policy_923, 3, 21420, 40613, 1, 0, 2000, 0, 1000, 312754, 0, 0, 0, 0, 1000, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,1000,0, 0, 0, 0, 1000, 0, 0, 0
-e./results/3//richards/policy_924, 1, 0, 0, 0, 0, 0, 0, 0, 4002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_925, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_926, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_927, 1, 7, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_928, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_929, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_930, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_931, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_932, 3, 21410, 38593, 1, 467, 1943, 0, 2322, 312345, 845, 0, 0, 0, 1243, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,5529,925,0, 0, 0, 0, 925, 0, 0, 0
,,,,,,,,,,,,,,,,,,6201,234,0, 0, 0, 0, 0, 234, 0, 0
,,,,,,,,,,,,,,,,,,6857,931,845, 0, 0, 0, 86, 0, 0, 0
,,,,,,,,,,,,,,,,,,6961,232,0, 0, 0, 0, 232, 0, 0, 0
-e./results/3//richards/policy_933, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_934, 3, 21410, 38593, 1, 0, 0, 0, 0, 310029, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_935, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_936, 3, 940, 0, 1, 0, 0, 0, 0, 10328, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_937, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_938, 1, 0, 0, 0, 0, 0, 0, 0, 4002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_939, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_940, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_941, 4, 21410, 38593, 7, 0, 0, 0, 0, 312369, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_942, 3, 21410, 38593, 1, 467, 1943, 0, 2322, 312347, 845, 0, 0, 0, 1243, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,5529,925,0, 0, 0, 0, 925, 0, 0, 0
,,,,,,,,,,,,,,,,,,6201,234,0, 0, 0, 0, 0, 234, 0, 0
,,,,,,,,,,,,,,,,,,6857,931,845, 0, 0, 0, 86, 0, 0, 0
,,,,,,,,,,,,,,,,,,6961,232,0, 0, 0, 0, 232, 0, 0, 0
-e./results/3//richards/policy_943, 1, 1, 0, 0, 0, 0, 0, 0, 2227, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_944, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_945, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_946, 3, 21410, 38593, 1, 0, 0, 0, 0, 308169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_947, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_948, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_949, 3, 21410, 38593, 1, 0, 0, 0, 0, 310041, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_950, 5, 21410, 38593, 932, 0, 0, 0, 0, 312452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_951, 3, 21410, 38593, 1, 0, 0, 0, 0, 310478, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_952, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_953, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_954, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_955, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_956, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_957, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_958, 1, 0, 0, 0, 0, 0, 0, 0, 3998, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_959, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_960, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_961, 3, 0, 36, 1986, 0, 0, 0, 0, 6284, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_962, 1, 1, 0, 0, 0, 0, 0, 0, 1402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_963, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_964, 5, 21410, 38593, 1933, 0, 0, 0, 0, 325095, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_965, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_966, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_967, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_968, 3, 21410, 38593, 1, 0, 0, 0, 0, 308700, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_969, 3, 21410, 38593, 1, 0, 0, 0, 0, 308629, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_970, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_971, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_972, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_973, 3, 21410, 38593, 1, 0, 0, 0, 0, 318373, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_974, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_975, 5, 25657, 38593, 1933, 0, 0, 0, 0, 326565, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_976, 3, 940, 0, 1, 0, 0, 0, 0, 10328, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_977, 1, 0, 0, 0, 0, 0, 0, 0, 2326, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_978, 1, 0, 0, 0, 0, 0, 0, 0, 1481, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_979, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_980, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_981, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_982, 1, 1, 0, 0, 0, 0, 0, 0, 1402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_983, 3, 21410, 38593, 1, 0, 0, 0, 0, 308700, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_984, 3, 21410, 38593, 1, 1021, 4170, 0, 2328, 312351, 781, 2, 0, 0, 1163, 382, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4345,2328,781, 2, 0, 0, 1163, 382, 0, 0
-e./results/3//richards/policy_985, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_986, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_987, 4, 21412, 38597, 1007, 0, 0, 0, 1000, 322404, 1000, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,1000,1000, 0, 0, 0, 0, 0, 0, 0
-e./results/3//richards/policy_988, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_989, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_990, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_991, 5, 25657, 38593, 1933, 0, 0, 0, 0, 326565, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_992, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_993, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_994, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_995, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_996, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_997, 5, 21410, 38593, 2089, 0, 0, 0, 0, 312517, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_998, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_999, 1, 1, 0, 0, 0, 0, 0, 0, 2227, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/4-1.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/deltablue_1431617434//deltablue/policy_1001, 17, 6832, 1660, 22911, 0, 0, 0, 0, 208051, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1002, 1, 1205, 0, 0, 0, 0, 0, 0, 14924, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1003, 1, 10000, 301, 0, 0, 0, 0, 0, 112006, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1004, 3, 300, 198, 817, 0, 0, 0, 0, 12317, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1005, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1006, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1007, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1008, 1, 10, 0, 0, 0, 0, 0, 0, 17, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1009, 12, 1200, 1515, 1327, 0, 0, 0, 0, 44452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1010, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1011, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1012, 1, 0, 0, 0, 0, 0, 0, 0, 308, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1013, 7, 0, 132, 1816, 0, 0, 0, 0, 15284, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1014, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1015, 1, 0, 0, 0, 0, 0, 0, 0, 308, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1016, 1, 0, 0, 0, 0, 0, 0, 0, 497, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1017, 1, 0, 0, 0, 0, 0, 0, 0, 708, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1018, 3, 1379, 426, 14912, 0, 0, 0, 0, 41817, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1019, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1020, 1, 1, 0, 0, 0, 0, 0, 0, 4230, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1021, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1022, 7, 104, 123, 3622, 0, 40, 0, 2060, 35594, 0, 0, 0, 0, 2060, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,11345,2060,0, 0, 0, 0, 2060, 0, 0, 0
-e./results/deltablue_1431617434//deltablue/policy_1023, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1024, 1, 106, 0, 0, 0, 0, 0, 0, 214, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1025, 5, 0, 302, 1122, 0, 0, 0, 99, 15637, 99, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,11041,99,99, 0, 0, 0, 0, 0, 0, 0
-e./results/deltablue_1431617434//deltablue/policy_1026, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1027, 1, 0, 0, 0, 0, 0, 0, 0, 601, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1028, 1, 516, 0, 0, 0, 0, 0, 0, 2444, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1029, 1, 10, 0, 0, 0, 0, 0, 0, 17, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1030, 1, 103, 0, 0, 0, 0, 0, 0, 483, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1031, 6, 301, 101, 105, 0, 0, 0, 0, 93544, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1032, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1033, 1, 4, 0, 0, 0, 0, 0, 0, 50, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1034, 1, 110, 0, 0, 4, 0, 0, 4, 453, 0, 4, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,8777,4,0, 4, 0, 0, 0, 0, 0, 0
-e./results/deltablue_1431617434//deltablue/policy_1035, 30, 4654, 933, 26648, 0, 0, 0, 0, 165655, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1036, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1037, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1038, 22, 3304, 956, 18843, 0, 0, 0, 0, 200054, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1039, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1040, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1041, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1042, 1, 317, 0, 0, 0, 0, 0, 0, 467, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1043, 1, 0, 0, 0, 0, 0, 0, 0, 708, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1044, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1045, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1046, 1, 5, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1047, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1048, 7, 104, 123, 3622, 0, 0, 0, 0, 33534, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1049, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1050, 1, 1, 0, 0, 0, 0, 0, 0, 1195, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1051, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1052, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1053, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1054, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1055, 1, 0, 0, 0, 0, 0, 0, 0, 596, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1056, 1, 102, 0, 0, 0, 0, 0, 0, 2775, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1057, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1058, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1059, 1, 5, 5, 0, 0, 0, 0, 0, 77, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1060, 1, 140, 0, 0, 0, 0, 0, 0, 24322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1061, 1, 0, 0, 0, 0, 0, 0, 0, 708, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1062, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1063, 1, 1858, 0, 0, 0, 0, 0, 0, 2694, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1064, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1065, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1066, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1067, 1, 206, 4, 0, 0, 0, 0, 0, 4704, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1068, 6, 301, 101, 105, 0, 0, 0, 0, 93544, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1069, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1070, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1071, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1072, 7, 100, 123, 3622, 0, 0, 0, 0, 33410, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1073, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1074, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1075, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1076, 1, 0, 0, 0, 0, 0, 0, 0, 203, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1077, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1078, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1079, 1, 307, 0, 0, 0, 0, 0, 0, 1156, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1080, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1081, 1, 0, 0, 0, 0, 0, 0, 0, 309, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1082, 2, 102, 1, 0, 0, 0, 0, 0, 3327, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1083, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1084, 1, 103, 0, 0, 0, 0, 0, 0, 483, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1085, 30, 4853, 933, 26648, 0, 0, 0, 0, 166456, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1086, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1087, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1088, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1089, 2, 9900, 342, 0, 0, 0, 0, 0, 95802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1090, 3, 1177, 215, 14482, 0, 0, 0, 0, 40167, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1091, 1, 10000, 301, 0, 0, 0, 0, 0, 112006, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1092, 1, 1218, 102, 0, 0, 0, 0, 0, 14236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1093, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1094, 1, 100, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1095, 1, 0, 0, 0, 0, 0, 0, 0, 203, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1096, 1, 10, 0, 0, 0, 0, 0, 0, 631, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1097, 1, 516, 0, 0, 0, 0, 0, 0, 2444, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1098, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1099, 1, 317, 0, 0, 0, 0, 0, 0, 467, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1100, 17, 6832, 1660, 22911, 0, 0, 0, 0, 208051, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1101, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1102, 1, 1858, 0, 0, 0, 0, 0, 0, 2694, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1103, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1104, 22, 3285, 957, 25119, 0, 0, 0, 1225, 199420, 1225, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,8929,4,4, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,10465,408,408, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,10633,408,408, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,10977,405,405, 0, 0, 0, 0, 0, 0, 0
-e./results/deltablue_1431617434//deltablue/policy_1105, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1106, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1107, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1108, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1109, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1110, 1, 1, 0, 0, 0, 0, 0, 0, 1195, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1111, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1112, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1113, 5, 0, 312, 1212, 0, 0, 0, 0, 20336, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1114, 22, 3500, 957, 25119, 0, 0, 0, 0, 198195, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1115, 1, 0, 0, 0, 0, 0, 0, 0, 309, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1116, 1, 0, 0, 0, 0, 0, 0, 0, 403, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1117, 1, 0, 0, 0, 0, 0, 0, 0, 1017, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1118, 1, 206, 4, 0, 0, 0, 0, 0, 4704, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1119, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1120, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1121, 1, 516, 0, 0, 0, 0, 0, 0, 2444, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1122, 1, 0, 0, 0, 0, 0, 0, 0, 10202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1123, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1124, 17, 6524, 1660, 22911, 0, 0, 0, 0, 207246, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1125, 1, 0, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1126, 2, 9900, 342, 0, 0, 0, 0, 0, 95802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1127, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1128, 3, 0, 1, 0, 0, 0, 0, 0, 508, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1129, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1130, 1, 4, 0, 0, 0, 0, 0, 0, 50, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1131, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1132, 1, 1, 0, 0, 0, 0, 0, 0, 1195, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1133, 30, 4853, 933, 26648, 0, 0, 0, 0, 166456, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1134, 22, 3500, 957, 25119, 0, 0, 0, 0, 198567, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1135, 1, 0, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1136, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1137, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1138, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1139, 1, 100, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1140, 18, 3500, 957, 24514, 0, 0, 0, 0, 197860, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1141, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1142, 1, 0, 0, 0, 0, 0, 0, 0, 708, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1143, 1, 1205, 0, 0, 0, 0, 0, 0, 14924, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1144, 1, 0, 0, 0, 0, 0, 0, 0, 308, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1145, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1146, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1147, 1, 0, 0, 0, 0, 0, 0, 0, 403, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1148, 17, 6524, 1660, 22911, 0, 100, 0, 500, 207746, 0, 0, 0, 0, 500, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4737,100,0, 0, 0, 0, 100, 0, 0, 0
,,,,,,,,,,,,,,,,,,4905,100,0, 0, 0, 0, 100, 0, 0, 0
,,,,,,,,,,,,,,,,,,5073,100,0, 0, 0, 0, 100, 0, 0, 0
,,,,,,,,,,,,,,,,,,5177,200,0, 0, 0, 0, 200, 0, 0, 0
-e./results/deltablue_1431617434//deltablue/policy_1149, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1150, 1, 10101, 400, 0, 0, 0, 0, 0, 112307, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1151, 1, 0, 0, 0, 0, 0, 0, 0, 1017, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1152, 1, 0, 0, 0, 0, 0, 0, 0, 2324, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1153, 6, 0, 222, 105, 0, 0, 0, 0, 15406, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1154, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1155, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1156, 21, 3505, 953, 25005, 0, 0, 0, 0, 198378, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1157, 3, 300, 198, 817, 0, 0, 0, 0, 12317, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1158, 1, 4, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1159, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1160, 1, 6, 0, 0, 0, 0, 0, 0, 18, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1161, 2, 9900, 342, 0, 0, 0, 0, 0, 95802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1162, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1163, 1, 10, 0, 0, 0, 0, 0, 0, 17, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1164, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1165, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1166, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1167, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1168, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1169, 6, 402, 202, 105, 0, 0, 0, 0, 10377, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1170, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1171, 1, 0, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1172, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1173, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1174, 5, 0, 302, 1122, 0, 0, 0, 0, 15538, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1175, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1176, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1177, 6, 0, 202, 105, 0, 0, 0, 0, 9674, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1178, 1, 0, 0, 0, 0, 0, 0, 0, 203, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1179, 1, 10, 0, 0, 0, 0, 0, 0, 17, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1180, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1181, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1182, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1183, 1, 4, 4, 0, 0, 0, 0, 0, 58, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1184, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1185, 7, 100, 123, 3622, 0, 0, 0, 0, 33410, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1186, 1, 0, 0, 0, 0, 0, 0, 0, 1017, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1187, 1, 5, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1188, 1, 0, 0, 0, 0, 0, 0, 0, 2030, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1189, 1, 1429, 102, 0, 0, 0, 0, 0, 14551, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1190, 6, 0, 222, 105, 0, 0, 0, 0, 15406, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1191, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1192, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1193, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1194, 26, 7748, 1663, 55959, 0, 0, 0, 1, 247592, 1, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,11961,1,1, 0, 0, 0, 0, 0, 0, 0
-e./results/deltablue_1431617434//deltablue/policy_1195, 5, 506, 202, 101, 0, 0, 0, 0, 23426, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1196, 1, 0, 0, 0, 0, 0, 0, 0, 10202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1197, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1198, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1199, 16, 11298, 1797, 1713, 0, 0, 0, 0, 168432, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1200, 1, 2, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1201, 1, 317, 0, 0, 0, 0, 0, 0, 467, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1202, 1, 0, 0, 0, 0, 0, 0, 0, 2030, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1203, 7, 100, 123, 3622, 0, 0, 0, 0, 33410, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1204, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1205, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1206, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1207, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1208, 1, 317, 0, 0, 0, 0, 0, 0, 467, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1209, 1, 0, 0, 0, 0, 0, 0, 0, 2345, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1210, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1211, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1212, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1213, 1, 317, 0, 0, 0, 0, 0, 0, 467, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1214, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1215, 1, 1205, 0, 0, 0, 0, 0, 0, 14924, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1216, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1217, 1, 0, 0, 0, 0, 0, 0, 0, 708, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1218, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1219, 1, 0, 0, 0, 0, 0, 0, 0, 10202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1220, 1, 140, 0, 0, 0, 0, 0, 0, 24322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1221, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1222, 4, 104, 102, 1013, 0, 0, 0, 0, 6860, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1223, 1, 0, 0, 0, 0, 0, 0, 0, 506, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1224, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1225, 1, 1858, 0, 0, 0, 0, 0, 0, 2694, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1226, 1, 0, 0, 0, 0, 0, 0, 0, 601, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1227, 1, 0, 0, 0, 0, 0, 0, 0, 2324, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1228, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1229, 1, 106, 0, 0, 0, 0, 0, 0, 214, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1230, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1231, 1, 1205, 0, 0, 0, 0, 0, 0, 14924, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1232, 6, 206, 206, 105, 0, 0, 0, 0, 9864, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1233, 1, 1858, 0, 0, 0, 0, 0, 0, 2694, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1234, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1235, 1, 6, 0, 0, 0, 0, 0, 0, 18, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1236, 2, 9900, 342, 0, 0, 0, 0, 0, 95802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1237, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1238, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1239, 1, 103, 0, 0, 0, 0, 0, 0, 483, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1240, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1241, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1242, 6, 0, 202, 105, 0, 0, 0, 0, 9674, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1243, 1, 4, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1244, 1, 4, 0, 0, 0, 0, 0, 0, 50, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1245, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1246, 1, 0, 0, 0, 0, 0, 0, 0, 2324, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1247, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1248, 1, 0, 0, 0, 0, 0, 0, 0, 403, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1249, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1250, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1251, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1252, 1, 5, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1253, 1, 1106, 0, 0, 0, 0, 0, 0, 12815, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1254, 12, 1200, 1515, 1327, 0, 0, 0, 0, 44452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1255, 7, 0, 132, 1816, 0, 0, 0, 0, 15284, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1256, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1257, 1, 0, 0, 0, 0, 0, 0, 0, 708, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1258, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1259, 1, 110, 0, 0, 0, 0, 0, 0, 449, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1260, 22, 3500, 957, 25119, 0, 0, 0, 0, 198195, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1261, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1262, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1263, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1264, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1265, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1266, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1267, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1268, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1269, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1270, 1, 10, 0, 0, 0, 0, 0, 0, 17, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1271, 1, 1218, 102, 0, 0, 0, 0, 0, 14236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1272, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1273, 1, 307, 0, 0, 0, 0, 0, 0, 1156, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1274, 6, 402, 202, 105, 0, 0, 0, 0, 10377, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1275, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1276, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1277, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1278, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1279, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1280, 1, 0, 0, 0, 0, 0, 0, 0, 497, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1281, 1, 0, 0, 0, 0, 0, 0, 0, 308, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1282, 3, 0, 1, 0, 0, 0, 0, 0, 508, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1283, 1, 100, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1284, 12, 1211, 502, 7988, 0, 0, 0, 0, 145490, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1285, 2, 10040, 342, 0, 0, 0, 0, 0, 132422, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1286, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1287, 1, 0, 0, 0, 0, 0, 0, 0, 2345, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1288, 7, 104, 123, 3622, 0, 0, 0, 0, 33534, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1289, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1290, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1291, 10, 0, 101, 306, 0, 0, 0, 0, 127896, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1292, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1293, 1, 140, 0, 0, 0, 0, 0, 0, 24322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1294, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1295, 7, 0, 132, 1816, 0, 0, 0, 0, 15284, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1296, 1, 2, 0, 0, 0, 0, 0, 0, 49, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1297, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1298, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1299, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1300, 1, 1015, 1015, 0, 0, 0, 0, 0, 26840, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1301, 3, 1177, 215, 14482, 4, 0, 0, 4, 40171, 0, 4, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,8401,4,0, 4, 0, 0, 0, 0, 0, 0
-e./results/deltablue_1431617434//deltablue/policy_1302, 1, 0, 0, 0, 0, 0, 0, 0, 14, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1303, 1, 4, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1304, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1305, 6, 0, 202, 105, 0, 0, 0, 0, 9674, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1306, 1, 0, 0, 0, 0, 0, 0, 0, 309, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1307, 1, 1429, 102, 0, 0, 0, 0, 0, 14551, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1308, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1309, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1310, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1311, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1312, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1313, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1314, 30, 4853, 933, 26648, 0, 0, 0, 0, 166456, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1315, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1316, 1, 110, 0, 0, 0, 0, 0, 0, 449, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1317, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1318, 1, 0, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1319, 1, 203, 0, 0, 0, 0, 0, 0, 1610, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1320, 1, 0, 0, 0, 0, 0, 0, 0, 506, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1321, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1322, 1, 6, 0, 0, 0, 0, 0, 0, 14, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1323, 5, 0, 302, 1122, 0, 0, 0, 0, 15538, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1324, 26, 7748, 1663, 55959, 601, 0, 1, 101, 247692, 0, 1, 0, 100, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,2409,101,0, 1, 0, 100, 0, 0, 0, 0
-e./results/deltablue_1431617434//deltablue/policy_1325, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1326, 1, 0, 0, 0, 0, 0, 0, 0, 308, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1327, 1, 516, 0, 0, 0, 0, 0, 0, 2444, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1328, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1329, 1, 0, 0, 0, 0, 0, 0, 0, 110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1330, 1, 102, 0, 0, 0, 0, 0, 0, 367, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1331, 1, 0, 0, 0, 0, 0, 0, 0, 2030, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1332, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1333, 1, 0, 0, 0, 0, 0, 0, 0, 2345, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1334, 1, 0, 0, 0, 0, 0, 0, 0, 110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1335, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1336, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1337, 7, 104, 123, 3622, 0, 0, 0, 0, 33534, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1338, 1, 140, 0, 0, 0, 0, 0, 0, 24322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1339, 3, 1177, 215, 14482, 0, 0, 0, 0, 40167, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1340, 1, 317, 0, 0, 0, 0, 0, 0, 467, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1341, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1342, 1, 4, 0, 0, 0, 0, 0, 0, 50, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1343, 17, 6524, 1660, 22911, 0, 0, 0, 0, 207246, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1344, 1, 5, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1345, 1, 10, 0, 0, 0, 0, 0, 0, 631, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1346, 1, 0, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1347, 1, 10, 0, 0, 0, 0, 0, 0, 631, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1348, 3, 1379, 426, 14912, 0, 0, 0, 0, 41817, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1349, 1, 10000, 301, 0, 0, 0, 0, 0, 112006, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1350, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1351, 1, 10, 0, 0, 0, 0, 0, 0, 631, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1352, 1, 0, 0, 0, 0, 0, 0, 0, 309, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1353, 1, 307, 0, 0, 0, 0, 0, 0, 1156, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1354, 1, 307, 0, 0, 0, 0, 0, 0, 1156, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1355, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1356, 1, 203, 0, 0, 0, 0, 0, 0, 1610, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1357, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1358, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1359, 1, 203, 0, 0, 0, 0, 0, 0, 1610, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1360, 1, 2, 0, 0, 0, 0, 0, 0, 49, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1361, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1362, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1363, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1364, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1365, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1366, 3, 300, 198, 817, 0, 0, 0, 0, 12317, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1367, 1, 0, 0, 0, 0, 0, 0, 0, 497, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1368, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1369, 1, 1205, 0, 0, 0, 0, 0, 0, 14924, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1370, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1371, 1, 0, 0, 0, 0, 0, 0, 0, 596, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1372, 1, 307, 0, 0, 0, 0, 0, 0, 1156, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1373, 22, 3606, 953, 25004, 0, 0, 0, 0, 199676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1374, 1, 1858, 0, 0, 0, 0, 0, 0, 2694, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1375, 26, 7748, 1663, 55959, 0, 0, 0, 0, 247591, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1376, 1, 0, 0, 0, 0, 0, 0, 0, 308, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1377, 3, 300, 198, 817, 0, 0, 0, 0, 12317, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1378, 5, 506, 202, 101, 0, 0, 0, 0, 23426, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1379, 1, 0, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1380, 1, 0, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1381, 7, 104, 123, 3622, 0, 0, 0, 0, 33534, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1382, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1383, 1, 1, 0, 0, 0, 0, 0, 0, 1195, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1384, 1, 0, 0, 0, 0, 0, 0, 0, 596, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1385, 7, 0, 132, 1816, 0, 0, 0, 0, 15284, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1386, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1387, 1, 1172, 0, 0, 0, 0, 0, 0, 38473, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1388, 1, 5, 5, 0, 0, 0, 0, 0, 77, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1389, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1390, 1, 106, 0, 0, 0, 0, 0, 0, 214, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1391, 1, 0, 0, 0, 0, 0, 0, 0, 14, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1392, 7, 100, 123, 3622, 0, 0, 0, 0, 33410, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1393, 1, 101, 0, 0, 0, 0, 0, 0, 2521, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1394, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1395, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1396, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1397, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1398, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1399, 6, 402, 202, 105, 0, 0, 0, 0, 10377, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431617434//deltablue/policy_1400, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/4.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/1//deltablue/policy_1, 1, 140, 0, 0, 0, 0, 0, 0, 24322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_10, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_100, 1, 4, 0, 0, 0, 0, 0, 0, 50, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_101, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_102, 1, 4, 0, 0, 0, 0, 0, 0, 50, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_103, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_104, 1, 100, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_105, 1, 103, 0, 0, 0, 0, 0, 0, 483, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_106, 3, 1177, 215, 14482, 0, 0, 0, 0, 40167, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_107, 1, 0, 0, 0, 0, 0, 0, 0, 403, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_108, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_109, 1, 5, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_11, 1, 2, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_110, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_111, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_112, 30, 4853, 933, 26648, 0, 0, 0, 0, 166456, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_113, 1, 4, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_114, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_115, 9, 3, 202, 5140, 0, 0, 0, 0, 114289, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_116, 1, 0, 0, 0, 0, 0, 0, 0, 708, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_117, 7, 0, 132, 1816, 0, 0, 0, 0, 15284, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_118, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_119, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_12, 1, 2, 0, 0, 0, 0, 0, 0, 49, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_120, 1, 2, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_121, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_122, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_123, 1, 307, 0, 0, 0, 0, 0, 0, 1156, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_124, 1, 1, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_125, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_126, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_127, 7, 100, 123, 3622, 0, 0, 0, 0, 33410, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_128, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_129, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_13, 1, 103, 0, 0, 0, 0, 0, 0, 483, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_130, 1, 10000, 301, 0, 0, 0, 0, 0, 112006, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_131, 1, 101, 0, 0, 0, 0, 0, 0, 7185, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_132, 1, 0, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_133, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_134, 1, 0, 0, 0, 0, 0, 0, 0, 308, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_135, 1, 4, 0, 0, 0, 0, 0, 0, 50, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_136, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_137, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_138, 1, 4, 4, 0, 0, 0, 0, 0, 58, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_139, 1, 1205, 0, 0, 0, 0, 0, 0, 14924, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_14, 1, 0, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_140, 3, 300, 198, 817, 0, 0, 0, 0, 12317, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_141, 3, 300, 198, 817, 0, 0, 0, 0, 12317, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_142, 1, 1, 0, 0, 0, 0, 0, 0, 1195, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_143, 15, 712, 736, 23517, 0, 0, 0, 1015, 154037, 1015, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,8905,3,3, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,10441,405,405, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,10609,405,405, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,10953,202,202, 0, 0, 0, 0, 0, 0, 0
-e./results/1//deltablue/policy_144, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_145, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_146, 1, 1858, 0, 0, 0, 0, 0, 0, 2694, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_147, 1, 0, 0, 0, 0, 0, 0, 0, 2324, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_148, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_149, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_15, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_150, 1, 1218, 102, 0, 0, 0, 0, 0, 14236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_151, 1, 6, 0, 0, 0, 0, 0, 0, 14, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_152, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_153, 1, 10, 0, 0, 0, 0, 0, 0, 17, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_154, 1, 0, 0, 0, 0, 0, 0, 0, 309, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_155, 10, 0, 101, 306, 0, 0, 0, 0, 127896, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_156, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_157, 1, 0, 0, 0, 0, 0, 0, 0, 2345, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_158, 1, 4, 0, 0, 0, 0, 0, 0, 50, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_159, 1, 10000, 301, 0, 0, 0, 0, 0, 112006, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_16, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_160, 17, 6832, 1660, 22911, 0, 0, 0, 0, 208051, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_161, 1, 0, 0, 0, 0, 0, 0, 0, 110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_162, 6, 0, 222, 105, 0, 0, 0, 0, 15406, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_163, 1, 4, 4, 0, 0, 0, 0, 0, 58, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_164, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_165, 3, 0, 1, 0, 0, 0, 0, 0, 508, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_166, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_167, 1, 0, 0, 0, 0, 0, 0, 0, 309, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_168, 10, 0, 101, 306, 0, 0, 0, 0, 127896, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_169, 6, 206, 206, 105, 0, 0, 0, 0, 9864, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_17, 1, 206, 4, 0, 0, 0, 0, 0, 4704, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_170, 1, 0, 0, 0, 0, 0, 0, 0, 1017, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_171, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_172, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_173, 3, 300, 198, 817, 0, 0, 0, 0, 12317, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_174, 2, 10040, 342, 0, 0, 0, 0, 0, 132422, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_175, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_176, 1, 307, 0, 0, 0, 0, 0, 0, 1156, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_177, 2, 9900, 342, 0, 0, 0, 0, 0, 95802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_178, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_179, 3, 300, 198, 817, 0, 0, 0, 0, 12317, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_18, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_180, 1, 1, 0, 0, 0, 0, 0, 0, 4230, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_181, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_182, 1, 6, 0, 0, 0, 0, 0, 0, 14, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_183, 1, 10101, 400, 0, 0, 100, 0, 10100, 122407, 0, 0, 0, 0, 10100, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,11489,10100,0, 0, 0, 0, 10100, 0, 0, 0
-e./results/1//deltablue/policy_184, 5, 0, 302, 1122, 0, 0, 0, 0, 15538, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_185, 1, 1429, 102, 0, 0, 0, 0, 0, 14551, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_186, 1, 0, 0, 0, 0, 0, 0, 0, 10202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_187, 3, 1177, 215, 14482, 0, 0, 0, 0, 40167, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_188, 2, 9900, 342, 0, 0, 0, 0, 0, 95802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_189, 1, 2, 0, 0, 0, 0, 0, 0, 49, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_19, 1, 0, 0, 0, 0, 0, 0, 0, 203, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_190, 1, 102, 0, 0, 0, 0, 0, 0, 367, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_191, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_192, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_193, 22, 3304, 956, 18843, 0, 0, 0, 0, 200054, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_194, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_195, 1, 0, 0, 0, 0, 0, 0, 0, 110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_196, 6, 206, 206, 105, 0, 0, 0, 0, 9864, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_197, 1, 1858, 0, 0, 0, 0, 0, 0, 2694, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_198, 6, 402, 202, 105, 0, 0, 0, 0, 10377, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_199, 17, 6832, 1660, 22911, 704, 101, 1, 300, 208351, 0, 0, 0, 0, 0, 0, 0, 300,,,,,,,,,,
,,,,,,,,,,,,,,,,,,2409,300,0, 0, 0, 0, 0, 0, 0, 300
-e./results/1//deltablue/policy_2, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_20, 1, 2, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_200, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_21, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_22, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_23, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_24, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_25, 1, 1, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_26, 6, 206, 206, 105, 0, 0, 0, 0, 9864, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_27, 5, 506, 202, 101, 0, 0, 0, 0, 23426, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_28, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_29, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_3, 10, 0, 101, 306, 0, 0, 0, 0, 127896, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_30, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_31, 1, 6, 0, 0, 0, 0, 0, 0, 14, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_32, 12, 1200, 1515, 1327, 0, 0, 0, 0, 44452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_33, 1, 0, 0, 0, 0, 0, 0, 0, 110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_34, 2, 9900, 342, 0, 0, 0, 0, 0, 95802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_35, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_36, 5, 0, 302, 1122, 0, 0, 0, 0, 15538, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_37, 1, 140, 0, 0, 0, 0, 0, 0, 24322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_38, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_39, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_4, 1, 6, 0, 0, 0, 0, 0, 0, 14, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_40, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_41, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_42, 1, 2, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_43, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_44, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_45, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_46, 1, 0, 0, 0, 0, 0, 0, 0, 110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_47, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_48, 7, 0, 132, 1816, 0, 0, 0, 0, 15284, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_49, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_5, 1, 0, 0, 0, 0, 0, 0, 0, 497, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_50, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_51, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_52, 1, 2, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_53, 1, 0, 0, 0, 0, 0, 0, 0, 708, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_54, 1, 4, 0, 0, 0, 0, 0, 0, 50, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_55, 1, 0, 0, 0, 0, 0, 0, 0, 309, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_56, 17, 6524, 1660, 22911, 0, 0, 0, 0, 207246, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_57, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_58, 16, 11298, 1797, 1713, 0, 0, 0, 0, 168432, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_59, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_6, 1, 0, 0, 0, 0, 0, 0, 0, 596, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_60, 22, 3304, 956, 18843, 0, 0, 0, 0, 200054, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_61, 1, 0, 0, 0, 0, 0, 0, 0, 708, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_62, 1, 0, 0, 0, 0, 0, 0, 0, 308, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_63, 1, 0, 0, 0, 0, 0, 0, 0, 110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_64, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_65, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_66, 1, 1858, 0, 0, 0, 0, 0, 0, 2694, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_67, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_68, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_69, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_7, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_70, 1, 0, 0, 0, 0, 0, 0, 0, 708, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_71, 5, 0, 302, 1122, 0, 0, 0, 0, 15538, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_72, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_73, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_74, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_75, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_76, 1, 1, 0, 0, 0, 0, 0, 0, 1195, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_77, 1, 101, 0, 0, 0, 0, 0, 0, 2521, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_78, 18, 3500, 957, 24514, 0, 0, 0, 0, 197860, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_79, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_8, 1, 0, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_80, 1, 0, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_81, 7, 104, 123, 3622, 0, 0, 0, 0, 33534, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_82, 1, 0, 0, 0, 0, 0, 0, 0, 203, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_83, 17, 6832, 1660, 22911, 0, 0, 0, 0, 208051, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_84, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_85, 1, 5, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_86, 26, 7746, 1662, 55959, 0, 0, 0, 0, 246883, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_87, 1, 516, 0, 0, 0, 0, 0, 0, 2444, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_88, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_89, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_9, 1, 5, 5, 0, 0, 0, 0, 0, 77, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_90, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_91, 1, 516, 0, 0, 0, 0, 0, 0, 2444, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_92, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_93, 1, 307, 0, 0, 0, 0, 0, 0, 1156, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_94, 1, 0, 0, 0, 0, 0, 0, 0, 596, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_95, 9, 3, 202, 5140, 0, 0, 0, 0, 114289, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_96, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_97, 1, 2, 0, 0, 0, 0, 0, 0, 49, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_98, 1, 0, 0, 0, 0, 0, 0, 0, 403, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//deltablue/policy_99, 1, 1858, 0, 0, 0, 0, 0, 0, 2694, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/2//deltablue/policy_201, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_202, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_203, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_204, 1, 4, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_205, 2, 9900, 342, 0, 0, 0, 0, 0, 95802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_206, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_207, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_208, 7, 0, 132, 1816, 0, 0, 0, 0, 15284, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_209, 15, 712, 736, 23517, 0, 0, 0, 0, 153022, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_210, 1, 1106, 0, 0, 0, 0, 0, 0, 12815, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_211, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_212, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_213, 1, 10000, 301, 0, 0, 0, 0, 0, 112006, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_214, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_215, 7, 0, 132, 1816, 0, 5, 0, 412, 15696, 203, 0, 0, 0, 209, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,10953,412,203, 0, 0, 0, 209, 0, 0, 0
-e./results/2//deltablue/policy_216, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_217, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_218, 1, 1, 0, 0, 0, 0, 0, 0, 1195, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_219, 7, 100, 123, 3622, 0, 0, 0, 0, 33410, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_220, 1, 110, 0, 0, 0, 0, 0, 0, 449, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_221, 1, 4, 4, 0, 0, 0, 0, 0, 58, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_222, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_223, 26, 7748, 1663, 55959, 0, 0, 0, 0, 247591, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_224, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_225, 12, 1200, 1515, 1327, 0, 0, 0, 0, 44452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_226, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_227, 3, 1177, 215, 14482, 0, 0, 0, 0, 40167, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_228, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_229, 3, 300, 198, 817, 0, 0, 0, 0, 12317, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_230, 1, 1, 0, 0, 0, 0, 0, 0, 1195, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_231, 1, 0, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_232, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_233, 6, 206, 206, 105, 0, 0, 0, 0, 9864, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_234, 7, 0, 132, 1816, 0, 0, 0, 0, 15284, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_235, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_236, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_237, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_238, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_239, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_240, 22, 3606, 953, 25004, 0, 0, 0, 0, 199676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_241, 12, 1200, 1515, 1327, 0, 0, 0, 0, 44452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_242, 1, 4, 0, 0, 0, 0, 0, 0, 50, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_243, 17, 6832, 1660, 22911, 0, 0, 0, 0, 208051, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_244, 7, 0, 132, 1816, 0, 0, 0, 0, 15284, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_245, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_246, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_247, 1, 6, 0, 0, 0, 0, 0, 0, 14, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_248, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_249, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_250, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_251, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_252, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_253, 15, 712, 736, 23517, 0, 0, 0, 0, 153022, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_254, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_255, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_256, 1, 516, 0, 0, 0, 0, 0, 0, 2444, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_257, 1, 0, 0, 0, 0, 0, 0, 0, 2030, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_258, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_259, 22, 3500, 957, 25119, 0, 0, 0, 0, 198567, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_260, 1, 103, 0, 0, 0, 0, 0, 0, 483, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_261, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_262, 1, 0, 0, 0, 0, 0, 0, 0, 110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_263, 1, 5, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_264, 3, 300, 198, 817, 0, 0, 0, 0, 12317, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_265, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_266, 1, 2, 0, 0, 0, 0, 0, 0, 49, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_267, 3, 300, 198, 817, 0, 0, 0, 0, 12317, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_268, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_269, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_270, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_271, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_272, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_273, 1, 10000, 301, 0, 0, 0, 0, 0, 112006, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_274, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_275, 1, 0, 0, 0, 0, 0, 0, 0, 1017, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_276, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_277, 1, 5, 5, 0, 0, 0, 0, 0, 77, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_278, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_279, 12, 1200, 1515, 1327, 0, 0, 0, 0, 44452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_280, 2, 9900, 342, 0, 0, 0, 0, 0, 95802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_281, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_282, 1, 0, 0, 0, 0, 0, 0, 0, 308, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_283, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_284, 6, 0, 202, 105, 0, 0, 0, 0, 9674, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_285, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_286, 6, 0, 222, 105, 0, 0, 0, 0, 15406, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_287, 17, 6524, 1660, 22911, 0, 0, 0, 0, 207246, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_288, 2, 9900, 342, 0, 0, 0, 0, 0, 95802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_289, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_290, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_291, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_292, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_293, 12, 1211, 502, 7988, 0, 0, 0, 0, 145490, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_294, 1, 10, 0, 0, 0, 0, 0, 0, 17, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_295, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_296, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_297, 6, 0, 222, 105, 0, 0, 0, 0, 15406, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_298, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_299, 1, 103, 0, 0, 0, 0, 0, 0, 483, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_300, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_301, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_302, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_303, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_304, 1, 1106, 0, 0, 0, 0, 0, 0, 12815, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_305, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_306, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_307, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_308, 1, 1, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_309, 26, 7746, 1662, 55959, 0, 0, 0, 0, 246883, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_310, 1, 1429, 102, 0, 1123, 0, 0, 106, 14657, 0, 106, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,2409,106,0, 106, 0, 0, 0, 0, 0, 0
-e./results/2//deltablue/policy_311, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_312, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_313, 2, 9900, 342, 0, 0, 0, 0, 0, 95802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_314, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_315, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_316, 1, 0, 0, 0, 0, 0, 0, 0, 601, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_317, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_318, 1, 0, 0, 0, 0, 0, 0, 0, 2030, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_319, 1, 0, 0, 0, 0, 0, 0, 0, 308, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_320, 1, 0, 0, 0, 0, 0, 0, 0, 596, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_321, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_322, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_323, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_324, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_325, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_326, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_327, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_328, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_329, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_330, 1, 0, 0, 0, 0, 0, 0, 0, 110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_331, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_332, 1, 1106, 0, 0, 0, 0, 0, 0, 12815, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_333, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_334, 1, 0, 0, 0, 0, 0, 0, 0, 1017, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_335, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_336, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_337, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_338, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_339, 1, 140, 0, 0, 0, 0, 0, 0, 24322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_340, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_341, 1, 0, 0, 0, 0, 0, 0, 0, 601, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_342, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_343, 16, 11298, 1797, 1713, 0, 0, 0, 0, 168432, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_344, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_345, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_346, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_347, 16, 11298, 1797, 1713, 0, 18, 0, 819, 169251, 802, 0, 0, 0, 17, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,9737,5,0, 0, 0, 0, 5, 0, 0, 0
,,,,,,,,,,,,,,,,,,10513,4,3, 0, 0, 0, 1, 0, 0, 0
,,,,,,,,,,,,,,,,,,11041,503,497, 0, 0, 0, 6, 0, 0, 0
,,,,,,,,,,,,,,,,,,11217,307,302, 0, 0, 0, 5, 0, 0, 0
-e./results/2//deltablue/policy_348, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_349, 1, 0, 0, 0, 0, 0, 0, 0, 110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_350, 1, 1015, 1015, 0, 0, 0, 0, 0, 26840, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_351, 6, 0, 202, 105, 0, 0, 0, 0, 9674, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_352, 2, 9900, 342, 0, 0, 0, 0, 0, 95802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_353, 4, 104, 102, 1013, 0, 0, 0, 0, 6860, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_354, 1, 1106, 0, 0, 0, 0, 0, 0, 12815, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_355, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_356, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_357, 1, 1, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_358, 1, 4, 0, 0, 0, 0, 0, 0, 822, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_359, 1, 1106, 0, 0, 0, 0, 0, 0, 12815, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_360, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_361, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_362, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_363, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_364, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_365, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_366, 22, 3606, 953, 25004, 0, 0, 0, 0, 199676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_367, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_368, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_369, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_370, 6, 0, 202, 105, 0, 0, 0, 0, 9674, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_371, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_372, 17, 6524, 1660, 22911, 0, 0, 0, 0, 207246, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_373, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_374, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_375, 2, 10040, 342, 0, 0, 0, 0, 0, 132422, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_376, 1, 1218, 102, 0, 0, 0, 0, 0, 14236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_377, 1, 0, 0, 0, 0, 0, 0, 0, 2324, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_378, 1, 110, 0, 0, 0, 0, 0, 0, 449, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_379, 1, 0, 0, 0, 0, 0, 0, 0, 110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_380, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_381, 1, 0, 0, 0, 0, 0, 0, 0, 2324, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_382, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_383, 1, 307, 0, 0, 0, 0, 0, 0, 1156, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_384, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_385, 1, 0, 0, 0, 0, 0, 0, 0, 506, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_386, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_387, 1, 0, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_388, 1, 0, 0, 0, 0, 0, 0, 0, 2030, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_389, 3, 300, 198, 817, 0, 0, 0, 0, 12317, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_390, 1, 110, 0, 0, 0, 0, 0, 0, 449, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_391, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_392, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_393, 30, 4654, 933, 26648, 0, 0, 0, 0, 165655, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_394, 1, 1106, 0, 0, 0, 0, 0, 0, 12815, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_395, 1, 0, 0, 0, 0, 0, 0, 0, 708, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_396, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_397, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_398, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_399, 1, 206, 4, 0, 0, 0, 0, 0, 4704, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_400, 1, 0, 0, 0, 0, 0, 0, 0, 308, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_401, 7, 0, 132, 1816, 0, 0, 0, 0, 15284, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_402, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_403, 2, 9900, 342, 0, 0, 0, 0, 0, 95802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_404, 6, 301, 101, 105, 0, 0, 0, 0, 93544, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_405, 1, 203, 0, 0, 0, 0, 0, 0, 1610, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_406, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_407, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_408, 12, 1211, 502, 7988, 0, 0, 0, 0, 145490, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_409, 1, 0, 0, 0, 0, 0, 0, 0, 308, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_410, 1, 317, 0, 0, 0, 0, 0, 0, 467, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_411, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_412, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_413, 1, 317, 0, 0, 0, 0, 0, 0, 467, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_414, 1, 1, 0, 0, 0, 0, 0, 0, 4230, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_415, 1, 203, 0, 0, 0, 0, 0, 0, 1610, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_416, 1, 0, 0, 0, 0, 0, 0, 0, 2030, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_417, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_418, 4, 104, 102, 1013, 0, 0, 0, 0, 6860, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_419, 1, 5, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_420, 6, 206, 206, 105, 0, 0, 0, 0, 9864, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_421, 1, 110, 0, 0, 0, 0, 0, 0, 449, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_422, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_423, 1, 0, 0, 0, 0, 0, 0, 0, 601, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_424, 1, 0, 0, 0, 0, 0, 0, 0, 10202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_425, 1, 10, 0, 0, 0, 0, 0, 0, 17, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_426, 1, 2, 0, 0, 0, 0, 0, 0, 115, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_427, 1, 0, 0, 0, 0, 0, 0, 0, 497, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_428, 1, 0, 0, 0, 0, 0, 0, 0, 110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_429, 1, 0, 0, 0, 0, 0, 0, 0, 403, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_430, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_431, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_432, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_433, 1, 10, 0, 0, 0, 0, 0, 0, 17, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_434, 7, 0, 132, 1816, 0, 0, 0, 0, 15284, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_435, 3, 0, 1, 0, 0, 0, 0, 0, 508, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_436, 1, 0, 0, 0, 0, 0, 0, 0, 1017, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_437, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_438, 17, 6524, 1660, 22911, 0, 0, 0, 0, 207246, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_439, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_440, 22, 3606, 953, 25004, 0, 0, 0, 0, 199676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_441, 1, 1172, 0, 0, 0, 0, 0, 0, 38473, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_442, 15, 712, 736, 23517, 0, 0, 0, 0, 153022, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_443, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_444, 1, 140, 0, 0, 0, 0, 0, 0, 24322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_445, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_446, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_447, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_448, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_449, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_450, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_451, 1, 0, 0, 0, 0, 0, 0, 0, 308, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_452, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_453, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_454, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_455, 1, 0, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_456, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_457, 1, 0, 0, 0, 0, 0, 0, 0, 309, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_458, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_459, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_460, 1, 1172, 0, 0, 0, 0, 0, 0, 38473, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_461, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_462, 1, 10, 0, 0, 0, 0, 0, 0, 17, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_463, 1, 5, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_464, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_465, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_466, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_467, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_468, 1, 203, 0, 0, 0, 0, 0, 0, 1610, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_469, 1, 140, 0, 0, 0, 0, 0, 0, 24322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_470, 5, 0, 312, 1212, 0, 0, 0, 0, 20336, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_471, 21, 3505, 953, 25005, 0, 0, 0, 0, 198378, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_472, 22, 3606, 953, 25004, 0, 0, 0, 0, 199676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_473, 1, 0, 0, 0, 0, 0, 0, 0, 308, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_474, 1, 0, 0, 0, 0, 0, 0, 0, 308, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_475, 1, 0, 0, 0, 0, 0, 0, 0, 308, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_476, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_477, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_478, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_479, 1, 0, 0, 0, 0, 0, 0, 0, 601, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_480, 1, 4, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_481, 1, 5, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_482, 22, 3606, 953, 25004, 0, 0, 0, 0, 199676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_483, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_484, 2, 10040, 342, 0, 0, 0, 0, 0, 132422, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_485, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_486, 1, 1205, 0, 0, 0, 0, 0, 0, 14924, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_487, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_488, 1, 0, 0, 0, 0, 0, 0, 0, 203, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_489, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_490, 1, 0, 0, 0, 0, 0, 0, 0, 708, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_491, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_492, 12, 1200, 1515, 1327, 0, 0, 0, 0, 44452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_493, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_494, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_495, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_496, 1, 0, 0, 0, 0, 0, 0, 0, 403, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_497, 1, 0, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_498, 1, 103, 0, 0, 0, 0, 0, 0, 483, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_499, 1, 0, 0, 0, 0, 0, 0, 0, 1017, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_500, 16, 11298, 1797, 1713, 0, 0, 0, 0, 168432, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_501, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_502, 1, 317, 0, 0, 0, 0, 0, 0, 467, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_503, 1, 0, 0, 0, 0, 0, 0, 0, 308, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_504, 1, 10, 0, 0, 0, 0, 0, 0, 631, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_505, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_506, 16, 11298, 1797, 1713, 0, 0, 0, 0, 168432, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_507, 1, 0, 0, 0, 0, 0, 0, 0, 2030, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_508, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_509, 1, 4, 0, 0, 0, 0, 0, 0, 822, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_510, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_511, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_512, 1, 1429, 102, 0, 0, 0, 0, 0, 14551, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_513, 7, 0, 132, 1816, 0, 0, 0, 0, 15284, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_514, 1, 0, 0, 0, 0, 0, 0, 0, 10202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_515, 1, 5, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_516, 1, 1172, 0, 0, 0, 0, 0, 0, 38473, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_517, 1, 0, 0, 0, 0, 0, 0, 0, 110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_518, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_519, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_520, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_521, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_522, 26, 7746, 1662, 55959, 1311, 101, 2, 401, 247284, 0, 0, 0, 101, 0, 0, 0, 300,,,,,,,,,,
,,,,,,,,,,,,,,,,,,2297,401,0, 0, 0, 101, 0, 0, 0, 300
-e./results/2//deltablue/policy_523, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_524, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_525, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_526, 12, 1211, 502, 7988, 0, 0, 0, 0, 145490, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_527, 9, 3, 202, 5140, 0, 0, 0, 0, 114289, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_528, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_529, 1, 110, 0, 0, 0, 0, 0, 0, 449, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_530, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_531, 1, 0, 0, 0, 0, 0, 0, 0, 2345, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_532, 7, 0, 132, 1816, 0, 8, 0, 302, 15586, 298, 0, 0, 0, 4, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,11017,302,298, 0, 0, 0, 4, 0, 0, 0
-e./results/2//deltablue/policy_533, 1, 1, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_534, 1, 0, 0, 0, 0, 0, 0, 0, 506, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_535, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_536, 30, 4853, 933, 26648, 0, 0, 0, 0, 166456, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_537, 1, 10, 0, 0, 0, 0, 0, 0, 631, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_538, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_539, 1, 106, 0, 0, 0, 0, 0, 0, 214, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_540, 1, 307, 0, 0, 0, 0, 0, 0, 1156, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_541, 1, 103, 0, 0, 0, 0, 0, 0, 483, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_542, 3, 1177, 215, 14482, 0, 0, 0, 0, 40167, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_543, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_544, 15, 712, 736, 23517, 0, 0, 0, 0, 153022, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_545, 22, 3606, 953, 25004, 0, 0, 0, 0, 199676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_546, 12, 1200, 1515, 1327, 0, 0, 0, 0, 44452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_547, 1, 1, 0, 0, 0, 0, 0, 0, 4230, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_548, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_549, 1, 0, 0, 0, 0, 0, 0, 0, 1017, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_550, 1, 1, 0, 0, 0, 0, 0, 0, 4230, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_551, 15, 712, 736, 23517, 0, 0, 0, 0, 153022, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_552, 1, 10000, 301, 0, 0, 0, 0, 0, 112006, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_553, 1, 102, 0, 0, 0, 0, 0, 0, 367, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_554, 1, 0, 0, 0, 0, 0, 0, 0, 309, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_555, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_556, 2, 9900, 342, 0, 0, 0, 0, 0, 95802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_557, 1, 203, 0, 0, 0, 0, 0, 0, 1610, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_558, 1, 1, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_559, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_560, 1, 0, 0, 0, 0, 0, 0, 0, 497, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_561, 1, 0, 0, 0, 0, 0, 0, 0, 10202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_562, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_563, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_564, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_565, 1, 1218, 102, 0, 0, 0, 0, 0, 14236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_566, 1, 1429, 102, 0, 0, 0, 0, 99, 14650, 99, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,11017,99,99, 0, 0, 0, 0, 0, 0, 0
-e./results/2//deltablue/policy_567, 1, 5, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_568, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_569, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_570, 18, 3500, 957, 24514, 0, 0, 0, 0, 197860, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_571, 6, 301, 101, 105, 0, 0, 0, 0, 93544, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_572, 1, 1106, 0, 0, 0, 0, 0, 0, 12815, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_573, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_574, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_575, 1, 1429, 102, 0, 0, 0, 0, 0, 14551, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_576, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_577, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_578, 1, 0, 0, 0, 0, 0, 0, 0, 2030, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_579, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_580, 1, 2, 0, 0, 0, 0, 0, 0, 115, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_581, 7, 104, 123, 3622, 0, 0, 0, 0, 33534, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_582, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_583, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_584, 30, 4853, 933, 26648, 0, 0, 0, 202, 166658, 202, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,3249,100,100, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,4905,1,1, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,5073,1,1, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,5177,100,100, 0, 0, 0, 0, 0, 0, 0
-e./results/2//deltablue/policy_585, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_586, 1, 100, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_587, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_588, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_589, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_590, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_591, 1, 10, 0, 0, 0, 0, 0, 0, 17, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_592, 1, 101, 0, 0, 0, 0, 0, 0, 7185, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_593, 1, 0, 0, 0, 0, 0, 0, 0, 1017, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_594, 3, 1379, 426, 14912, 0, 0, 0, 0, 41817, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_595, 1, 102, 0, 0, 0, 0, 0, 0, 367, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_596, 1, 1, 0, 0, 0, 0, 0, 0, 4230, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_597, 1, 0, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_598, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_599, 1, 0, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//deltablue/policy_600, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/3//deltablue/policy_1000, 1, 6, 0, 0, 0, 0, 0, 0, 14, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_601, 1, 4, 0, 0, 0, 0, 0, 0, 50, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_602, 1, 1, 0, 0, 0, 0, 0, 0, 4230, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_603, 2, 10040, 342, 0, 0, 0, 0, 0, 132422, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_604, 22, 3500, 957, 25119, 0, 0, 0, 0, 198195, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_605, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_606, 15, 712, 736, 23517, 0, 0, 0, 0, 153022, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_607, 1, 1172, 0, 0, 0, 0, 0, 0, 38473, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_608, 1, 5, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_609, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_610, 1, 0, 0, 0, 0, 0, 0, 0, 601, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_611, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_612, 1, 1, 0, 0, 0, 0, 0, 0, 1195, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_613, 1, 101, 0, 0, 0, 0, 0, 0, 7185, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_614, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_615, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_616, 1, 4, 4, 0, 0, 0, 0, 0, 58, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_617, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_618, 1, 1, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_619, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_620, 5, 506, 202, 101, 0, 0, 0, 0, 23426, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_621, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_622, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_623, 22, 3500, 957, 25119, 0, 0, 0, 0, 198195, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_624, 1, 1, 0, 0, 0, 0, 0, 0, 4230, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_625, 5, 0, 312, 1212, 0, 0, 0, 0, 20336, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_626, 3, 1177, 215, 14482, 0, 0, 0, 0, 40167, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_627, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_628, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_629, 1, 0, 0, 0, 0, 0, 0, 0, 110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_630, 1, 101, 0, 0, 0, 0, 0, 0, 7185, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_631, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_632, 1, 140, 0, 0, 0, 0, 0, 0, 24322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_633, 1, 5, 5, 0, 0, 0, 0, 0, 77, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_634, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_635, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_636, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_637, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_638, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_639, 16, 11298, 1797, 1713, 0, 0, 0, 0, 168432, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_640, 1, 0, 0, 0, 0, 0, 0, 0, 308, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_641, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_642, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_643, 1, 6, 0, 0, 0, 0, 0, 0, 18, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_644, 6, 0, 202, 105, 0, 0, 0, 0, 9674, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_645, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_646, 1, 0, 0, 0, 0, 0, 0, 0, 203, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_647, 1, 0, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_648, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_649, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_650, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_651, 1, 0, 0, 0, 0, 0, 0, 0, 708, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_652, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_653, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_654, 22, 3500, 957, 25119, 0, 0, 0, 0, 198567, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_655, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_656, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_657, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_658, 1, 140, 0, 0, 0, 0, 0, 0, 24322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_659, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_660, 2, 102, 1, 0, 0, 0, 0, 0, 3327, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_661, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_662, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_663, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_664, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_665, 12, 1200, 1515, 1327, 0, 0, 0, 0, 44452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_666, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_667, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_668, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_669, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_670, 2, 9900, 342, 0, 0, 0, 0, 0, 95802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_671, 1, 106, 0, 0, 0, 0, 0, 0, 214, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_672, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_673, 21, 3505, 953, 25005, 0, 0, 0, 0, 198378, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_674, 1, 1015, 1015, 0, 0, 0, 0, 0, 26840, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_675, 1, 0, 0, 0, 0, 0, 0, 0, 497, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_676, 1, 0, 0, 0, 0, 0, 0, 0, 2324, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_677, 1, 0, 0, 0, 0, 0, 0, 0, 601, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_678, 1, 2, 0, 0, 0, 0, 0, 0, 115, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_679, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_680, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_681, 1, 6, 0, 0, 0, 0, 0, 0, 18, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_682, 12, 1211, 502, 7988, 0, 0, 0, 0, 145490, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_683, 3, 300, 198, 817, 0, 0, 0, 0, 12317, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_684, 1, 909, 0, 0, 0, 0, 0, 0, 3032, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_685, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_686, 3, 300, 198, 817, 0, 0, 0, 0, 12317, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_687, 2, 9900, 342, 0, 0, 0, 0, 0, 95802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_688, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_689, 16, 11298, 1797, 1713, 0, 0, 0, 0, 168432, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_690, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_691, 2, 102, 1, 0, 0, 0, 0, 0, 3327, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_692, 1, 0, 0, 0, 0, 0, 0, 0, 309, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_693, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_694, 16, 11298, 1797, 1713, 0, 0, 0, 0, 168432, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_695, 1, 307, 0, 0, 0, 0, 0, 0, 1156, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_696, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_697, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_698, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_699, 7, 0, 132, 1816, 0, 0, 0, 0, 15284, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_700, 1, 203, 0, 0, 0, 0, 0, 0, 1610, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_701, 3, 300, 198, 817, 0, 0, 0, 0, 12317, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_702, 1, 5, 5, 0, 0, 0, 0, 0, 77, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_703, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_704, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_705, 1, 203, 0, 0, 0, 0, 0, 0, 1610, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_706, 3, 300, 198, 817, 0, 0, 0, 0, 12317, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_707, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_708, 21, 3505, 953, 25005, 0, 0, 0, 0, 198378, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_709, 1, 0, 0, 0, 0, 0, 0, 0, 596, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_710, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_711, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_712, 5, 0, 302, 1122, 0, 0, 0, 0, 15538, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_713, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_714, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_715, 1, 100, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_716, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_717, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_718, 26, 7748, 1663, 55959, 0, 0, 0, 0, 247591, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_719, 1, 5, 5, 0, 0, 0, 0, 0, 77, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_720, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_721, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_722, 1, 1205, 0, 0, 0, 0, 0, 0, 14924, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_723, 1, 110, 0, 0, 0, 0, 0, 111, 560, 111, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,9425,5,5, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,10033,106,106, 0, 0, 0, 0, 0, 0, 0
-e./results/3//deltablue/policy_724, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_725, 1, 140, 0, 0, 0, 0, 0, 0, 24322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_726, 1, 2, 0, 0, 0, 0, 0, 0, 49, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_727, 1, 1205, 0, 0, 0, 0, 0, 0, 14924, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_728, 1, 0, 0, 0, 0, 0, 0, 0, 308, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_729, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_730, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_731, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_732, 22, 3500, 957, 25119, 0, 0, 0, 0, 198195, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_733, 1, 2, 0, 0, 0, 0, 0, 0, 49, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_734, 1, 0, 0, 0, 0, 0, 0, 0, 708, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_735, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_736, 1, 106, 0, 0, 0, 0, 0, 0, 214, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_737, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_738, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_739, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_740, 1, 110, 0, 0, 0, 0, 0, 0, 449, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_741, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_742, 1, 1, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_743, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_744, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_745, 1, 0, 0, 0, 0, 0, 0, 0, 2030, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_746, 1, 0, 0, 0, 0, 0, 0, 0, 203, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_747, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_748, 1, 106, 0, 0, 0, 0, 0, 0, 214, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_749, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_750, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_751, 1, 100, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_752, 17, 6524, 1660, 22911, 0, 0, 0, 0, 207246, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_753, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_754, 1, 0, 0, 0, 0, 0, 0, 0, 2030, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_755, 1, 317, 0, 0, 0, 0, 0, 0, 467, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_756, 1, 110, 0, 0, 0, 0, 0, 0, 449, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_757, 5, 0, 302, 1122, 0, 0, 0, 0, 15538, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_758, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_759, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_760, 3, 300, 198, 817, 0, 0, 0, 0, 12317, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_761, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_762, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_763, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_764, 22, 3500, 957, 25119, 98, 0, 301, 401, 198596, 2, 98, 301, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,5049,401,2, 98, 301, 0, 0, 0, 0, 0
-e./results/3//deltablue/policy_765, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_766, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_767, 1, 0, 0, 0, 0, 0, 0, 0, 110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_768, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_769, 1, 5, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_770, 1, 1218, 102, 0, 0, 0, 0, 0, 14236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_771, 1, 1, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_772, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_773, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_774, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_775, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_776, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_777, 1, 2, 0, 0, 0, 0, 0, 0, 49, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_778, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_779, 1, 307, 0, 0, 0, 0, 0, 0, 1156, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_780, 1, 6, 0, 0, 0, 0, 0, 0, 18, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_781, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_782, 1, 2, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_783, 1, 0, 0, 0, 0, 0, 0, 0, 2324, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_784, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_785, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_786, 1, 303, 0, 0, 0, 0, 0, 0, 2411, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_787, 5, 0, 312, 1212, 0, 0, 0, 0, 20336, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_788, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_789, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_790, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_791, 1, 0, 0, 0, 0, 0, 0, 0, 506, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_792, 3, 300, 198, 817, 0, 0, 0, 0, 12317, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_793, 1, 516, 0, 0, 0, 0, 0, 0, 2444, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_794, 1, 100, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_795, 1, 516, 0, 0, 0, 0, 0, 0, 2444, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_796, 1, 102, 0, 0, 0, 0, 0, 0, 367, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_797, 1, 4, 0, 0, 0, 0, 0, 0, 50, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_798, 1, 10, 0, 0, 0, 0, 0, 0, 17, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_799, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_800, 1, 140, 0, 0, 0, 0, 0, 0, 24322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_801, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_802, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_803, 30, 4853, 933, 26648, 0, 0, 0, 0, 166456, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_804, 30, 4654, 933, 26648, 0, 0, 0, 0, 165655, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_805, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_806, 1, 4, 4, 0, 0, 0, 0, 0, 58, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_807, 1, 2, 0, 0, 0, 0, 0, 0, 49, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_808, 1, 0, 0, 0, 0, 0, 0, 0, 203, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_809, 1, 4, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_810, 1, 0, 0, 0, 0, 0, 0, 0, 309, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_811, 10, 0, 101, 306, 0, 0, 0, 0, 127896, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_812, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_813, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_814, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_815, 3, 0, 1, 0, 0, 0, 0, 0, 508, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_816, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_817, 5, 0, 302, 1122, 0, 0, 0, 0, 15538, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_818, 6, 206, 206, 105, 0, 0, 0, 0, 9864, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_819, 1, 0, 0, 0, 0, 0, 0, 0, 110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_820, 1, 203, 0, 0, 0, 0, 0, 0, 1610, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_821, 1, 0, 0, 0, 0, 0, 0, 0, 110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_822, 1, 101, 0, 0, 0, 0, 0, 0, 2521, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_823, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_824, 1, 0, 0, 0, 0, 0, 0, 0, 2345, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_825, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_826, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_827, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_828, 1, 0, 0, 0, 0, 0, 0, 0, 596, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_829, 9, 3, 202, 5140, 0, 0, 0, 0, 114289, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_830, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_831, 1, 0, 0, 0, 0, 0, 0, 0, 506, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_832, 22, 3606, 953, 25004, 0, 0, 0, 0, 199676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_833, 1, 0, 0, 0, 0, 0, 0, 0, 506, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_834, 1, 1205, 0, 0, 0, 0, 0, 0, 14924, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_835, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_836, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_837, 1, 1, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_838, 3, 1177, 215, 14482, 0, 0, 0, 0, 40167, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_839, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_840, 1, 100, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_841, 3, 1379, 426, 14912, 0, 0, 0, 0, 41817, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_842, 1, 2, 0, 0, 0, 0, 0, 0, 49, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_843, 5, 506, 202, 101, 0, 0, 0, 0, 23426, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_844, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_845, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_846, 22, 3304, 956, 18843, 0, 0, 0, 0, 200054, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_847, 1, 0, 0, 0, 0, 0, 0, 0, 10202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_848, 1, 0, 0, 0, 0, 0, 0, 0, 596, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_849, 1, 0, 0, 0, 0, 0, 0, 0, 601, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_850, 17, 6832, 1660, 22911, 0, 0, 0, 0, 208051, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_851, 1, 106, 0, 0, 0, 0, 0, 0, 214, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_852, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_853, 1, 1015, 1015, 0, 0, 0, 0, 0, 26840, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_854, 1, 0, 0, 0, 0, 0, 0, 0, 403, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_855, 3, 1379, 426, 14912, 0, 0, 0, 0, 41817, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_856, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_857, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_858, 1, 1218, 102, 0, 0, 0, 0, 0, 14236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_859, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_860, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_861, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_862, 1, 102, 0, 0, 0, 0, 0, 0, 2775, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_863, 1, 4, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_864, 17, 6832, 1660, 22911, 0, 100, 0, 500, 208551, 0, 0, 0, 0, 500, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4737,100,0, 0, 0, 0, 100, 0, 0, 0
,,,,,,,,,,,,,,,,,,4905,100,0, 0, 0, 0, 100, 0, 0, 0
,,,,,,,,,,,,,,,,,,5073,100,0, 0, 0, 0, 100, 0, 0, 0
,,,,,,,,,,,,,,,,,,5177,200,0, 0, 0, 0, 200, 0, 0, 0
-e./results/3//deltablue/policy_865, 10, 0, 101, 306, 0, 0, 0, 0, 127896, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_866, 1, 4, 4, 0, 0, 0, 0, 0, 58, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_867, 1, 0, 0, 0, 0, 0, 0, 0, 1017, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_868, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_869, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_870, 1, 0, 0, 0, 0, 0, 0, 0, 2324, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_871, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_872, 2, 1375, 430, 14912, 0, 0, 0, 0, 41873, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_873, 10, 0, 101, 306, 0, 0, 0, 0, 127896, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_874, 1, 0, 0, 0, 0, 0, 0, 0, 309, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_875, 12, 1211, 502, 7988, 0, 0, 0, 0, 145490, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_876, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_877, 21, 3505, 953, 25005, 0, 0, 0, 0, 198378, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_878, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_879, 1, 0, 0, 0, 0, 0, 0, 0, 708, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_880, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_881, 22, 3500, 957, 25119, 0, 0, 0, 0, 198567, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_882, 10, 0, 101, 306, 0, 0, 0, 0, 127896, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_883, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_884, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_885, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_886, 1, 4, 0, 0, 0, 0, 0, 0, 822, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_887, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_888, 6, 402, 202, 105, 0, 0, 0, 0, 10377, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_889, 1, 0, 0, 0, 0, 0, 0, 0, 2030, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_890, 1, 0, 0, 0, 0, 0, 0, 0, 601, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_891, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_892, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_893, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_894, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_895, 1, 516, 0, 0, 0, 0, 0, 0, 2444, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_896, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_897, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_898, 16, 11298, 1797, 1713, 0, 0, 0, 0, 168432, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_899, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_900, 1, 317, 0, 0, 0, 0, 0, 0, 467, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_901, 12, 1211, 502, 7988, 0, 0, 0, 0, 145490, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_902, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_903, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_904, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_905, 1, 1, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_906, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_907, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_908, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_909, 1, 100, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_910, 1, 4, 0, 0, 0, 0, 0, 0, 50, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_911, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_912, 1, 140, 0, 0, 0, 0, 0, 0, 24322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_913, 1, 1205, 0, 0, 0, 0, 0, 0, 14924, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_914, 15, 712, 736, 23517, 0, 0, 0, 0, 153022, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_915, 2, 9900, 342, 0, 0, 0, 0, 0, 95802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_916, 1, 0, 0, 0, 0, 0, 0, 0, 403, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_917, 1, 0, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_918, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_919, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_920, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_921, 1, 0, 0, 0, 0, 0, 0, 0, 2030, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_922, 5, 506, 202, 101, 0, 0, 0, 0, 23426, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_923, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_924, 12, 1211, 502, 7988, 0, 0, 0, 0, 145490, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_925, 1, 0, 0, 0, 0, 0, 0, 0, 596, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_926, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_927, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_928, 1, 6, 0, 0, 0, 0, 0, 0, 14, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_929, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_930, 1, 110, 0, 0, 0, 0, 0, 0, 449, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_931, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_932, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_933, 1, 101, 0, 0, 0, 0, 0, 0, 2521, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_934, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_935, 15, 712, 736, 23517, 0, 0, 0, 0, 153022, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_936, 1, 1218, 102, 0, 0, 0, 0, 0, 14236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_937, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_938, 6, 0, 202, 105, 0, 0, 0, 0, 9674, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_939, 22, 3304, 956, 18843, 0, 0, 0, 0, 200054, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_940, 1, 1106, 0, 0, 0, 0, 0, 0, 12815, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_941, 1, 0, 0, 0, 0, 0, 0, 0, 2324, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_942, 1, 2, 0, 0, 0, 0, 0, 0, 49, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_943, 1, 303, 0, 0, 0, 0, 0, 0, 2411, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_944, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_945, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_946, 1, 0, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_947, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_948, 1, 4, 4, 0, 0, 0, 0, 0, 58, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_949, 1, 0, 0, 0, 0, 0, 0, 0, 1017, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_950, 6, 301, 101, 105, 0, 0, 0, 0, 93544, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_951, 18, 3500, 957, 24514, 0, 0, 0, 0, 197860, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_952, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_953, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_954, 30, 4853, 933, 26648, 0, 0, 0, 0, 166456, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_955, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_956, 1, 1, 0, 0, 0, 0, 0, 0, 1195, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_957, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_958, 2, 102, 1, 0, 0, 0, 0, 0, 3327, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_959, 5, 0, 302, 1122, 0, 0, 0, 0, 15538, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_960, 3, 0, 1, 0, 0, 0, 0, 0, 508, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_961, 3, 300, 198, 817, 0, 0, 0, 0, 12317, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_962, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_963, 1, 0, 0, 0, 0, 0, 0, 0, 708, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_964, 1, 1429, 102, 0, 0, 0, 0, 0, 14551, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_965, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_966, 1, 102, 0, 0, 0, 0, 0, 0, 406, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_967, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_968, 1, 1218, 102, 0, 0, 0, 0, 0, 14236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_969, 1, 1429, 102, 0, 0, 0, 0, 0, 14551, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_970, 1, 6, 0, 0, 0, 0, 0, 0, 14, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_971, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_972, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_973, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_974, 1, 0, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_975, 22, 3606, 953, 25004, 0, 0, 0, 0, 199676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_976, 1, 100, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_977, 1, 5, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_978, 1, 0, 0, 0, 0, 0, 0, 0, 601, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_979, 10, 0, 101, 306, 0, 0, 0, 0, 127896, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_980, 1, 0, 0, 0, 0, 0, 0, 0, 506, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_981, 9, 3, 202, 5140, 0, 0, 0, 0, 114289, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_982, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_983, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_984, 1, 1218, 102, 0, 0, 0, 0, 0, 14236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_985, 1, 0, 0, 0, 0, 0, 0, 0, 2030, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_986, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_987, 1, 0, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_988, 1, 1106, 0, 0, 0, 0, 0, 0, 12815, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_989, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_990, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_991, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_992, 1, 516, 0, 0, 0, 0, 0, 0, 2444, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_993, 3, 300, 198, 817, 0, 0, 0, 0, 12317, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_994, 1, 516, 0, 0, 0, 0, 0, 0, 2444, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_995, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_996, 1, 0, 0, 0, 0, 0, 0, 0, 497, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_997, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_998, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//deltablue/policy_999, 1, 1, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/5.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/1//navier-stokes/policy_1, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_10, 5, 388981, 0, 131072, 0, 0, 0, 0, 5063156, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_100, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_101, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_102, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_103, 9, 389500, 17030, 262144, 0, 0, 0, 0, 5396508, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_104, 1, 9, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_105, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_106, 5, 
-e./results/1//navier-stokes/policy_107, 5, 388982, 0, 131072, 0, 0, 0, 0, 5014114, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_108, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_109, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_11, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_110, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_111, 1, 0, 0, 0, 0, 0, 0, 0, 23554, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_112, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_113, 1, 0, 0, 0, 0, 0, 0, 0, 110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_114, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_115, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_116, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_117, 8, 
-e./results/1//navier-stokes/policy_118, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_119, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_12, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_120, 30, 275611, 313911, 2, 0, 0, 0, 0, 1400219, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_121, 1, 0, 0, 0, 0, 0, 0, 0, 2050, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_122, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_123, 5, 
-e./results/1//navier-stokes/policy_124, 19, 
-e./results/1//navier-stokes/policy_125, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_126, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_127, 9, 389500, 17030, 262144, 0, 0, 0, 0, 5396508, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_128, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_129, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_13, 1, 0, 0, 0, 0, 0, 0, 1, 4, 1, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,425,1,1, 0, 0, 0, 0, 0, 0, 0
-e./results/1//navier-stokes/policy_130, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_131, 1, 0, 0, 0, 0, 0, 0, 0, 578, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_132, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_133, 1, 9, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_134, 1, 0, 0, 0, 0, 0, 0, 0, 56, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_135, 5, 388981, 0, 131072, 0, 0, 0, 0, 5063156, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_136, 1, 0, 0, 0, 0, 0, 0, 0, 194, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_137, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_138, 8, 
-e./results/1//navier-stokes/policy_139, 5, 389077, 92, 130888, 0, 0, 0, 0, 5111845, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_14, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_140, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_141, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_142, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_143, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_144, 5, 
-e./results/1//navier-stokes/policy_145, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_146, 1, 2, 0, 0, 0, 0, 0, 0, 99074, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_147, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_148, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_149, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_15, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_150, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_151, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_152, 8, 
-e./results/1//navier-stokes/policy_153, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_154, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_155, 6, 
-e./results/1//navier-stokes/policy_156, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_157, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_158, 5, 388981, 0, 131072, 0, 0, 0, 0, 5063156, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_159, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_16, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_160, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_161, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_162, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_163, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_164, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_165, 17, 388474, 776, 326400, 0, 0, 0, 0, 5218066, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_166, 5, 
-e./results/1//navier-stokes/policy_167, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_168, 14, 
-e./results/1//navier-stokes/policy_169, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_17, 1, 0, 0, 0, 0, 0, 0, 0, 770, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_170, 1, 6, 0, 0, 0, 0, 0, 0, 344066, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_171, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_172, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_173, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_174, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_175, 13, 388990, 768, 326936, 0, 0, 0, 0, 5216816, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_176, 17, 388985, 774, 326400, 0, 0, 0, 0, 5218060, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_177, 1, 0, 0, 0, 0, 0, 0, 0, 11778, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_178, 6, 
-e./results/1//navier-stokes/policy_179, 5, 
-e./results/1//navier-stokes/policy_18, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_180, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_181, 1, 0, 0, 0, 0, 0, 0, 0, 258, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_182, 5, 
-e./results/1//navier-stokes/policy_183, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_184, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_185, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_186, 15, 
-e./results/1//navier-stokes/policy_187, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_188, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_189, 9, 
-e./results/1//navier-stokes/policy_19, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_190, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_191, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_192, 1, 0, 0, 0, 0, 0, 0, 0, 194, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_193, 5, 
-e./results/1//navier-stokes/policy_194, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_195, 5, 
-e./results/1//navier-stokes/policy_196, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_197, 5, 
-e./results/1//navier-stokes/policy_198, 1, 0, 0, 0, 0, 0, 0, 0, 56, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_199, 5, 389169, 0, 130696, 0, 0, 0, 0, 5014399, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_2, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_20, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_200, 5, 388981, 280, 130512, 0, 0, 0, 0, 5194320, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_21, 1, 0, 0, 0, 0, 0, 0, 0, 1538, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_22, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_23, 11, 
-e./results/1//navier-stokes/policy_24, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_25, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_26, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_27, 5, 389169, 0, 130696, 0, 0, 0, 0, 5014399, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_28, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_29, 1, 6, 0, 0, 0, 0, 0, 0, 344066, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_3, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_30, 5, 
-e./results/1//navier-stokes/policy_31, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_32, 9, 
-e./results/1//navier-stokes/policy_33, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_34, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_35, 1, 346, 0, 0, 0, 0, 0, 0, 7659379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_36, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_37, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_38, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_39, 1, 269, 0, 0, 0, 0, 0, 0, 1236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_4, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_40, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_41, 17, 388474, 776, 326400, 0, 0, 0, 0, 5218066, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_42, 11, 
-e./results/1//navier-stokes/policy_43, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_44, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_45, 6, 
-e./results/1//navier-stokes/policy_46, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_47, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_48, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_49, 13, 
-e./results/1//navier-stokes/policy_5, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_50, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_51, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_52, 1, 2, 0, 0, 0, 0, 0, 0, 99074, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_53, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_54, 1, 0, 0, 0, 0, 0, 0, 0, 194, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_55, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_56, 9, 
-e./results/1//navier-stokes/policy_57, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_58, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_59, 13, 388734, 768, 326926, 0, 0, 0, 0, 5218864, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_6, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_60, 5, 388981, 0, 131072, 0, 0, 0, 0, 5063156, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_61, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_62, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_63, 5, 388981, 0, 131072, 0, 0, 0, 0, 5063156, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_64, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_65, 5, 388981, 290, 130492, 0, 0, 0, 0, 5194320, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_66, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_67, 1, 2, 0, 0, 0, 0, 0, 0, 99074, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_68, 1, 346, 0, 0, 0, 0, 0, 0, 7659379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_69, 1, 0, 0, 0, 0, 0, 0, 0, 56, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_7, 1, 0, 0, 0, 0, 0, 0, 0, 578, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_70, 6, 
-e./results/1//navier-stokes/policy_71, 1, 2, 0, 0, 0, 0, 0, 0, 99330, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_72, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_73, 1, 2, 0, 0, 0, 0, 0, 0, 1986562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_74, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_75, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_76, 1, 9, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_77, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_78, 5, 389077, 92, 130888, 0, 0, 0, 0, 5111815, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_79, 1, 0, 0, 0, 0, 0, 0, 0, 770, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_8, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_80, 1, 2, 0, 0, 0, 0, 0, 0, 99074, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_81, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_82, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_83, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_84, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_85, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_86, 5, 389169, 0, 130696, 0, 0, 0, 0, 5014399, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_87, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_88, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_89, 6, 
-e./results/1//navier-stokes/policy_9, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_90, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_91, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_92, 5, 
-e./results/1//navier-stokes/policy_93, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_94, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_95, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_96, 5, 389241, 0, 65536, 0, 0, 0, 0, 5358570, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_97, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_98, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//navier-stokes/policy_99, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/6-1.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/regexp_1431642976//regexp/policy_1000, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_601, 3, 81, 82, 11, 0, 0, 0, 0, 1122077, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_602, 1, 0, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_603, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_604, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_605, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_606, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_607, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_608, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_609, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_610, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_611, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_612, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_613, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_614, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_615, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_616, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_617, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_618, 3, 95, 96, 11, 0, 0, 0, 0, 1122373, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_619, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_620, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_621, 1, 0, 0, 0, 0, 0, 0, 0, 212, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_622, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_623, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_624, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_625, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_626, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_627, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_628, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_629, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_630, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_631, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_632, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_633, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_634, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_635, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_636, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_637, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_638, 2, 30, 110640, 0, 0, 0, 0, 0, 3097973, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_639, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_640, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_641, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_642, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_643, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_644, 2, 20, 11850, 0, 0, 0, 0, 0, 172452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_645, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_646, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_647, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_648, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_649, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_650, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_651, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_652, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_653, 1, 0, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_654, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_655, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_656, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_657, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_658, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_659, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_660, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_661, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_662, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_663, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_664, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_665, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_666, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_667, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_668, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_669, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_670, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_671, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_672, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_673, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_674, 1, 20, 0, 0, 0, 0, 0, 0, 8852, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_675, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_676, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_677, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_678, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_679, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_680, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_681, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_682, 1, 0, 0, 0, 0, 0, 0, 20, 42, 20, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,79777,20,20, 0, 0, 0, 0, 0, 0, 0
-e./results/regexp_1431642976//regexp/policy_683, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_684, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_685, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_686, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_687, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_688, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_689, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_690, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_691, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_692, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_693, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_694, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_695, 1, 1, 0, 0, 0, 0, 0, 0, 1087618, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_696, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_697, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_698, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_699, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_700, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_701, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_702, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_703, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_704, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_705, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_706, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_707, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_708, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_709, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_710, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_711, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_712, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_713, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_714, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_715, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_716, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_717, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_718, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_719, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_720, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_721, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_722, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_723, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_724, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_725, 1, 0, 0, 0, 0, 0, 0, 0, 682, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_726, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_727, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_728, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_729, 1, 0, 0, 0, 0, 0, 0, 0, 65918, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_730, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_731, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_732, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_733, 1, 0, 0, 0, 0, 0, 0, 0, 52, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_734, 3, 68, 69, 11, 0, 0, 0, 0, 1121860, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_735, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_736, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_737, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_738, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_739, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_740, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_741, 1, 20, 0, 0, 0, 0, 0, 0, 12152, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_742, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_743, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_744, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_745, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_746, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_747, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_748, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_749, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_750, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_751, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_752, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_753, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_754, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_755, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_756, 1, 0, 0, 0, 0, 0, 0, 0, 3542, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_757, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_758, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_759, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_760, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_761, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_762, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_763, 2, 30, 8580, 0, 0, 0, 0, 0, 178602, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_764, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_765, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_766, 1, 0, 0, 0, 0, 0, 0, 0, 392, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_767, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_768, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_769, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_770, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_771, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_772, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_773, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_774, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_775, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_776, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_777, 2, 30, 8580, 0, 0, 0, 0, 0, 178602, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_778, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_779, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_780, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_781, 1, 1, 0, 0, 0, 0, 0, 0, 1120568, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_782, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_783, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_784, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_785, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_786, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_787, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_788, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_789, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_790, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_791, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_792, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_793, 2, 10, 670, 0, 0, 0, 0, 0, 31612, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_794, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_795, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_796, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_797, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_798, 1, 20, 0, 0, 0, 0, 0, 0, 54992, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_799, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_800, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_801, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_802, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_803, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_804, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_805, 4, 9, 10, 21, 0, 0, 0, 0, 1120809, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_806, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_807, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_808, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_809, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_810, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_811, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_812, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_813, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_814, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_815, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_816, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_817, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_818, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_819, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_820, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_821, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_822, 1, 0, 0, 0, 0, 0, 0, 0, 782, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_823, 1, 0, 0, 0, 0, 0, 0, 0, 442, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_824, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_825, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_826, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_827, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_828, 3, 4, 7, 20, 0, 0, 0, 0, 382, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_829, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_830, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_831, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_832, 1, 0, 0, 0, 0, 0, 0, 0, 1702, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_833, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_834, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_835, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_836, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_837, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_838, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_839, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_840, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_841, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_842, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_843, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_844, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_845, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_846, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_847, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_848, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_849, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_850, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_851, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_852, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_853, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_854, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_855, 1, 0, 0, 0, 0, 0, 0, 0, 152, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_856, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_857, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_858, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_859, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_860, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_861, 3, 4, 7, 20, 0, 0, 0, 0, 382, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_862, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_863, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_864, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_865, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_866, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_867, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_868, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_869, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_870, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_871, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_872, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_873, 2, 20, 1980, 0, 0, 0, 0, 0, 19322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_874, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_875, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_876, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_877, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_878, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_879, 1, 0, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_880, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_881, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_882, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_883, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_884, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_885, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_886, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_887, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_888, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_889, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_890, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_891, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_892, 2, 20, 730, 0, 0, 0, 0, 0, 10422, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_893, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_894, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_895, 3, 49, 50, 11, 0, 0, 0, 0, 1121449, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_896, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_897, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_898, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_899, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_900, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_901, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_902, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_903, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_904, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_905, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_906, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_907, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_908, 1, 0, 0, 0, 0, 0, 0, 780, 1562, 780, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,9257,780,780, 0, 0, 0, 0, 0, 0, 0
-e./results/regexp_1431642976//regexp/policy_909, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_910, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_911, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_912, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_913, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_914, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_915, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_916, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_917, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_918, 2, 20, 670, 0, 0, 0, 0, 0, 32282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_919, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_920, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_921, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_922, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_923, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_924, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_925, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_926, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_927, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_928, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_929, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_930, 1, 0, 0, 0, 0, 0, 0, 0, 32960, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_931, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_932, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_933, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_934, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_935, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_936, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_937, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_938, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_939, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_940, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_941, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_942, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_943, 4, 40, 41, 21, 0, 0, 0, 0, 1121488, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_944, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_945, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_946, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_947, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_948, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_949, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_950, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_951, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_952, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_953, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_954, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_955, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_956, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_957, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_958, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_959, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_960, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_961, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_962, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_963, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_964, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_965, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_966, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_967, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_968, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_969, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_970, 1, 0, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_971, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_972, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_973, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_974, 1, 0, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_975, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_976, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_977, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_978, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_979, 3, 78, 79, 11, 0, 0, 0, 0, 1122050, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_980, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_981, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_982, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_983, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_984, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_985, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_986, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_987, 2, 20, 1090, 0, 0, 0, 0, 0, 11982, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_988, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_989, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_990, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_991, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_992, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_993, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_994, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_995, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_996, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_997, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_998, 1, 0, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_999, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/6-2.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/regexp_1431642976//regexp/policy_1000, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_601, 3, 81, 82, 11, 0, 0, 0, 0, 1122077, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_602, 1, 0, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_603, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_604, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_605, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_606, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_607, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_608, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_609, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_610, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_611, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_612, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_613, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_614, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_615, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_616, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_617, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_618, 3, 95, 96, 11, 0, 0, 0, 0, 1122373, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_619, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_620, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_621, 1, 0, 0, 0, 0, 0, 0, 0, 212, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_622, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_623, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_624, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_625, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_626, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_627, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_628, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_629, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_630, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_631, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_632, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_633, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_634, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_635, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_636, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_637, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_638, 2, 30, 110640, 0, 0, 0, 0, 0, 3097973, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_639, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_640, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_641, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_642, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_643, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_644, 2, 20, 11850, 0, 0, 0, 0, 0, 172452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_645, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_646, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_647, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_648, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_649, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_650, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_651, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_652, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_653, 1, 0, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_654, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_655, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_656, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_657, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_658, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_659, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_660, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_661, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_662, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_663, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_664, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_665, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_666, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_667, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_668, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_669, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_670, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_671, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_672, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_673, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_674, 1, 20, 0, 0, 0, 0, 0, 0, 8852, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_675, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_676, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_677, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_678, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_679, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_680, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_681, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_682, 1, 0, 0, 0, 0, 0, 0, 20, 42, 20, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,79777,20,20, 0, 0, 0, 0, 0, 0, 0
-e./results/regexp_1431642976//regexp/policy_683, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_684, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_685, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_686, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_687, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_688, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_689, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_690, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_691, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_692, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_693, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_694, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_695, 1, 1, 0, 0, 0, 0, 0, 0, 1087618, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_696, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_697, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_698, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_699, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_700, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_701, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_702, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_703, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_704, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_705, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_706, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_707, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_708, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_709, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_710, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_711, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_712, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_713, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_714, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_715, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_716, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_717, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_718, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_719, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_720, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_721, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_722, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_723, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_724, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_725, 1, 0, 0, 0, 0, 0, 0, 0, 682, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_726, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_727, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_728, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_729, 1, 0, 0, 0, 0, 0, 0, 0, 65918, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_730, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_731, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_732, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_733, 1, 0, 0, 0, 0, 0, 0, 0, 52, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_734, 3, 68, 69, 11, 0, 0, 0, 0, 1121860, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_735, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_736, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_737, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_738, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_739, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_740, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_741, 1, 20, 0, 0, 0, 0, 0, 0, 12152, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_742, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_743, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_744, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_745, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_746, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_747, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_748, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_749, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_750, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_751, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_752, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_753, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_754, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_755, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_756, 1, 0, 0, 0, 0, 0, 0, 0, 3542, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_757, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_758, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_759, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_760, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_761, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_762, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_763, 2, 30, 8580, 0, 0, 0, 0, 0, 178602, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_764, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_765, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_766, 1, 0, 0, 0, 0, 0, 0, 0, 392, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_767, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_768, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_769, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_770, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_771, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_772, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_773, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_774, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_775, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_776, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_777, 2, 30, 8580, 0, 0, 0, 0, 0, 178602, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_778, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_779, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_780, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_781, 1, 1, 0, 0, 0, 0, 0, 0, 1120568, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_782, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_783, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_784, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_785, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_786, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_787, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_788, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_789, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_790, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_791, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_792, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_793, 2, 10, 670, 0, 0, 0, 0, 0, 31612, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_794, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_795, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_796, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_797, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_798, 1, 20, 0, 0, 0, 0, 0, 0, 54992, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_799, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_800, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_801, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_802, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_803, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_804, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_805, 4, 9, 10, 21, 0, 0, 0, 0, 1120809, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_806, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_807, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_808, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_809, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_810, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_811, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_812, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_813, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_814, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_815, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_816, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_817, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_818, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_819, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_820, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_821, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_822, 1, 0, 0, 0, 0, 0, 0, 0, 782, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_823, 1, 0, 0, 0, 0, 0, 0, 0, 442, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_824, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_825, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_826, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_827, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_828, 3, 4, 7, 20, 0, 0, 0, 0, 382, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_829, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_830, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_831, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_832, 1, 0, 0, 0, 0, 0, 0, 0, 1702, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_833, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_834, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_835, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_836, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_837, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_838, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_839, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_840, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_841, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_842, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_843, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_844, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_845, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_846, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_847, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_848, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_849, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_850, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_851, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_852, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_853, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_854, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_855, 1, 0, 0, 0, 0, 0, 0, 0, 152, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_856, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_857, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_858, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_859, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_860, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_861, 3, 4, 7, 20, 0, 0, 0, 0, 382, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_862, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_863, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_864, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_865, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_866, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_867, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_868, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_869, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_870, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_871, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_872, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_873, 2, 20, 1980, 0, 0, 0, 0, 0, 19322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_874, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_875, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_876, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_877, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_878, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_879, 1, 0, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_880, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_881, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_882, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_883, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_884, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_885, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_886, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_887, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_888, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_889, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_890, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_891, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_892, 2, 20, 730, 0, 0, 0, 0, 0, 10422, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_893, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_894, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_895, 3, 49, 50, 11, 0, 0, 0, 0, 1121449, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_896, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_897, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_898, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_899, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_900, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_901, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_902, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_903, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_904, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_905, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_906, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_907, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_908, 1, 0, 0, 0, 0, 0, 0, 780, 1562, 780, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,9257,780,780, 0, 0, 0, 0, 0, 0, 0
-e./results/regexp_1431642976//regexp/policy_909, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_910, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_911, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_912, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_913, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_914, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_915, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_916, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_917, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_918, 2, 20, 670, 0, 0, 0, 0, 0, 32282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_919, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_920, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_921, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_922, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_923, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_924, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_925, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_926, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_927, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_928, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_929, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_930, 1, 0, 0, 0, 0, 0, 0, 0, 32960, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_931, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_932, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_933, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_934, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_935, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_936, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_937, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_938, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_939, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_940, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_941, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_942, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_943, 4, 40, 41, 21, 0, 0, 0, 0, 1121488, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_944, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_945, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_946, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_947, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_948, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_949, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_950, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_951, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_952, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_953, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_954, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_955, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_956, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_957, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_958, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_959, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_960, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_961, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_962, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_963, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_964, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_965, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_966, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_967, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_968, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_969, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_970, 1, 0, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_971, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_972, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_973, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_974, 1, 0, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_975, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_976, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_977, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_978, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_979, 3, 78, 79, 11, 0, 0, 0, 0, 1122050, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_980, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_981, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_982, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_983, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_984, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_985, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_986, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_987, 2, 20, 1090, 0, 0, 0, 0, 0, 11982, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_988, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_989, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_990, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_991, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_992, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_993, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_994, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_995, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_996, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_997, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_998, 1, 0, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431642976//regexp/policy_999, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/6-3.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/regexp_1431724175//regexp/policy_1001, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1002, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1003, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1004, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1005, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1006, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1007, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1008, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1009, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1010, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1011, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1012, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1013, 3, 11, 12, 11, 0, 0, 0, 0, 1120777, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1014, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1015, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1016, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1017, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1018, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1019, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1020, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1021, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1022, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1023, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1024, 2, 10, 1090, 0, 0, 0, 0, 0, 11792, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1025, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1026, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1027, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1028, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1029, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1030, 7, 92, 93, 51, 0, 0, 0, 0, 1122586, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1031, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1032, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1033, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1034, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1035, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1036, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1037, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1038, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1039, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1040, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1041, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1042, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1043, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1044, 3, 177, 178, 11, 0, 0, 0, 0, 1123931, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1045, 2, 30, 12120, 0, 0, 0, 0, 0, 186572, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1046, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1047, 6, 11, 12, 41, 0, 0, 0, 0, 1121107, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1048, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1049, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1050, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1051, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1052, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1053, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1054, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1055, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1056, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1057, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1058, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1059, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1060, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1061, 2, 20, 5130, 0, 0, 0, 0, 0, 131572, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1062, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1063, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1064, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1065, 2, 10, 10, 0, 0, 0, 0, 0, 28252, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1066, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1067, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1068, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1069, 1, 0, 0, 0, 0, 0, 0, 0, 232, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1070, 4, 9, 10, 21, 0, 0, 0, 0, 1120809, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1071, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1072, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1073, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1074, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1075, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1076, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1077, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1078, 1, 20, 0, 0, 0, 0, 0, 0, 9232, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1079, 3, 49, 50, 11, 0, 0, 0, 0, 1121449, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1080, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1081, 3, 16, 17, 11, 0, 0, 0, 0, 1120862, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1082, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1083, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1084, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1085, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1086, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1087, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1088, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1089, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1090, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1091, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1092, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1093, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1094, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1095, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1096, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1097, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1098, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1099, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1100, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1101, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1102, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1103, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1104, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1105, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1106, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1107, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1108, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1109, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1110, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1111, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1112, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1113, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1114, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1115, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1116, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1117, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1118, 3, 78, 79, 11, 0, 0, 0, 0, 1122050, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1119, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1120, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1121, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1122, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1123, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1124, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1125, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1126, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1127, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1128, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1129, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1130, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1131, 3, 49, 50, 11, 0, 0, 0, 0, 1121449, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1132, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1133, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1134, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1135, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1136, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1137, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1138, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1139, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1140, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1141, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1142, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1143, 1, 1, 0, 0, 0, 0, 0, 0, 1120553, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1144, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1145, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1146, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1147, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1148, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1149, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1150, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1151, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1152, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1153, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1154, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1155, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1156, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1157, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1158, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1159, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1160, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1161, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1162, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1163, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1164, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1165, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1166, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1167, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1168, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1169, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1170, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1171, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1172, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1173, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1174, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1175, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1176, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1177, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1178, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1179, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1180, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1181, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1182, 1, 0, 0, 0, 0, 0, 0, 0, 1172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1183, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1184, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1185, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1186, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1187, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1188, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1189, 1, 0, 0, 0, 0, 0, 0, 0, 52, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1190, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1191, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1192, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1193, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1194, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1195, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1196, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1197, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1198, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1199, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1200, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1201, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1202, 2, 30, 21120, 0, 0, 0, 0, 0, 249562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1203, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1204, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1205, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1206, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1207, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1208, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1209, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1210, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1211, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1212, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1213, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1214, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1215, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1216, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1217, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1218, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1219, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1220, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1221, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1222, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1223, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1224, 1, 0, 0, 0, 0, 0, 0, 0, 3122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1225, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1226, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1227, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1228, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1229, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1230, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1231, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1232, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1233, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1234, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1235, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1236, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1237, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1238, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1239, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1240, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1241, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1242, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1243, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1244, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1245, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1246, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1247, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1248, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1249, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1250, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1251, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1252, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1253, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1254, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1255, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1256, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1257, 1, 0, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1258, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1259, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1260, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1261, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1262, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1263, 1, 0, 0, 0, 0, 0, 0, 0, 52, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1264, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1265, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1266, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1267, 1, 0, 0, 0, 0, 0, 0, 0, 922, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1268, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1269, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1270, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1271, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1272, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1273, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1274, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1275, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1276, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1277, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1278, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1279, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1280, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1281, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1282, 1, 0, 0, 0, 0, 0, 0, 0, 2782, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1283, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1284, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1285, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1286, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1287, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1288, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1289, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1290, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1291, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1292, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1293, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1294, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1295, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1296, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1297, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1298, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1299, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1300, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1301, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1302, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1303, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1304, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1305, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1306, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1307, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1308, 1, 0, 0, 0, 0, 0, 0, 0, 14782, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1309, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1310, 2, 20, 27240, 0, 0, 0, 0, 0, 822912, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1311, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1312, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1313, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1314, 1, 0, 0, 0, 0, 0, 0, 0, 3542, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1315, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1316, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1317, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1318, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1319, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1320, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1321, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1322, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1323, 1, 0, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1324, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1325, 1, 1, 0, 0, 0, 0, 0, 0, 1120563, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1326, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1327, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1328, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1329, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1330, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1331, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1332, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1333, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1334, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1335, 2, 10, 5130, 0, 0, 0, 0, 0, 129372, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1336, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1337, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1338, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1339, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1340, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1341, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1342, 1, 0, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1343, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1344, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1345, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1346, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1347, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1348, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1349, 1, 0, 0, 0, 0, 0, 0, 0, 852, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1350, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1351, 10, 11, 12, 81, 0, 0, 0, 0, 1121467, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1352, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1353, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1354, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1355, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1356, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1357, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1358, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1359, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1360, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1361, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1362, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1363, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1364, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1365, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1366, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1367, 2, 10, 1990, 0, 0, 0, 0, 0, 41562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1368, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1369, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1370, 1, 0, 0, 0, 0, 0, 0, 0, 152, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1371, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1372, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1373, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1374, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1375, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1376, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1377, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1378, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1379, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1380, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1381, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1382, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1383, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1384, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1385, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1386, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1387, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1388, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1389, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1390, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1391, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1392, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1393, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1394, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1395, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1396, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1397, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1398, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1399, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1400, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/6-4.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/box2d_1431628469//box2d/policy_401, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_402, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_403, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_404, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_405, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_406, 1, 1607, 0, 0, 0, 0, 0, 0, 28730, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_407, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_408, 1, 2, 0, 0, 0, 0, 0, 0, 106, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_409, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_410, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_411, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_412, 1, 50, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_413, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_414, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_415, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_416, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_417, 14, 85374, 20575, 4080, 0, 0, 0, 0, 1163915, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_418, 1, 0, 0, 0, 0, 0, 0, 0, 276, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_419, 16, 1636, 3724, 3146, 0, 0, 0, 0, 30877, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_420, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_421, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_422, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_423, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_424, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_425, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_426, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_427, 1, 4163, 0, 0, 0, 0, 0, 0, 4227, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_428, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_429, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_430, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_431, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_432, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_433, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_434, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_435, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_436, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_437, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_438, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_439, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_440, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_441, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_442, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_443, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_444, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_445, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_446, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_447, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_448, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_449, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_450, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_451, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_452, 1, 0, 0, 0, 0, 0, 0, 0, 3820, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_453, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_454, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_455, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_456, 1, 0, 0, 0, 0, 0, 0, 0, 7002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_457, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_458, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_459, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_460, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_461, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_462, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_463, 1, 1, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_464, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_465, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_466, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_467, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_468, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_469, 1, 102, 0, 0, 0, 0, 0, 0, 155, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_470, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_471, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_472, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_473, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_474, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_475, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_476, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_477, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_478, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_479, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_480, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_481, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_482, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_483, 1, 1000, 0, 0, 0, 0, 0, 0, 5002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_484, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_485, 1, 6, 0, 0, 0, 0, 0, 0, 11, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_486, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_487, 1, 205, 0, 0, 0, 0, 0, 0, 720, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_488, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_489, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_490, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_491, 1, 21, 0, 0, 0, 0, 0, 0, 1042, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_492, 1, 51, 0, 0, 0, 0, 0, 0, 57, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_493, 1, 51, 0, 0, 0, 0, 0, 0, 104, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_494, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_495, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_496, 1, 1000, 0, 0, 0, 0, 0, 0, 5002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_497, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_498, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_499, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_500, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_501, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_502, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_503, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_504, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_505, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_506, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_507, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_508, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_509, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_510, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_511, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_512, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_513, 1, 2, 0, 0, 0, 0, 0, 0, 676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_514, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_515, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_516, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_517, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_518, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_519, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_520, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_521, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_522, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_523, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_524, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_525, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_526, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_527, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_528, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_529, 1, 2000, 0, 0, 0, 0, 0, 0, 22002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_530, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_531, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_532, 1, 50, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_533, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_534, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_535, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_536, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_537, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_538, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_539, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_540, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_541, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_542, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_543, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_544, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_545, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_546, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_547, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_548, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_549, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_550, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_551, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_552, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_553, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_554, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_555, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_556, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_557, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_558, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_559, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_560, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_561, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_562, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_563, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_564, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_565, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_566, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_567, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_568, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_569, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_570, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_571, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_572, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_573, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_574, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_575, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_576, 1, 9, 0, 0, 0, 0, 0, 0, 20, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_577, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_578, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_579, 1, 0, 0, 0, 0, 0, 0, 0, 7002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_580, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_581, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_582, 1, 1153, 0, 0, 0, 0, 0, 0, 3307, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_583, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_584, 1, 20, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_585, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_586, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_587, 1, 50, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_588, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_589, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_590, 18, 1811, 3687, 2973, 0, 0, 0, 0, 32295, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_591, 1, 50, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_592, 1, 153, 0, 0, 0, 0, 0, 0, 359, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_593, 1, 1, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_594, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_595, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_596, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_597, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_598, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_599, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_600, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/box2d_1431676651//box2d/policy_601, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_602, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_603, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_604, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_605, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_606, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_607, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_608, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_609, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_610, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_611, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_612, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_613, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_614, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_615, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_616, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_617, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_618, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_619, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_620, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_621, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_622, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_623, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_624, 2, 34182, 1050, 0, 0, 0, 0, 0, 268582, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_625, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_626, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_627, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_628, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_629, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_630, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_631, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_632, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_633, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_634, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_635, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_636, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_637, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_638, 13, 1, 16, 0, 0, 0, 0, 0, 151, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_639, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_640, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_641, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_642, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_643, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_644, 1, 55, 4, 0, 0, 0, 0, 0, 18458, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_645, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_646, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_647, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_648, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_649, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_650, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_651, 1, 32, 0, 0, 0, 0, 0, 0, 66, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_652, 2, 33732, 1050, 0, 0, 0, 0, 0, 260232, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_653, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_654, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_655, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_656, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_657, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_658, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_659, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_660, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_661, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_662, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_663, 2, 25497, 840, 200, 0, 0, 0, 0, 177651, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_664, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_665, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_666, 1, 2100, 0, 0, 0, 0, 0, 0, 25952, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_667, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_668, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_669, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_670, 1, 0, 0, 0, 0, 0, 0, 0, 12322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_671, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_672, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_673, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_674, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_675, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_676, 1, 54, 0, 0, 0, 0, 0, 0, 208, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_677, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_678, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_679, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_680, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_681, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_682, 1, 52, 0, 0, 0, 0, 0, 0, 106, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_683, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_684, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_685, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_686, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_687, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_688, 1, 5, 2, 0, 0, 0, 0, 0, 37, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_689, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_690, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_691, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_692, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_693, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_694, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_695, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_696, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_697, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_698, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_699, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_700, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_701, 1, 1000, 0, 0, 0, 0, 0, 0, 4002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_702, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_703, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_704, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_705, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_706, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_707, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_708, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_709, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_710, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_711, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_712, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_713, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_714, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_715, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_716, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_717, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_718, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_719, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_720, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_721, 7, 35537, 1100, 563, 0, 0, 0, 0, 330008, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_722, 1, 0, 0, 0, 0, 0, 0, 0, 1002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_723, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_724, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_725, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_726, 1, 52, 0, 0, 0, 0, 0, 0, 106, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_727, 1, 2452, 0, 0, 0, 0, 0, 0, 4906, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_728, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_729, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_730, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_731, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_732, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_733, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_734, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_735, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_736, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_737, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_738, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_739, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_740, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_741, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_742, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_743, 1, 10367, 6, 0, 0, 0, 0, 0, 25849, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_744, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_745, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_746, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_747, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_748, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_749, 2, 32682, 1050, 0, 0, 0, 0, 0, 247688, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_750, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_751, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_752, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_753, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_754, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_755, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_756, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_757, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_758, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_759, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_760, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_761, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_762, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_763, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_764, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_765, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_766, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_767, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_768, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_769, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_770, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_771, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_772, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_773, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_774, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_775, 1, 52, 0, 0, 0, 0, 0, 0, 106, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_776, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_777, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_778, 1, 0, 0, 0, 0, 0, 0, 0, 1002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_779, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_780, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_781, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_782, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_783, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_784, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_785, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_786, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_787, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_788, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_789, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_790, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_791, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_792, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_793, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_794, 2, 25497, 840, 200, 0, 0, 0, 0, 177651, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_795, 2, 33832, 1200, 0, 0, 0, 0, 0, 270032, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_796, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_797, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_798, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_799, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_800, 1, 0, 0, 0, 0, 0, 0, 0, 3929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_801, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_802, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_803, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_804, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_805, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_806, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_807, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_808, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_809, 1, 0, 1, 0, 0, 0, 0, 0, 15, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_810, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_811, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_812, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_813, 1, 0, 0, 0, 0, 0, 0, 0, 1002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_814, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_815, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_816, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_817, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_818, 1, 0, 0, 0, 0, 0, 0, 0, 1002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_819, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_820, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_821, 1, 0, 0, 0, 0, 0, 0, 0, 1002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_822, 1, 52, 0, 0, 0, 0, 0, 0, 106, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_823, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_824, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_825, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_826, 16, 1636, 3724, 3146, 0, 0, 0, 0, 28568, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_827, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_828, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_829, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_830, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_831, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_832, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_833, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_834, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_835, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_836, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_837, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_838, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_839, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_840, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_841, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_842, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_843, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_844, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_845, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_846, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_847, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_848, 1, 7, 0, 0, 0, 0, 0, 0, 16, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_849, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_850, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_851, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_852, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_853, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_854, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_855, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_856, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_857, 1, 51, 0, 0, 0, 0, 0, 0, 104, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_858, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_859, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_860, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_861, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_862, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_863, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_864, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_865, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_866, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_867, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_868, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_869, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_870, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_871, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_872, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_873, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_874, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_875, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_876, 2, 0, 1050, 0, 0, 0, 0, 0, 10002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_877, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_878, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_879, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_880, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_881, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_882, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_883, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_884, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_885, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_886, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_887, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_888, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_889, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_890, 1, 0, 0, 0, 0, 0, 0, 0, 1002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_891, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_892, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_893, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_894, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_895, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_896, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_897, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_898, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_899, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_900, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_939, 2, 60725, 14399, 0, 0, 0, 0, 0, 1038113, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_940, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_941, 1, 56, 0, 0, 0, 0, 0, 0, 114, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_942, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_943, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_944, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_945, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_946, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_947, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_948, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_949, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_950, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_951, 1, 0, 0, 0, 0, 0, 0, 0, 53, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_952, 1, 50, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_953, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_954, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_955, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_956, 1, 51, 0, 0, 0, 0, 0, 0, 104, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_957, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_958, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_959, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_960, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_961, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_962, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_963, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_964, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_965, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_966, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_967, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_968, 1, 0, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_969, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_970, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_971, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_972, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_973, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_974, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_975, 1, 0, 0, 0, 0, 0, 0, 0, 276, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_976, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_977, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_978, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_979, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_980, 1, 51, 0, 0, 0, 0, 0, 0, 104, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_981, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_982, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_983, 1, 61960, 15595, 0, 0, 0, 0, 0, 1065538, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_984, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_985, 1, 50, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_986, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_987, 1, 0, 0, 0, 0, 0, 0, 0, 52, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_988, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_989, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_990, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_991, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_992, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_993, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_994, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_995, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_996, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_997, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_998, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_999, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/regexp_1431724875//regexp/policy_1401, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1402, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1403, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1404, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1405, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1406, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1407, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1408, 1, 1, 0, 0, 0, 0, 0, 0, 1120558, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1409, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1410, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1411, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1412, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1413, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1414, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1415, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1416, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1417, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1418, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1419, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1420, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1421, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1422, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1423, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1424, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1425, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1426, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1427, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1428, 1, 0, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1429, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1430, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1431, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1432, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1433, 1, 1, 0, 0, 0, 0, 0, 0, 1120568, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1434, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1435, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1436, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1437, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1438, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1439, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1440, 3, 177, 178, 11, 0, 0, 0, 0, 1123931, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1441, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1442, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1443, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1444, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1445, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1446, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1447, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1448, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1449, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1450, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1451, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1452, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1453, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1454, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1455, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1456, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1457, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1458, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1459, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1460, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1461, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1462, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1463, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1464, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1465, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1466, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1467, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1468, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1469, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1470, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1471, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1472, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1473, 3, 144, 145, 11, 0, 0, 0, 0, 1123304, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1474, 2, 20, 4320, 0, 0, 0, 0, 0, 83822, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1475, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1476, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1477, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1478, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1479, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1480, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1481, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1482, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1483, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1484, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1485, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1486, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1487, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1488, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1489, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1490, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1491, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1492, 1, 0, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1493, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1494, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1495, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1496, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1497, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1498, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1499, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1500, 2, 20, 35880, 0, 0, 0, 0, 0, 1059972, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1501, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1502, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1503, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1504, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1505, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1506, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1507, 2, 30, 3780, 0, 0, 0, 0, 0, 51252, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1508, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1509, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1510, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1511, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1512, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1513, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1514, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1515, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1516, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1517, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1518, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1519, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1520, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1521, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1522, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1523, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1524, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1525, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1526, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1527, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1528, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1529, 2, 20, 2760, 0, 0, 0, 0, 0, 26722, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1530, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1531, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1532, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1533, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1534, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1535, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1536, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1537, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1538, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1539, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1540, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1541, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1542, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1543, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1544, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1545, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1546, 2, 20, 5130, 0, 0, 0, 0, 0, 131572, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1547, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1548, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1549, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1550, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1551, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1552, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1553, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1554, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1555, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1556, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1557, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1558, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1559, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1560, 1, 0, 0, 0, 0, 0, 0, 0, 52, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1561, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1562, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1563, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1564, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1565, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1566, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1567, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1568, 1, 0, 0, 0, 0, 0, 0, 0, 32960, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1569, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1570, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1571, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1572, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1573, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1574, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1575, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1576, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1577, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1578, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1579, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1580, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1581, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1582, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1583, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1584, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1585, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1586, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1587, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1588, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1589, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1590, 1, 0, 0, 0, 0, 0, 0, 0, 352, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1591, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1592, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1593, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1594, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1595, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1596, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1597, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1598, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1599, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1600, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1601, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1602, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1603, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1604, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1605, 1, 0, 0, 0, 0, 0, 0, 0, 3402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1606, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1607, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1608, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1609, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1610, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1611, 3, 117, 118, 11, 0, 0, 0, 0, 1122791, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1612, 1, 0, 0, 0, 0, 0, 0, 0, 312, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1613, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1614, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1615, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1616, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1617, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1618, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1619, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1620, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1621, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1622, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1623, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1624, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1625, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1626, 2, 10, 1980, 0, 0, 0, 0, 0, 18472, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1627, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1628, 2, 30, 2760, 0, 0, 0, 0, 0, 30412, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1629, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1630, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1631, 1, 0, 0, 0, 0, 0, 0, 0, 2342, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1632, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1633, 1, 1, 0, 0, 1, 0, 0, 1, 5, 0, 1, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,32225,1,0, 1, 0, 0, 0, 0, 0, 0
-e./results/regexp_1431724875//regexp/policy_1634, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1635, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1636, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1637, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1638, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1639, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1640, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1641, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1642, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1643, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1644, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1645, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1646, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1647, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1648, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1649, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1650, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1651, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1652, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1653, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1654, 2, 10, 1990, 0, 0, 0, 0, 0, 41562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1655, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1656, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1657, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1658, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1659, 2, 20, 1180, 0, 0, 0, 0, 0, 41422, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1660, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1661, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1662, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1663, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1664, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1665, 1, 0, 0, 0, 0, 0, 0, 0, 65918, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1666, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1667, 1, 1, 0, 0, 0, 0, 0, 0, 1120571, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1668, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1669, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1670, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1671, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1672, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1673, 1, 0, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1674, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1675, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1676, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1677, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1678, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1679, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1680, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1681, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1682, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1683, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1684, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1685, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1686, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1687, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1688, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1689, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1690, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1691, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1692, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1693, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1694, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1695, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1696, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1697, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1698, 3, 27, 28, 11, 0, 0, 0, 0, 1120991, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1699, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1700, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1701, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1702, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1703, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1704, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1705, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1706, 3, 170, 171, 11, 0, 0, 0, 0, 1123798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1707, 1, 0, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1708, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1709, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1710, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1711, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1712, 3, 40, 41, 11, 0, 0, 0, 0, 1121318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1713, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1714, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1715, 1, 0, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1716, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1717, 1, 0, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1718, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1719, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1720, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1721, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1722, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1723, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1724, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1725, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1726, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1727, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1728, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1729, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1730, 2, 10, 3370, 0, 0, 0, 0, 0, 49052, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1731, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1732, 3, 9, 10, 11, 0, 0, 0, 0, 1120729, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1733, 1, 0, 0, 0, 0, 0, 0, 0, 52, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1734, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1735, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1736, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1737, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1738, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1739, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1740, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1741, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1742, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1743, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1744, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1745, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1746, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1747, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1748, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1749, 1, 0, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1750, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1751, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1752, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1753, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1754, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1755, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1756, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1757, 3, 9, 10, 11, 0, 0, 0, 0, 1120729, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1758, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1759, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1760, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1761, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1762, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1763, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1764, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1765, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1766, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1767, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1768, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1769, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1770, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1771, 1, 0, 0, 0, 0, 0, 0, 0, 52, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1772, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1773, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1774, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1775, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1776, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1777, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1778, 1, 0, 0, 0, 0, 0, 0, 0, 852, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1779, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1780, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1781, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1782, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1783, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1784, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1785, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1786, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1787, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1788, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1789, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1790, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1791, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1792, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1793, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1794, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1795, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1796, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1797, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1798, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1799, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724875//regexp/policy_1800, 2, 30, 15750, 0, 0, 0, 0, 0, 364102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/6-5.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/1//richards/policy_1, 4, 21420, 38615, 1005, 0, 0, 0, 0, 321441, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_10, 1, 0, 0, 0, 0, 0, 0, 0, 7402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_100, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_101, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_102, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_103, 1, 0, 0, 0, 0, 0, 0, 0, 8034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_104, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_105, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_106, 1, 0, 0, 0, 0, 0, 0, 0, 8034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_107, 1, 7, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_108, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_109, 4, 21420, 38615, 1005, 0, 0, 0, 0, 321441, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_11, 4, 21412, 38593, 1008, 0, 0, 0, 0, 321395, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_110, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_111, 3, 21410, 38593, 1, 0, 0, 0, 0, 314274, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_112, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_113, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_114, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_115, 3, 21410, 38593, 1, 0, 0, 0, 0, 308629, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_116, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_117, 5, 21410, 38593, 2089, 0, 0, 0, 0, 312517, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_118, 4, 21410, 38593, 7, 0, 0, 0, 1000, 313369, 1000, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4305,1000,1000, 0, 0, 0, 0, 0, 0, 0
-e./results/1//richards/policy_119, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_12, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_120, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_121, 1, 2, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_122, 3, 21413, 38593, 1, 0, 0, 0, 0, 310727, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_123, 1, 0, 0, 0, 0, 0, 0, 0, 1481, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_124, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_125, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_126, 3, 21410, 38593, 1, 0, 0, 0, 0, 310029, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_127, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_128, 3, 21410, 38593, 1, 0, 0, 0, 0, 308169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_129, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_13, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_130, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_131, 5, 21410, 38593, 932, 0, 0, 0, 0, 312452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_132, 3, 21410, 38593, 1, 0, 0, 0, 0, 308629, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_133, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_134, 1, 1, 0, 0, 0, 0, 0, 0, 3010, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_135, 3, 1252, 1, 235, 0, 0, 0, 0, 3387, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_136, 1, 0, 0, 0, 0, 0, 0, 0, 2326, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_137, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_138, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_139, 1, 1, 0, 0, 0, 0, 0, 0, 6973, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_14, 4, 21412, 38593, 1, 0, 0, 0, 0, 310027, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_140, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_141, 3, 21410, 38593, 1, 0, 0, 0, 0, 314274, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_142, 3, 21410, 38593, 1, 0, 0, 0, 0, 314274, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_143, 3, 21410, 38593, 1, 0, 0, 0, 0, 310478, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_144, 3, 21410, 38593, 1, 467, 1943, 0, 2322, 310491, 845, 0, 0, 0, 1243, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,5489,925,0, 0, 0, 0, 925, 0, 0, 0
,,,,,,,,,,,,,,,,,,6161,234,0, 0, 0, 0, 0, 234, 0, 0
,,,,,,,,,,,,,,,,,,6857,931,845, 0, 0, 0, 86, 0, 0, 0
,,,,,,,,,,,,,,,,,,6961,232,0, 0, 0, 0, 232, 0, 0, 0
-e./results/1//richards/policy_145, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_146, 3, 21410, 38593, 1, 2114, 3257, 0, 2004, 310705, 36, 2, 0, 0, 993, 973, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4521,843,0, 0, 0, 0, 0, 843, 0, 0
,,,,,,,,,,,,,,,,,,6473,232,0, 0, 0, 0, 152, 80, 0, 0
,,,,,,,,,,,,,,,,,,6521,929,36, 2, 0, 0, 841, 50, 0, 0
-e./results/1//richards/policy_147, 3, 21410, 38593, 1, 0, 0, 0, 0, 320386, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_148, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_149, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_15, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_150, 3, 21410, 38593, 1, 0, 0, 0, 0, 318373, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_151, 1, 1, 1, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_152, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_153, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_154, 1, 0, 0, 0, 0, 0, 0, 0, 1481, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_155, 4, 21412, 38597, 1007, 467, 1400, 0, 468, 321872, 0, 0, 0, 0, 234, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,468,0, 0, 0, 0, 234, 234, 0, 0
-e./results/1//richards/policy_156, 4, 21412, 38593, 1, 0, 0, 0, 0, 310027, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_157, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_158, 4, 21413, 39758, 7, 0, 0, 0, 0, 312375, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_159, 1, 312, 0, 0, 0, 0, 0, 0, 7341, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_16, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_160, 3, 21410, 38593, 1, 0, 0, 0, 0, 308629, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_161, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_162, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_163, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_164, 6, 21417, 39524, 932, 467, 1400, 0, 468, 314790, 0, 0, 0, 0, 234, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,468,0, 0, 0, 0, 234, 234, 0, 0
-e./results/1//richards/policy_165, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_166, 4, 21412, 38593, 1, 0, 0, 0, 2322, 312349, 2322, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,3169,2322,2322, 0, 0, 0, 0, 0, 0, 0
-e./results/1//richards/policy_167, 1, 0, 0, 0, 0, 0, 0, 0, 3998, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_168, 1, 1, 0, 0, 0, 0, 0, 0, 6973, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_169, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_17, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_170, 3, 21410, 38593, 1, 0, 0, 0, 0, 308169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_171, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_172, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_173, 3, 1252, 1, 235, 0, 0, 0, 0, 3387, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_174, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_175, 4, 21412, 38597, 1007, 0, 0, 0, 1000, 322404, 1000, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,1000,1000, 0, 0, 0, 0, 0, 0, 0
-e./results/1//richards/policy_176, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_177, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_178, 3, 21410, 38593, 1, 0, 0, 0, 0, 320386, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_179, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_18, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_180, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_181, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_182, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_183, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_184, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_185, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_186, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_187, 4, 21412, 38593, 1, 0, 0, 0, 0, 310027, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_188, 3, 21410, 38593, 1, 0, 0, 0, 0, 314274, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_189, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_19, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_190, 1, 946, 0, 0, 0, 0, 0, 0, 1857, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_191, 3, 21410, 38593, 1, 0, 0, 0, 1000, 311478, 1000, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4305,1000,1000, 0, 0, 0, 0, 0, 0, 0
-e./results/1//richards/policy_192, 3, 22046, 38593, 1000, 0, 0, 0, 1000, 308731, 1000, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4329,1000,1000, 0, 0, 0, 0, 0, 0, 0
-e./results/1//richards/policy_193, 3, 21420, 40613, 1, 0, 0, 0, 0, 311754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_194, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_195, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_196, 3, 21410, 38593, 1, 0, 0, 0, 0, 314274, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_197, 1, 1, 0, 0, 0, 0, 0, 0, 1402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_198, 1, 2, 0, 0, 0, 0, 0, 0, 6005, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_199, 3, 21410, 38593, 1, 0, 0, 0, 0, 308632, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_2, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_20, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_200, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_21, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_22, 1, 1, 0, 0, 0, 0, 0, 0, 3034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_23, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_24, 3, 21410, 38593, 1, 0, 0, 0, 0, 310478, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_25, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_26, 3, 21410, 39604, 1, 467, 1402, 0, 468, 319847, 0, 0, 0, 0, 234, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4345,468,0, 0, 0, 0, 234, 234, 0, 0
-e./results/1//richards/policy_27, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_28, 1, 925, 0, 0, 0, 0, 0, 0, 4627, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_29, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_3, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_30, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_31, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_32, 3, 21446, 38593, 1, 0, 0, 0, 0, 309709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_33, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_34, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_35, 1, 1, 0, 0, 0, 0, 0, 0, 2227, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_36, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_37, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_38, 1, 0, 0, 0, 0, 0, 0, 0, 9290, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_39, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_4, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_40, 1, 928, 0, 0, 0, 0, 0, 0, 1005, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_41, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_42, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_43, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_44, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_45, 3, 21410, 38593, 1, 0, 0, 0, 0, 308632, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_46, 1, 1, 0, 0, 0, 0, 0, 0, 2791, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_47, 5, 21410, 38593, 2089, 0, 0, 0, 0, 312517, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_48, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_49, 3, 940, 0, 1, 0, 0, 0, 0, 9394, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_5, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_50, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_51, 3, 21420, 40613, 1, 0, 0, 0, 0, 311754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_52, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_53, 1, 1, 0, 0, 0, 0, 0, 0, 3001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_54, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_55, 4, 21412, 38596, 1005, 1021, 4170, 0, 2328, 323736, 781, 2, 0, 0, 1163, 382, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,2328,781, 2, 0, 0, 1163, 382, 0, 0
-e./results/1//richards/policy_56, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_57, 3, 1252, 1, 235, 0, 0, 0, 0, 3387, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_58, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_59, 3, 22893, 40593, 1, 0, 0, 0, 0, 314705, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_6, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_60, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_61, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_62, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_63, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_64, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_65, 5, 21410, 38593, 2089, 0, 0, 0, 0, 312517, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_66, 1, 0, 0, 0, 0, 0, 0, 0, 3998, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_67, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_68, 4, 21420, 38615, 1005, 2116, 3261, 0, 2004, 323445, 36, 0, 0, 0, 993, 975, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4521,843,0, 0, 0, 0, 0, 843, 0, 0
,,,,,,,,,,,,,,,,,,6433,232,0, 0, 0, 0, 152, 80, 0, 0
,,,,,,,,,,,,,,,,,,6481,929,36, 0, 0, 0, 841, 52, 0, 0
-e./results/1//richards/policy_69, 4, 21420, 38615, 1005, 0, 0, 0, 0, 321441, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_7, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_70, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_71, 1, 8, 0, 0, 0, 0, 0, 0, 18, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_72, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_73, 3, 21410, 38593, 1, 0, 0, 0, 0, 314274, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_74, 1, 1, 0, 0, 0, 0, 0, 0, 3010, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_75, 3, 21410, 38593, 1, 0, 0, 0, 0, 310025, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_76, 1, 1, 0, 0, 0, 0, 0, 0, 1402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_77, 1, 1, 1, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_78, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_79, 1, 705, 0, 0, 0, 0, 0, 0, 709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_8, 3, 21410, 38593, 1, 0, 0, 0, 0, 310029, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_80, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_81, 5, 23733, 38593, 1009, 0, 0, 0, 0, 324644, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_82, 3, 21410, 38593, 1, 0, 0, 0, 0, 308700, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_83, 1, 0, 0, 0, 0, 0, 0, 0, 8034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_84, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_85, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_86, 3, 21410, 38593, 1, 467, 1400, 0, 468, 320854, 0, 0, 0, 0, 234, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,468,0, 0, 0, 0, 234, 234, 0, 0
-e./results/1//richards/policy_87, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_88, 3, 1252, 1, 235, 0, 0, 0, 0, 3387, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_89, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_9, 3, 21410, 39604, 1, 1021, 4176, 0, 2328, 321707, 781, 0, 0, 0, 1163, 384, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4345,2328,781, 0, 0, 0, 1163, 384, 0, 0
-e./results/1//richards/policy_90, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_91, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_92, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_93, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_94, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_95, 3, 21410, 38593, 1, 467, 1943, 0, 2322, 310491, 845, 0, 0, 0, 1243, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,5489,925,0, 0, 0, 0, 925, 0, 0, 0
,,,,,,,,,,,,,,,,,,6161,234,0, 0, 0, 0, 0, 234, 0, 0
,,,,,,,,,,,,,,,,,,6857,931,845, 0, 0, 0, 86, 0, 0, 0
,,,,,,,,,,,,,,,,,,6961,232,0, 0, 0, 0, 232, 0, 0, 0
-e./results/1//richards/policy_96, 3, 21410, 38593, 1, 0, 0, 0, 0, 310029, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_97, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_98, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//richards/policy_99, 6, 21417, 39524, 932, 0, 0, 0, 0, 314322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/2//richards/policy_201, 1, 1, 0, 0, 0, 0, 0, 0, 3001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_202, 1, 1, 0, 0, 0, 0, 0, 0, 3010, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_203, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_204, 3, 21410, 38593, 1, 0, 0, 0, 0, 318373, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_205, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_206, 1, 705, 0, 0, 0, 0, 0, 0, 709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_207, 1, 1, 0, 0, 0, 0, 0, 0, 2227, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_208, 1, 0, 0, 0, 0, 0, 0, 0, 1481, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_209, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_210, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_211, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_212, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_213, 5, 21410, 38593, 932, 0, 0, 0, 0, 312452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_214, 3, 21410, 38593, 1, 0, 0, 0, 0, 310029, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_215, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_216, 2, 1176, 1, 851, 0, 0, 0, 0, 16172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_217, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_218, 5, 21410, 38593, 2089, 0, 0, 0, 0, 312517, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_219, 3, 22893, 40593, 1, 467, 1943, 0, 2322, 317027, 845, 0, 0, 0, 1243, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,5505,925,0, 0, 0, 0, 925, 0, 0, 0
,,,,,,,,,,,,,,,,,,6177,234,0, 0, 0, 0, 0, 234, 0, 0
,,,,,,,,,,,,,,,,,,6833,931,845, 0, 0, 0, 86, 0, 0, 0
,,,,,,,,,,,,,,,,,,6937,232,0, 0, 0, 0, 232, 0, 0, 0
-e./results/2//richards/policy_220, 1, 1, 0, 0, 0, 0, 0, 0, 2791, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_221, 1, 3, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_222, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_223, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_224, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_225, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_226, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_227, 1, 950, 0, 0, 0, 0, 0, 0, 1861, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_228, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_229, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_230, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_231, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_232, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_233, 3, 21420, 40613, 1, 0, 0, 0, 0, 311754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_234, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_235, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_236, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_237, 1, 1, 0, 0, 0, 0, 0, 0, 1402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_238, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_239, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_240, 5, 25657, 38593, 1933, 2184, 4170, 0, 2328, 328893, 781, 2, 0, 0, 0, 1545, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,2328,781, 2, 0, 0, 0, 1545, 0, 0
-e./results/2//richards/policy_241, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_242, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_243, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_244, 1, 1, 1, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_245, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_246, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_247, 3, 21410, 38593, 1, 467, 1943, 0, 2322, 312347, 845, 0, 0, 0, 1243, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,5529,925,0, 0, 0, 0, 925, 0, 0, 0
,,,,,,,,,,,,,,,,,,6201,234,0, 0, 0, 0, 0, 234, 0, 0
,,,,,,,,,,,,,,,,,,6857,931,845, 0, 0, 0, 86, 0, 0, 0
,,,,,,,,,,,,,,,,,,6961,232,0, 0, 0, 0, 232, 0, 0, 0
-e./results/2//richards/policy_248, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_249, 1, 0, 0, 0, 0, 0, 0, 0, 2326, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_250, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_251, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_252, 3, 21413, 38593, 1, 0, 0, 0, 0, 310727, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_253, 3, 21410, 38593, 1, 0, 0, 0, 0, 308169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_254, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_255, 3, 21410, 38593, 1, 0, 0, 0, 0, 310478, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_256, 3, 21410, 38593, 1, 0, 0, 0, 0, 310025, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_257, 3, 1254, 0, 234, 0, 0, 0, 0, 3391, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_258, 4, 21412, 38593, 1, 0, 0, 0, 0, 310027, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_259, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_260, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_261, 4, 21410, 38593, 7, 2114, 3257, 0, 2004, 314373, 36, 2, 0, 0, 993, 973, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4521,843,0, 0, 0, 0, 0, 843, 0, 0
,,,,,,,,,,,,,,,,,,6449,232,0, 0, 0, 0, 152, 80, 0, 0
,,,,,,,,,,,,,,,,,,6497,929,36, 2, 0, 0, 841, 50, 0, 0
-e./results/2//richards/policy_262, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_263, 3, 1254, 0, 234, 0, 0, 0, 0, 3391, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_264, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_265, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_266, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_267, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_268, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_269, 4, 21412, 38619, 1001, 0, 0, 0, 0, 321445, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_270, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_271, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_272, 5, 21410, 38593, 1933, 0, 0, 0, 0, 325095, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_273, 5, 23733, 38593, 1009, 0, 0, 0, 0, 324644, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_274, 1, 7, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_275, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_276, 4, 21410, 38593, 7, 0, 0, 0, 0, 312369, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_277, 3, 21410, 38593, 1, 0, 0, 0, 0, 308629, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_278, 1, 1, 0, 0, 0, 0, 0, 0, 6986, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_279, 3, 21410, 38593, 1, 0, 0, 0, 0, 314274, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_280, 3, 21446, 38593, 1, 0, 0, 0, 0, 309709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_281, 3, 21413, 38593, 1, 0, 0, 0, 0, 310727, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_282, 3, 21420, 40613, 1, 467, 1404, 0, 468, 312222, 0, 0, 0, 0, 234, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,468,0, 0, 0, 0, 234, 234, 0, 0
-e./results/2//richards/policy_283, 4, 21412, 38596, 1005, 0, 0, 0, 0, 321408, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_284, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_285, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_286, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_287, 1, 3, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_288, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_289, 3, 21410, 38593, 1, 0, 0, 0, 2322, 310951, 2322, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,3193,2322,2322, 0, 0, 0, 0, 0, 0, 0
-e./results/2//richards/policy_290, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_291, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_292, 3, 21410, 38593, 1, 0, 0, 0, 2322, 312347, 2322, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,3193,2322,2322, 0, 0, 0, 0, 0, 0, 0
-e./results/2//richards/policy_293, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_294, 1, 1, 1, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_295, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_296, 1, 0, 0, 0, 0, 0, 0, 0, 8034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_297, 2, 1176, 1, 851, 0, 0, 0, 0, 16172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_298, 3, 22263, 39612, 1, 0, 0, 0, 0, 309731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_299, 1, 925, 0, 0, 0, 0, 0, 0, 4627, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_300, 3, 21410, 38593, 1, 0, 0, 0, 0, 308700, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_301, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_302, 4, 21412, 38593, 1008, 1, 0, 0, 1, 321396, 0, 1, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,185,1,0, 1, 0, 0, 0, 0, 0, 0
-e./results/2//richards/policy_303, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_304, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_305, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_306, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_307, 3, 21410, 38593, 1, 0, 0, 0, 0, 318373, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_308, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_309, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_310, 1, 1, 0, 0, 0, 0, 0, 0, 3034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_311, 1, 705, 0, 0, 0, 0, 0, 0, 709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_312, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_313, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_314, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_315, 1, 0, 0, 0, 0, 0, 0, 0, 3998, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_316, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_317, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_318, 1, 1, 0, 0, 0, 0, 0, 0, 2227, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_319, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_320, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_321, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_322, 1, 3, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_323, 3, 21410, 38593, 1, 467, 1943, 0, 2322, 320695, 845, 0, 0, 0, 1243, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,5505,925,0, 0, 0, 0, 925, 0, 0, 0
,,,,,,,,,,,,,,,,,,6177,234,0, 0, 0, 0, 0, 234, 0, 0
,,,,,,,,,,,,,,,,,,6833,931,845, 0, 0, 0, 86, 0, 0, 0
,,,,,,,,,,,,,,,,,,6937,232,0, 0, 0, 0, 232, 0, 0, 0
-e./results/2//richards/policy_324, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_325, 3, 21410, 38593, 1, 0, 0, 0, 0, 308700, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_326, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_327, 1, 7, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_328, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_329, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_330, 3, 22893, 40593, 1, 0, 0, 0, 0, 314705, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_331, 5, 21410, 38593, 932, 0, 0, 0, 0, 312452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_332, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_333, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_334, 3, 21410, 38593, 1, 0, 0, 0, 0, 310025, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_335, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_336, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_337, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_338, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_339, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_340, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_341, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_342, 1, 0, 0, 0, 0, 0, 0, 0, 1481, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_343, 4, 21420, 38615, 1005, 3450, 7320, 0, 2777, 324218, 0, 0, 0, 0, 1850, 927, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4305,2777,0, 0, 0, 0, 1850, 927, 0, 0
-e./results/2//richards/policy_344, 3, 22893, 40593, 1, 0, 0, 0, 0, 314705, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_345, 1, 0, 0, 0, 0, 0, 0, 0, 1481, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_346, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_347, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_348, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_349, 1, 2, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_350, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_351, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_352, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_353, 3, 1254, 0, 234, 0, 0, 0, 0, 3391, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_354, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_355, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_356, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_357, 3, 21410, 38593, 1, 0, 0, 0, 0, 310478, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_358, 1, 7, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_359, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_360, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_361, 3, 21410, 38593, 1, 0, 0, 0, 0, 310025, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_362, 1, 928, 0, 0, 0, 0, 0, 0, 1005, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_363, 1, 2, 0, 0, 0, 0, 0, 0, 6005, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_364, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_365, 4, 21412, 38596, 1005, 0, 0, 0, 0, 321408, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_366, 1, 1, 0, 0, 0, 0, 0, 0, 1402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_367, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_368, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_369, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_370, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_371, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_372, 1, 8, 0, 0, 0, 0, 0, 0, 18, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_373, 3, 21410, 38593, 1, 0, 0, 0, 0, 308700, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_374, 1, 0, 0, 0, 0, 0, 0, 0, 8034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_375, 4, 23419, 38593, 2, 0, 0, 0, 1000, 311638, 1000, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4305,1000,1000, 0, 0, 0, 0, 0, 0, 0
-e./results/2//richards/policy_376, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_377, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_378, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_379, 1, 1, 0, 0, 0, 0, 0, 0, 2218, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_380, 3, 21410, 38593, 1, 0, 0, 0, 0, 310478, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_381, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_382, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_383, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_384, 3, 21410, 38593, 1, 0, 0, 0, 0, 310029, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_385, 1, 1, 0, 0, 0, 0, 0, 0, 6985, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_386, 1, 946, 0, 0, 0, 0, 0, 0, 1857, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_387, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_388, 1, 7, 0, 0, 3, 0, 0, 1, 11, 0, 1, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,1545,1,0, 1, 0, 0, 0, 0, 0, 0
-e./results/2//richards/policy_389, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_390, 1, 0, 0, 0, 0, 0, 0, 0, 1481, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_391, 1, 7, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_392, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_393, 1, 1, 1, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_394, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_395, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_396, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_397, 1, 925, 0, 0, 0, 0, 0, 0, 4627, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_398, 1, 2, 0, 0, 0, 0, 0, 0, 30, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_399, 3, 21410, 38593, 1, 0, 0, 0, 0, 308629, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_400, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_401, 5, 21410, 38593, 932, 467, 1400, 0, 468, 312920, 0, 0, 0, 0, 234, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4305,468,0, 0, 0, 0, 234, 234, 0, 0
-e./results/2//richards/policy_402, 3, 21411, 38593, 1, 0, 0, 0, 0, 307703, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_403, 1, 1, 0, 0, 0, 0, 0, 0, 1402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_404, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_405, 1, 928, 0, 0, 2, 0, 0, 1, 1006, 0, 1, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,1937,1,0, 1, 0, 0, 0, 0, 0, 0
-e./results/2//richards/policy_406, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_407, 3, 22893, 40593, 1, 3450, 7320, 0, 2777, 317482, 0, 0, 0, 0, 1850, 927, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,2777,0, 0, 0, 0, 1850, 927, 0, 0
-e./results/2//richards/policy_408, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_409, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_410, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_411, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_412, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_413, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_414, 1, 0, 0, 0, 0, 0, 0, 0, 9290, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_415, 1, 928, 0, 0, 0, 0, 0, 0, 1005, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_416, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_417, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_418, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_419, 3, 21410, 38593, 1, 0, 0, 0, 0, 308169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_420, 4, 21412, 38597, 1007, 0, 0, 0, 0, 321404, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_421, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_422, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_423, 1, 312, 0, 0, 0, 0, 0, 0, 7341, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_424, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_425, 1, 1, 0, 0, 0, 0, 0, 0, 3001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_426, 1, 925, 0, 0, 0, 0, 0, 0, 4627, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_427, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_428, 3, 21410, 38593, 1, 467, 1400, 0, 468, 309168, 0, 0, 0, 0, 234, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4345,468,0, 0, 0, 0, 234, 234, 0, 0
-e./results/2//richards/policy_429, 1, 1, 0, 0, 0, 0, 0, 0, 6973, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_430, 3, 21446, 38593, 1, 0, 0, 0, 0, 309709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_431, 1, 1, 0, 0, 0, 0, 0, 0, 2218, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_432, 3, 21410, 38593, 1, 0, 0, 0, 0, 308700, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_433, 1, 7, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_434, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_435, 4, 21410, 38593, 7, 0, 0, 0, 0, 312369, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_436, 3, 21410, 38593, 1, 0, 0, 0, 0, 308169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_437, 3, 21410, 38593, 1, 0, 0, 0, 2322, 312347, 2322, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,3193,2322,2322, 0, 0, 0, 0, 0, 0, 0
-e./results/2//richards/policy_438, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_439, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_440, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_441, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_442, 2, 1176, 1, 851, 0, 0, 0, 0, 16172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_443, 3, 21410, 38593, 1, 0, 0, 0, 2322, 320695, 2322, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,3169,2322,2322, 0, 0, 0, 0, 0, 0, 0
-e./results/2//richards/policy_444, 5, 21410, 38593, 932, 0, 0, 0, 0, 312452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_445, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_446, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_447, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_448, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_449, 3, 940, 0, 1, 0, 0, 0, 0, 10328, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_450, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_451, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_452, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_453, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_454, 3, 22263, 39612, 1, 0, 0, 0, 0, 309731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_455, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_456, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_457, 1, 7, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_458, 1, 2, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_459, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_460, 4, 21412, 38596, 1005, 0, 0, 0, 0, 321408, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_461, 3, 21411, 38593, 1, 0, 0, 0, 0, 307703, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_462, 1, 1, 0, 0, 0, 0, 0, 0, 6495, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_463, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_464, 6, 21417, 39524, 932, 0, 0, 0, 0, 314322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_465, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_466, 1, 8, 0, 0, 0, 0, 0, 0, 18, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_467, 1, 1, 0, 0, 0, 0, 0, 0, 2218, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_468, 1, 928, 0, 0, 0, 0, 0, 0, 1005, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_469, 1, 7, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_470, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_471, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_472, 1, 1, 0, 0, 0, 0, 0, 0, 6973, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_473, 4, 21410, 38597, 1008, 0, 0, 0, 0, 323719, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_474, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_475, 3, 21410, 38593, 1, 0, 0, 0, 0, 308700, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_476, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_477, 1, 1, 0, 0, 0, 0, 0, 0, 6986, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_478, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_479, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_480, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_481, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_482, 3, 21410, 38593, 1, 0, 0, 0, 0, 308700, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_483, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_484, 3, 21410, 38593, 1, 0, 0, 0, 0, 314274, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_485, 1, 946, 0, 0, 0, 0, 0, 0, 1857, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_486, 1, 928, 0, 0, 0, 0, 0, 0, 1005, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_487, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_488, 1, 1, 1, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_489, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_490, 3, 21410, 38593, 1, 0, 0, 0, 0, 310041, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_491, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_492, 4, 21412, 38593, 1, 3450, 7320, 0, 2777, 312804, 0, 0, 0, 0, 1850, 927, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,2777,0, 0, 0, 0, 1850, 927, 0, 0
-e./results/2//richards/policy_493, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_494, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_495, 1, 1, 0, 0, 0, 0, 0, 0, 3001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_496, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_497, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_498, 1, 946, 0, 0, 0, 0, 0, 0, 1857, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_499, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_500, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_501, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_502, 1, 946, 0, 0, 0, 0, 0, 0, 1857, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_503, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_504, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_505, 1, 1, 0, 0, 0, 0, 0, 0, 6495, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_506, 3, 21410, 38593, 1, 467, 1400, 0, 468, 310946, 0, 0, 0, 0, 234, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4305,468,0, 0, 0, 0, 234, 234, 0, 0
-e./results/2//richards/policy_507, 1, 8, 0, 0, 0, 0, 0, 0, 18, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_508, 1, 1, 0, 0, 0, 0, 0, 0, 3010, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_509, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_510, 1, 0, 0, 0, 0, 0, 0, 0, 1481, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_511, 1, 1, 0, 0, 0, 0, 0, 0, 6984, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_512, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_513, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_514, 1, 925, 0, 0, 0, 0, 0, 0, 4627, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_515, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_516, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_517, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_518, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_519, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_520, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_521, 5, 23733, 38593, 1009, 0, 0, 0, 0, 324644, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_522, 1, 312, 0, 0, 0, 0, 0, 0, 7341, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_523, 1, 0, 0, 0, 0, 0, 0, 0, 2326, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_524, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_525, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_526, 1, 946, 0, 0, 0, 0, 0, 0, 1857, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_527, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_528, 1, 0, 0, 0, 0, 0, 0, 0, 7402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_529, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_530, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_531, 1, 0, 0, 0, 0, 0, 0, 0, 2326, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_532, 1, 0, 0, 0, 0, 0, 0, 0, 9290, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_533, 4, 21420, 38615, 1005, 0, 0, 0, 0, 321441, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_534, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_535, 4, 21420, 38615, 1005, 0, 0, 0, 0, 321441, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_536, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_537, 3, 21410, 38593, 1, 0, 0, 0, 0, 308632, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_538, 6, 21417, 39524, 932, 0, 0, 0, 0, 314322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_539, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_540, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_541, 1, 925, 0, 0, 0, 0, 0, 0, 4627, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_542, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_543, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_544, 1, 1, 0, 0, 0, 0, 0, 0, 2227, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_545, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_546, 1, 705, 0, 0, 0, 0, 0, 0, 709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_547, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_548, 3, 21410, 38593, 1, 0, 0, 0, 0, 310041, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_549, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_550, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_551, 4, 21412, 38619, 1001, 0, 0, 0, 0, 321445, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_552, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_553, 3, 21446, 38593, 1, 0, 0, 0, 0, 309709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_554, 1, 1, 0, 0, 0, 0, 0, 0, 6985, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_555, 4, 23419, 38593, 2, 0, 0, 0, 0, 310638, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_556, 1, 705, 0, 0, 0, 0, 0, 0, 709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_557, 4, 21412, 38596, 1005, 0, 0, 0, 0, 321408, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_558, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_559, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_560, 3, 21420, 40613, 1, 0, 0, 0, 0, 311754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_561, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_562, 3, 940, 0, 1, 0, 0, 0, 0, 10328, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_563, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_564, 4, 21412, 38597, 1007, 0, 0, 0, 0, 321404, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_565, 3, 21410, 38593, 1, 0, 0, 0, 1000, 309700, 1000, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4345,1000,1000, 0, 0, 0, 0, 0, 0, 0
-e./results/2//richards/policy_566, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_567, 3, 21410, 38593, 1, 0, 0, 0, 0, 308700, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_568, 3, 21410, 38593, 1, 0, 0, 0, 0, 308169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_569, 1, 1, 0, 0, 0, 0, 0, 0, 3034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_570, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_571, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_572, 3, 21410, 38593, 1, 1021, 4170, 0, 2328, 312351, 781, 2, 0, 0, 1163, 382, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4345,2328,781, 2, 0, 0, 1163, 382, 0, 0
-e./results/2//richards/policy_573, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_574, 3, 21410, 38593, 1, 0, 0, 0, 0, 308700, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_575, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_576, 3, 1252, 1, 235, 0, 0, 0, 0, 3387, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_577, 1, 1, 0, 0, 0, 0, 0, 0, 6495, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_578, 3, 21420, 40613, 1, 0, 0, 0, 0, 311754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_579, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_580, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_581, 3, 21413, 38593, 1, 0, 0, 0, 0, 310727, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_582, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_583, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_584, 3, 1252, 1, 235, 0, 0, 0, 0, 3387, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_585, 1, 1, 0, 0, 0, 0, 0, 0, 6986, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_586, 3, 21410, 38593, 1, 0, 0, 0, 0, 308169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_587, 1, 928, 0, 0, 0, 0, 0, 0, 1005, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_588, 1, 1, 0, 0, 0, 0, 0, 0, 2791, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_589, 3, 22893, 40593, 1, 0, 0, 0, 0, 314705, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_590, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_591, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_592, 1, 1, 0, 0, 0, 0, 0, 0, 2227, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_593, 4, 21412, 38593, 1008, 0, 0, 0, 0, 321395, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_594, 1, 1, 0, 0, 0, 0, 0, 0, 2227, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_595, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_596, 3, 21446, 38593, 1, 0, 0, 0, 0, 309709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_597, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_598, 4, 21412, 38597, 1007, 0, 0, 0, 0, 321404, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_599, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//richards/policy_600, 3, 21410, 38593, 1, 3450, 7320, 0, 2777, 311478, 0, 0, 0, 0, 1850, 927, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4305,2777,0, 0, 0, 0, 1850, 927, 0, 0
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/3//richards/policy_1000, 3, 21410, 38593, 1, 0, 0, 0, 0, 310478, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_601, 1, 3, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_602, 1, 0, 0, 0, 0, 0, 0, 0, 1481, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_603, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_604, 3, 21410, 38593, 1, 0, 0, 0, 0, 308169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_605, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_606, 3, 21410, 38593, 1, 1021, 4170, 0, 2328, 312806, 781, 2, 0, 0, 1163, 382, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4305,2328,781, 2, 0, 0, 1163, 382, 0, 0
-e./results/3//richards/policy_607, 3, 21410, 38593, 1, 3450, 7320, 0, 2777, 312800, 0, 0, 0, 0, 1850, 927, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4345,2777,0, 0, 0, 0, 1850, 927, 0, 0
-e./results/3//richards/policy_608, 1, 1, 0, 0, 0, 0, 0, 0, 2791, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_609, 3, 21410, 38593, 1, 0, 0, 0, 0, 308629, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_610, 1, 946, 0, 0, 0, 0, 0, 0, 1857, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_611, 1, 0, 0, 0, 0, 0, 0, 0, 2326, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_612, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_613, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_614, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_615, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_616, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_617, 4, 21410, 38593, 7, 0, 0, 0, 0, 312369, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_618, 2, 1176, 1, 851, 0, 0, 0, 0, 16172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_619, 5, 21410, 38593, 2089, 0, 0, 0, 0, 312517, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_620, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_621, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_622, 3, 21410, 38593, 1, 0, 0, 0, 0, 310478, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_623, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_624, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_625, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_626, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_627, 3, 21410, 38593, 1, 0, 0, 0, 0, 308700, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_628, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_629, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_630, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_631, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_632, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_633, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_634, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_635, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_636, 1, 1, 0, 0, 0, 0, 0, 0, 6984, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_637, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_638, 4, 21410, 38597, 1008, 0, 0, 0, 0, 323719, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_639, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_640, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_641, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_642, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_643, 3, 21410, 38593, 1, 0, 0, 0, 0, 310025, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_644, 3, 21410, 38593, 1, 0, 0, 0, 0, 308169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_645, 6, 21417, 39524, 932, 0, 0, 0, 0, 314322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_646, 3, 21446, 38593, 1, 0, 0, 0, 1000, 310709, 1000, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4305,1000,1000, 0, 0, 0, 0, 0, 0, 0
-e./results/3//richards/policy_647, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_648, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_649, 3, 21410, 38593, 1, 0, 0, 0, 0, 308629, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_650, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_651, 3, 21410, 38593, 1, 0, 0, 0, 0, 314274, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_652, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_653, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_654, 1, 312, 0, 0, 0, 0, 0, 0, 7341, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_655, 4, 21410, 38597, 1008, 0, 0, 0, 0, 323719, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_656, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_657, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_658, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_659, 3, 21410, 38593, 1, 0, 0, 0, 0, 310029, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_660, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_661, 4, 21412, 38593, 1, 0, 0, 0, 0, 310027, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_662, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_663, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_664, 4, 21420, 38615, 1005, 0, 0, 0, 0, 321441, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_665, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_666, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_667, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_668, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_669, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_670, 1, 0, 0, 0, 0, 0, 0, 0, 1481, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_671, 1, 946, 0, 0, 0, 0, 0, 0, 1857, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_672, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_673, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_674, 3, 22263, 39612, 1, 1021, 4182, 0, 2328, 312059, 781, 0, 0, 0, 1163, 384, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,2328,781, 0, 0, 0, 1163, 384, 0, 0
-e./results/3//richards/policy_675, 1, 1, 0, 0, 0, 0, 0, 0, 6984, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_676, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_677, 1, 2, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_678, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_679, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_680, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_681, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_682, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_683, 1, 925, 0, 0, 0, 0, 0, 0, 4627, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_684, 3, 21410, 38593, 1, 0, 0, 0, 0, 310041, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_685, 1, 1, 0, 0, 0, 0, 0, 0, 6986, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_686, 3, 21410, 38593, 1, 0, 0, 0, 1000, 311023, 1000, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4345,1000,1000, 0, 0, 0, 0, 0, 0, 0
-e./results/3//richards/policy_687, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_688, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_689, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_690, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_691, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_692, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_693, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_694, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_695, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_696, 3, 21410, 38593, 1, 0, 0, 0, 0, 310025, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_697, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_698, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_699, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_700, 4, 21420, 38615, 1005, 0, 0, 0, 0, 321441, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_701, 1, 2, 0, 0, 0, 0, 0, 0, 6005, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_702, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_703, 3, 21410, 38593, 1, 0, 0, 0, 0, 310478, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_704, 1, 7, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_705, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_706, 1, 1, 0, 0, 0, 0, 0, 0, 6986, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_707, 3, 21410, 38593, 1, 0, 0, 0, 0, 308169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_708, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_709, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_710, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_711, 3, 21410, 38593, 1, 0, 0, 0, 0, 310025, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_712, 1, 1, 1, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_713, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_714, 3, 22263, 39612, 1, 0, 0, 0, 0, 309731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_715, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_716, 1, 312, 0, 0, 0, 0, 0, 0, 7341, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_717, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_718, 3, 21410, 38593, 1, 0, 0, 0, 0, 308169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_719, 3, 21410, 38593, 1, 0, 0, 0, 2322, 310954, 2322, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,3153,2322,2322, 0, 0, 0, 0, 0, 0, 0
-e./results/3//richards/policy_720, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_721, 3, 21410, 38593, 1, 0, 0, 0, 2322, 316596, 2322, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,3153,2322,2322, 0, 0, 0, 0, 0, 0, 0
-e./results/3//richards/policy_722, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_723, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_724, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_725, 1, 946, 0, 0, 0, 0, 0, 0, 1857, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_726, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_727, 3, 940, 0, 1, 0, 0, 0, 0, 9394, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_728, 1, 0, 0, 0, 0, 0, 0, 0, 9290, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_729, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_730, 3, 22893, 40593, 1, 0, 0, 0, 0, 314705, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_731, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_732, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_733, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_734, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_735, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_736, 3, 21413, 38593, 1, 0, 0, 0, 0, 310727, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_737, 3, 940, 0, 1, 0, 0, 0, 0, 10328, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_738, 1, 928, 0, 0, 2, 0, 0, 1, 1006, 0, 1, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,129,1,0, 1, 0, 0, 0, 0, 0, 0
-e./results/3//richards/policy_739, 5, 21410, 38593, 932, 0, 0, 0, 0, 312452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_740, 1, 928, 0, 0, 0, 0, 0, 0, 1005, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_741, 1, 946, 0, 0, 0, 0, 0, 0, 1857, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_742, 4, 21413, 39758, 7, 0, 0, 0, 0, 312375, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_743, 4, 21412, 38597, 1007, 0, 0, 0, 0, 321404, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_744, 1, 1, 0, 0, 0, 0, 0, 0, 6985, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_745, 3, 21410, 38593, 1, 0, 0, 0, 0, 310025, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_746, 3, 21410, 38593, 1, 0, 0, 0, 2322, 311023, 2322, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,3153,2322,2322, 0, 0, 0, 0, 0, 0, 0
-e./results/3//richards/policy_747, 3, 21446, 38593, 1, 0, 0, 0, 0, 309709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_748, 3, 21410, 38593, 1, 467, 1943, 0, 2322, 310951, 845, 0, 0, 0, 1243, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,5529,925,0, 0, 0, 0, 925, 0, 0, 0
,,,,,,,,,,,,,,,,,,6201,234,0, 0, 0, 0, 0, 234, 0, 0
,,,,,,,,,,,,,,,,,,6857,931,845, 0, 0, 0, 86, 0, 0, 0
,,,,,,,,,,,,,,,,,,6961,232,0, 0, 0, 0, 232, 0, 0, 0
-e./results/3//richards/policy_749, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_750, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_751, 1, 0, 0, 0, 0, 0, 0, 0, 2326, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_752, 3, 940, 0, 1, 0, 0, 0, 0, 10328, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_753, 3, 21410, 38593, 1, 467, 1943, 0, 2322, 312363, 845, 0, 0, 0, 1243, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,5489,925,0, 0, 0, 0, 925, 0, 0, 0
,,,,,,,,,,,,,,,,,,6161,234,0, 0, 0, 0, 0, 234, 0, 0
,,,,,,,,,,,,,,,,,,6833,931,845, 0, 0, 0, 86, 0, 0, 0
,,,,,,,,,,,,,,,,,,6937,232,0, 0, 0, 0, 232, 0, 0, 0
-e./results/3//richards/policy_754, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_755, 3, 22263, 39612, 1, 0, 0, 0, 0, 309731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_756, 1, 0, 0, 0, 0, 0, 0, 0, 2326, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_757, 2, 1176, 1, 851, 0, 0, 0, 0, 16172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_758, 3, 21410, 38593, 1, 0, 0, 0, 0, 310478, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_759, 3, 21410, 38593, 1, 0, 0, 0, 0, 310025, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_760, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_761, 3, 21410, 38593, 1, 2114, 3257, 0, 2004, 310633, 36, 2, 0, 0, 993, 973, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4561,843,0, 0, 0, 0, 0, 843, 0, 0
,,,,,,,,,,,,,,,,,,6473,232,0, 0, 0, 0, 152, 80, 0, 0
,,,,,,,,,,,,,,,,,,6521,929,36, 2, 0, 0, 841, 50, 0, 0
-e./results/3//richards/policy_762, 1, 1, 0, 0, 0, 0, 0, 0, 2218, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_763, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_764, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_765, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_766, 4, 21410, 38597, 1008, 0, 0, 0, 0, 323719, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_767, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_768, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_769, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_770, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_771, 1, 1, 0, 0, 0, 0, 0, 0, 3001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_772, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_773, 3, 21446, 38593, 1, 0, 0, 0, 0, 309709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_774, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_775, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_776, 3, 21420, 40613, 1, 0, 0, 0, 0, 311754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_777, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_778, 3, 21410, 38593, 1, 0, 0, 0, 0, 310025, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_779, 3, 21446, 38593, 1, 0, 0, 0, 0, 309709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_780, 3, 21410, 38593, 1, 0, 0, 0, 0, 314274, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_781, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_782, 1, 0, 0, 0, 0, 0, 0, 0, 4002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_783, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_784, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_785, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_786, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_787, 4, 21413, 39758, 7, 0, 0, 0, 0, 312375, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_788, 5, 21410, 38593, 932, 0, 0, 0, 0, 312452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_789, 3, 21410, 38593, 1, 0, 0, 0, 0, 318373, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_790, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_791, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_792, 3, 21410, 38593, 1, 0, 0, 0, 0, 314274, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_793, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_794, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_795, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_796, 1, 946, 0, 0, 0, 0, 0, 0, 1857, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_797, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_798, 3, 21420, 40613, 1, 0, 0, 0, 0, 311754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_799, 3, 21446, 38593, 1, 0, 0, 0, 0, 309709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_800, 1, 0, 0, 0, 0, 0, 0, 0, 3998, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_801, 5, 21410, 38593, 2089, 0, 0, 0, 0, 312517, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_802, 1, 1, 0, 0, 0, 0, 0, 0, 3001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_803, 3, 21410, 38593, 1, 0, 0, 0, 0, 318373, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_804, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_805, 1, 312, 0, 0, 0, 0, 0, 0, 7341, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_806, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_807, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_808, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_809, 4, 21412, 38593, 1, 3450, 7320, 0, 2777, 312804, 0, 0, 0, 0, 1850, 927, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,2777,0, 0, 0, 0, 1850, 927, 0, 0
-e./results/3//richards/policy_810, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_811, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_812, 3, 1254, 0, 234, 0, 0, 0, 0, 3391, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_813, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_814, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_815, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_816, 3, 1252, 1, 235, 0, 0, 0, 0, 3387, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_817, 1, 7, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_818, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_819, 3, 22263, 39612, 1, 0, 0, 0, 0, 309731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_820, 1, 0, 0, 0, 0, 0, 0, 0, 1481, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_821, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_822, 1, 0, 0, 0, 0, 0, 0, 0, 3998, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_823, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_824, 3, 21410, 38593, 1, 0, 0, 0, 0, 318373, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_825, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_826, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_827, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_828, 3, 21410, 38593, 1, 0, 0, 0, 0, 310025, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_829, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_830, 3, 21410, 38593, 1, 0, 0, 0, 0, 310478, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_831, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_832, 5, 21410, 38593, 2089, 0, 0, 0, 0, 312517, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_833, 3, 22893, 40593, 1, 3450, 7320, 0, 2777, 317482, 0, 0, 0, 0, 1850, 927, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,2777,0, 0, 0, 0, 1850, 927, 0, 0
-e./results/3//richards/policy_834, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_835, 1, 946, 0, 0, 0, 0, 0, 0, 1857, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_836, 3, 21410, 38593, 1, 467, 1400, 0, 468, 320854, 0, 0, 0, 0, 234, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,468,0, 0, 0, 0, 234, 234, 0, 0
-e./results/3//richards/policy_837, 1, 0, 0, 0, 0, 0, 0, 0, 8034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_838, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_839, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_840, 1, 0, 0, 0, 0, 0, 0, 0, 2326, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_841, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_842, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_843, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_844, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_845, 3, 21411, 38593, 1, 0, 0, 0, 0, 307703, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_846, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_847, 1, 0, 0, 0, 0, 0, 0, 0, 2326, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_848, 3, 21410, 38593, 1, 0, 0, 0, 0, 310025, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_849, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_850, 3, 21410, 38593, 1, 0, 0, 0, 0, 310025, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_851, 3, 21411, 38593, 1, 0, 0, 0, 0, 307703, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_852, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_853, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_854, 3, 21410, 38593, 1, 467, 1943, 0, 2322, 312351, 845, 0, 0, 0, 1243, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,5489,925,0, 0, 0, 0, 925, 0, 0, 0
,,,,,,,,,,,,,,,,,,6161,234,0, 0, 0, 0, 0, 234, 0, 0
,,,,,,,,,,,,,,,,,,6817,931,845, 0, 0, 0, 86, 0, 0, 0
,,,,,,,,,,,,,,,,,,6921,232,0, 0, 0, 0, 232, 0, 0, 0
-e./results/3//richards/policy_855, 1, 8, 0, 0, 0, 0, 0, 0, 18, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_856, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_857, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_858, 1, 1, 0, 0, 0, 0, 0, 0, 3034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_859, 3, 21413, 38593, 1, 0, 0, 0, 0, 310727, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_860, 3, 21410, 38593, 1, 0, 0, 0, 0, 318373, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_861, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_862, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_863, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_864, 4, 23419, 38593, 2, 0, 0, 0, 0, 310638, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_865, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_866, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_867, 3, 21410, 38593, 1, 0, 0, 0, 0, 310478, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_868, 3, 1252, 1, 235, 0, 0, 0, 0, 3387, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_869, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_870, 3, 21446, 38593, 1, 467, 1400, 0, 468, 310177, 0, 0, 0, 0, 234, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4305,468,0, 0, 0, 0, 234, 234, 0, 0
-e./results/3//richards/policy_871, 3, 21446, 38593, 1, 0, 0, 0, 2322, 312031, 2322, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,3153,2322,2322, 0, 0, 0, 0, 0, 0, 0
-e./results/3//richards/policy_872, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_873, 5, 21410, 38593, 932, 0, 0, 0, 0, 312452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_874, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_875, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_876, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_877, 4, 21410, 38597, 1008, 0, 0, 0, 0, 323719, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_878, 3, 21410, 38593, 1, 0, 0, 0, 0, 320386, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_879, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_880, 3, 0, 36, 1986, 0, 0, 0, 0, 6284, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_881, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_882, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_883, 1, 1, 0, 0, 0, 0, 0, 0, 1402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_884, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_885, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_886, 1, 0, 0, 0, 0, 0, 0, 0, 2326, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_887, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_888, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_889, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_890, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_891, 1, 0, 0, 0, 0, 0, 0, 0, 8034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_892, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_893, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_894, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_895, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_896, 5, 21410, 38593, 2089, 0, 0, 0, 0, 312517, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_897, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_898, 1, 0, 0, 0, 0, 0, 0, 0, 7402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_899, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_900, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_901, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_902, 1, 1, 0, 0, 0, 0, 0, 0, 6986, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_903, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_904, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_905, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_906, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_907, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_908, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_909, 3, 21410, 38593, 1, 0, 0, 0, 0, 320386, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_910, 4, 21412, 38619, 1001, 0, 0, 0, 0, 321445, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_911, 1, 0, 0, 0, 0, 0, 0, 0, 8034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_912, 1, 1, 0, 0, 0, 0, 0, 0, 3010, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_913, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_914, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_915, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_916, 3, 21410, 38593, 1, 0, 0, 0, 0, 310025, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_917, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_918, 5, 23733, 38593, 1009, 0, 0, 0, 0, 324644, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_919, 4, 21420, 38615, 1005, 0, 0, 0, 0, 321441, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_920, 1, 0, 0, 0, 0, 0, 0, 0, 4002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_921, 3, 21410, 38593, 1, 0, 0, 0, 0, 310025, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_922, 3, 22263, 39612, 1, 0, 0, 0, 2322, 312053, 2322, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,3153,2322,2322, 0, 0, 0, 0, 0, 0, 0
-e./results/3//richards/policy_923, 3, 21420, 40613, 1, 0, 2000, 0, 1000, 312754, 0, 0, 0, 0, 1000, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,1000,0, 0, 0, 0, 1000, 0, 0, 0
-e./results/3//richards/policy_924, 1, 0, 0, 0, 0, 0, 0, 0, 4002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_925, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_926, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_927, 1, 7, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_928, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_929, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_930, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_931, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_932, 3, 21410, 38593, 1, 467, 1943, 0, 2322, 312345, 845, 0, 0, 0, 1243, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,5529,925,0, 0, 0, 0, 925, 0, 0, 0
,,,,,,,,,,,,,,,,,,6201,234,0, 0, 0, 0, 0, 234, 0, 0
,,,,,,,,,,,,,,,,,,6857,931,845, 0, 0, 0, 86, 0, 0, 0
,,,,,,,,,,,,,,,,,,6961,232,0, 0, 0, 0, 232, 0, 0, 0
-e./results/3//richards/policy_933, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_934, 3, 21410, 38593, 1, 0, 0, 0, 0, 310029, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_935, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_936, 3, 940, 0, 1, 0, 0, 0, 0, 10328, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_937, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_938, 1, 0, 0, 0, 0, 0, 0, 0, 4002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_939, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_940, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_941, 4, 21410, 38593, 7, 0, 0, 0, 0, 312369, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_942, 3, 21410, 38593, 1, 467, 1943, 0, 2322, 312347, 845, 0, 0, 0, 1243, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,5529,925,0, 0, 0, 0, 925, 0, 0, 0
,,,,,,,,,,,,,,,,,,6201,234,0, 0, 0, 0, 0, 234, 0, 0
,,,,,,,,,,,,,,,,,,6857,931,845, 0, 0, 0, 86, 0, 0, 0
,,,,,,,,,,,,,,,,,,6961,232,0, 0, 0, 0, 232, 0, 0, 0
-e./results/3//richards/policy_943, 1, 1, 0, 0, 0, 0, 0, 0, 2227, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_944, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_945, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_946, 3, 21410, 38593, 1, 0, 0, 0, 0, 308169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_947, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_948, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_949, 3, 21410, 38593, 1, 0, 0, 0, 0, 310041, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_950, 5, 21410, 38593, 932, 0, 0, 0, 0, 312452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_951, 3, 21410, 38593, 1, 0, 0, 0, 0, 310478, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_952, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_953, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_954, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_955, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_956, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_957, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_958, 1, 0, 0, 0, 0, 0, 0, 0, 3998, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_959, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_960, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_961, 3, 0, 36, 1986, 0, 0, 0, 0, 6284, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_962, 1, 1, 0, 0, 0, 0, 0, 0, 1402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_963, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_964, 5, 21410, 38593, 1933, 0, 0, 0, 0, 325095, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_965, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_966, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_967, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_968, 3, 21410, 38593, 1, 0, 0, 0, 0, 308700, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_969, 3, 21410, 38593, 1, 0, 0, 0, 0, 308629, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_970, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_971, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_972, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_973, 3, 21410, 38593, 1, 0, 0, 0, 0, 318373, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_974, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_975, 5, 25657, 38593, 1933, 0, 0, 0, 0, 326565, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_976, 3, 940, 0, 1, 0, 0, 0, 0, 10328, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_977, 1, 0, 0, 0, 0, 0, 0, 0, 2326, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_978, 1, 0, 0, 0, 0, 0, 0, 0, 1481, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_979, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_980, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_981, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_982, 1, 1, 0, 0, 0, 0, 0, 0, 1402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_983, 3, 21410, 38593, 1, 0, 0, 0, 0, 308700, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_984, 3, 21410, 38593, 1, 1021, 4170, 0, 2328, 312351, 781, 2, 0, 0, 1163, 382, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4345,2328,781, 2, 0, 0, 1163, 382, 0, 0
-e./results/3//richards/policy_985, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_986, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_987, 4, 21412, 38597, 1007, 0, 0, 0, 1000, 322404, 1000, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,1000,1000, 0, 0, 0, 0, 0, 0, 0
-e./results/3//richards/policy_988, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_989, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_990, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_991, 5, 25657, 38593, 1933, 0, 0, 0, 0, 326565, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_992, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_993, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_994, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_995, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_996, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_997, 5, 21410, 38593, 2089, 0, 0, 0, 0, 312517, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_998, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//richards/policy_999, 1, 1, 0, 0, 0, 0, 0, 0, 2227, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/regex_1431731431//regexp/policy_3001, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3002, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3003, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3004, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3005, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3006, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3007, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3008, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3009, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3010, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3011, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3012, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3013, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3014, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3015, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3016, 1, 0, 0, 0, 0, 0, 0, 0, 52, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3017, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3018, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3019, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3020, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3021, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3022, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3023, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3024, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3025, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3026, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3027, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3028, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3029, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3030, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3031, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3032, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3033, 1, 0, 0, 0, 0, 0, 0, 0, 782, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3034, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3035, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3036, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3037, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3038, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3039, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3040, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3041, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3042, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3043, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3044, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3045, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3046, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3047, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3048, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3049, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3050, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3051, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3052, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3053, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3054, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3055, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3056, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3057, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3058, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3059, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3060, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3061, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3062, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3063, 3, 85, 86, 11, 0, 0, 0, 0, 1122183, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3064, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3065, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3066, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3067, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3068, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3069, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3070, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3071, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3072, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3073, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3074, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3075, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3076, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3077, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3078, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3079, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3080, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3081, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3082, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3083, 4, 85, 86, 21, 0, 0, 0, 0, 1123033, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3084, 1, 0, 0, 0, 0, 0, 0, 0, 3122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3085, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3086, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3087, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3088, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3089, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3090, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3091, 2, 10, 2810, 0, 0, 0, 0, 0, 31532, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3092, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3093, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3094, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3095, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3096, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3097, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3098, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3099, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3100, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3101, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3102, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3103, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3104, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3105, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3106, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3107, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3108, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3109, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3110, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3111, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3112, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3113, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3114, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3115, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3116, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3117, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3118, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3119, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3120, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3121, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3122, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3123, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3124, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3125, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3126, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3127, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3128, 3, 4, 7, 20, 0, 0, 0, 0, 382, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3129, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3130, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3131, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3132, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3133, 3, 5, 6, 11, 0, 0, 0, 0, 1120663, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3134, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3135, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3136, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3137, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3138, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3139, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3140, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3141, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3142, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3143, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3144, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3145, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3146, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3147, 2, 20, 890, 0, 0, 0, 0, 0, 17612, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3148, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3149, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3150, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3151, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3152, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3153, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3154, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3155, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3156, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3157, 1, 0, 0, 0, 0, 0, 0, 0, 352, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3158, 2, 30, 10200, 0, 0, 0, 0, 0, 180462, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3159, 2, 30, 2790, 0, 0, 0, 0, 0, 40842, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3160, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3161, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3162, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3163, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3164, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3165, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3166, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3167, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3168, 1, 0, 0, 0, 0, 0, 0, 0, 7392, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3169, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3170, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3171, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3172, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3173, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3174, 3, 78, 79, 11, 0, 0, 0, 0, 1122050, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3175, 2, 30, 12120, 0, 0, 0, 0, 0, 186572, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3176, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3177, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3178, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3179, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3180, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3181, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3182, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3183, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3184, 1, 0, 0, 0, 0, 0, 0, 0, 342, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3185, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3186, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3187, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3188, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3189, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3190, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3191, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3192, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3193, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3194, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3195, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3196, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3197, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3198, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3199, 3, 16, 17, 11, 0, 0, 0, 0, 1120862, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3200, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3201, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3202, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3203, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3204, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3205, 1, 0, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3206, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3207, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3208, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3209, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3210, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3211, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3212, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3213, 2, 20, 2320, 0, 0, 0, 0, 0, 36902, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3214, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3215, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3216, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3217, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3218, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3219, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3220, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3221, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3222, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3223, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3224, 1, 0, 0, 0, 0, 0, 0, 0, 232, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3225, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3226, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3227, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3228, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3229, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3230, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3231, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3232, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3233, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3234, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3235, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3236, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3237, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3238, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3239, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3240, 2, 20, 5460, 0, 0, 0, 0, 0, 59592, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3241, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3242, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3243, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3244, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3245, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3246, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3247, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3248, 2, 20, 1550, 0, 0, 0, 0, 0, 26842, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3249, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3250, 2, 30, 4320, 0, 0, 0, 0, 0, 89592, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3251, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3252, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3253, 3, 27, 28, 11, 0, 0, 0, 0, 1121041, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3254, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3255, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3256, 1, 1, 0, 0, 1, 0, 0, 1, 5, 0, 1, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,40705,1,0, 1, 0, 0, 0, 0, 0, 0
-e./results/regex_1431731431//regexp/policy_3257, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3258, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3259, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3260, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3261, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3262, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3263, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3264, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3265, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3266, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3267, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3268, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3269, 1, 0, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3270, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3271, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3272, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3273, 2, 30, 2790, 0, 0, 0, 0, 0, 40842, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3274, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3275, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3276, 3, 598, 599, 11, 0, 0, 0, 0, 1131930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3277, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3278, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3279, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3280, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3281, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3282, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3283, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3284, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3285, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3286, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3287, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3288, 1, 1, 0, 0, 0, 0, 0, 0, 1120573, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3289, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3290, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3291, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3292, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3293, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3294, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3295, 1, 0, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3296, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3297, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3298, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3299, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3300, 4, 85, 86, 21, 0, 0, 0, 0, 1123033, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3301, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3302, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3303, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3304, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3305, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3306, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3307, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3308, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3309, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3310, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3311, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3312, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3313, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3314, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3315, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3316, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3317, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3318, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3319, 1, 0, 0, 0, 0, 0, 0, 390, 782, 390, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,12241,390,390, 0, 0, 0, 0, 0, 0, 0
-e./results/regex_1431731431//regexp/policy_3320, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3321, 1, 0, 0, 0, 0, 0, 0, 0, 232, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3322, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3323, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3324, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3325, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3326, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3327, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3328, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3329, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3330, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3331, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3332, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3333, 1, 0, 0, 0, 0, 0, 0, 0, 352, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3334, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3335, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3336, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3337, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3338, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3339, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3340, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3341, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3342, 1, 113725, 0, 0, 0, 0, 0, 0, 339502, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3343, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3344, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3345, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3346, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3347, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3348, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3349, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3350, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3351, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3352, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3353, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3354, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3355, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3356, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3357, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3358, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3359, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3360, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3361, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3362, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3363, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3364, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3365, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3366, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3367, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3368, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3369, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3370, 1, 0, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3371, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3372, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3373, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3374, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3375, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3376, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3377, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3378, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3379, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3380, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3381, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3382, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3383, 2, 20, 1960, 0, 0, 0, 0, 0, 21912, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3384, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3385, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3386, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3387, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3388, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3389, 3, 85, 86, 11, 0, 0, 0, 0, 1122183, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3390, 1, 0, 0, 0, 0, 0, 0, 0, 372, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3391, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3392, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3393, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3394, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3395, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3396, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3397, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3398, 3, 1844, 1845, 11, 0, 0, 0, 0, 1155604, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3399, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3400, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3401, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3402, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3403, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3404, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3405, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3406, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3407, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3408, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3409, 7, 92, 93, 51, 0, 0, 0, 0, 1122586, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3410, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3411, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3412, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3413, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3414, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3415, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3416, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3417, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3418, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3419, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3420, 2, 20, 1470, 0, 0, 0, 0, 0, 23272, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3421, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3422, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3423, 1, 1, 0, 0, 0, 0, 0, 0, 1120558, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3424, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3425, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3426, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3427, 1, 0, 0, 0, 0, 0, 0, 0, 232, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3428, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3429, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3430, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3431, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3432, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3433, 1, 0, 0, 0, 0, 0, 0, 0, 7392, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3434, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3435, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3436, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3437, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3438, 1, 0, 0, 0, 0, 0, 0, 0, 342, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3439, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3440, 2, 10, 10, 0, 0, 0, 0, 0, 31942, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3441, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3442, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3443, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3444, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3445, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3446, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3447, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3448, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3449, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3450, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3451, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3452, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3453, 1, 0, 0, 0, 0, 0, 0, 0, 342, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3454, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3455, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3456, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3457, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3458, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3459, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3460, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3461, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3462, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3463, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3464, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3465, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3466, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3467, 1, 0, 0, 0, 0, 0, 0, 0, 65918, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3468, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3469, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3470, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3471, 1, 0, 0, 0, 0, 0, 0, 0, 2782, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3472, 1, 2, 428515, 0, 0, 0, 0, 0, 6845364, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3473, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3474, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3475, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3476, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3477, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3478, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3479, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3480, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3481, 1, 169880, 0, 0, 0, 0, 0, 0, 1238752, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3482, 2, 30, 5370, 0, 0, 0, 0, 0, 41512, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3483, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3484, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3485, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3486, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3487, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3488, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3489, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3490, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3491, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3492, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3493, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3494, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3495, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3496, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3497, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3498, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3499, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731431//regexp/policy_3500, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/6-6.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/1//splay/policy_1, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_10, 7, 517418, 67600, 199731, 0, 0, 0, 0, 2757023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_100, 1, 0, 0, 0, 0, 0, 0, 0, 8002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_101, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_102, 7, 517418, 67600, 199731, 0, 0, 0, 0, 2757023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_103, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_104, 12, 543342, 40030, 75127, 0, 0, 0, 0, 2691601, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_105, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_106, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_107, 4, 533177, 334609, 24239, 0, 0, 0, 0, 3291424, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_108, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_109, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_11, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_110, 4, 543209, 342610, 243, 0, 0, 0, 0, 4072814, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_111, 4, 533177, 334609, 24239, 0, 0, 0, 0, 3291437, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_112, 9, 517017, 64346, 200150, 9878, 28745, 0, 8000, 2756410, 2886, 1125, 0, 0, 0, 3989, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4625,8000,2886, 1125, 0, 0, 0, 3989, 0, 0
-e./results/1//splay/policy_113, 1, 26, 0, 0, 0, 0, 0, 0, 118, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_114, 8, 517016, 64345, 200150, 0, 0, 0, 0, 2772648, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_115, 1, 0, 0, 0, 0, 0, 0, 0, 16000, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_116, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_117, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_118, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_119, 1, 1, 0, 0, 0, 0, 0, 0, 71998, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_12, 1, 1, 0, 0, 0, 0, 0, 0, 71998, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_120, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_121, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_122, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_123, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_124, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_125, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_126, 1, 0, 0, 0, 0, 0, 0, 0, 8082, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_127, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_128, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_129, 1, 0, 0, 0, 0, 0, 0, 0, 2092722, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_13, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_130, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_131, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_132, 1, 26, 0, 0, 0, 0, 0, 0, 118, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_133, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_134, 4, 533178, 334609, 24239, 16161, 1, 0, 8080, 3291447, 0, 8079, 0, 0, 0, 1, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,1705,1,0, 0, 0, 0, 0, 1, 0, 0
,,,,,,,,,,,,,,,,,,1817,8079,0, 8079, 0, 0, 0, 0, 0, 0
-e./results/1//splay/policy_135, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_136, 8, 517016, 64345, 200150, 0, 0, 0, 0, 2772648, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_137, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_138, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_139, 1, 0, 0, 0, 0, 0, 0, 0, 8082, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_14, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_140, 1, 0, 0, 0, 0, 0, 0, 0, 32318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_141, 1, 0, 0, 0, 0, 0, 0, 0, 2092722, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_142, 3, 580287, 40030, 45790, 0, 0, 0, 0, 1951099, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_143, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_144, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_145, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_146, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_147, 1, 0, 0, 0, 0, 0, 0, 0, 8002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_148, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_149, 1, 0, 0, 0, 0, 0, 0, 0, 8002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_15, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_150, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_151, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_152, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_153, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_154, 1, 26, 0, 0, 0, 0, 0, 0, 118, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_155, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_156, 4, 543208, 342610, 243, 0, 0, 0, 0, 4104811, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_157, 1, 1, 0, 0, 0, 0, 0, 0, 2028084, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_158, 1, 16398, 0, 0, 0, 0, 0, 0, 32798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_159, 1, 0, 0, 0, 0, 0, 0, 0, 32322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_16, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_160, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_161, 1, 0, 0, 0, 0, 0, 0, 0, 2092722, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_162, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_163, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_164, 1, 26, 0, 0, 0, 0, 0, 0, 118, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_165, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_166, 1, 0, 0, 0, 0, 0, 0, 0, 8002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_167, 4, 533178, 334609, 24239, 0, 0, 0, 0, 3291419, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_168, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_169, 4, 533177, 334608, 24239, 0, 0, 0, 0, 3032885, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_17, 1, 0, 0, 0, 0, 0, 0, 0, 8002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_170, 1, 1, 0, 0, 0, 0, 0, 0, 71998, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_171, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_172, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_173, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_174, 8, 517016, 64345, 200150, 0, 0, 0, 0, 2772648, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_175, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_176, 1, 0, 0, 0, 0, 0, 0, 0, 775682, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_177, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_178, 1, 33609, 0, 0, 0, 0, 0, 0, 70865, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_179, 4, 533177, 334608, 24239, 0, 0, 0, 0, 3032885, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_18, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_180, 4, 533178, 334609, 24239, 0, 0, 0, 0, 3291444, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_181, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_182, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_183, 1, 16, 0, 0, 0, 0, 0, 0, 56, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_184, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_185, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_186, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_187, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_188, 1, 26, 0, 0, 0, 0, 0, 0, 118, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_189, 1, 0, 0, 0, 0, 0, 0, 0, 32318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_19, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_190, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_191, 1, 0, 0, 0, 0, 0, 0, 0, 8002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_192, 1, 0, 0, 0, 0, 0, 0, 0, 32318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_193, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_194, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_195, 1, 0, 0, 0, 0, 0, 0, 0, 32322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_196, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_197, 1, 1, 0, 0, 0, 0, 0, 0, 2028084, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_198, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_199, 4, 533177, 334608, 24239, 0, 0, 0, 0, 3032885, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_2, 4, 533178, 334609, 24239, 160, 0, 0, 80, 3291512, 0, 80, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,1473,80,0, 80, 0, 0, 0, 0, 0, 0
-e./results/1//splay/policy_20, 4, 533177, 334609, 24239, 0, 0, 0, 0, 3291422, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_200, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_21, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_22, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_23, 1, 33609, 0, 0, 0, 0, 0, 0, 70865, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_24, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_25, 8, 517016, 64345, 200150, 0, 0, 0, 0, 2772648, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_26, 1, 16160, 0, 0, 0, 0, 0, 0, 525202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_27, 1, 16398, 0, 0, 0, 0, 0, 0, 32798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_28, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_29, 4, 533178, 334609, 24239, 0, 0, 0, 0, 3291439, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_3, 4, 543208, 342610, 243, 0, 0, 0, 0, 4104811, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_30, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_31, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_32, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_33, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_34, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_35, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_36, 1, 16160, 0, 0, 0, 0, 0, 0, 525202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_37, 4, 543209, 342610, 243, 0, 0, 0, 0, 4072814, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_38, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_39, 1, 0, 0, 0, 0, 0, 0, 0, 16400, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_4, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_40, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_41, 1, 32713, 0, 0, 0, 0, 0, 0, 68766, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_42, 4, 533178, 334609, 24239, 0, 0, 0, 0, 3291419, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_43, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_44, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_45, 1, 0, 0, 0, 0, 0, 0, 0, 8002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_46, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_47, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_48, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_49, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_5, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_50, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_51, 3, 580287, 40030, 45790, 0, 0, 0, 0, 1951099, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_52, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_53, 1, 16160, 0, 0, 0, 0, 0, 0, 525202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_54, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_55, 1, 16160, 0, 0, 0, 0, 0, 0, 525202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_56, 4, 533178, 334609, 24239, 0, 0, 0, 0, 3291434, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_57, 1, 0, 0, 0, 0, 0, 0, 0, 16400, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_58, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_59, 4, 533177, 334609, 24239, 0, 0, 0, 0, 3291424, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_6, 8, 517016, 64345, 200150, 0, 0, 0, 0, 2772648, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_60, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_61, 4, 533177, 334609, 24239, 0, 0, 0, 0, 3291424, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_62, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_63, 4, 533177, 334608, 24239, 0, 0, 0, 0, 3032885, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_64, 4, 533178, 334609, 24239, 8081, 0, 0, 8080, 3291447, 0, 8080, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,729,8080,0, 8080, 0, 0, 0, 0, 0, 0
-e./results/1//splay/policy_65, 1, 1, 0, 0, 0, 0, 0, 0, 2028084, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_66, 1, 16, 0, 0, 0, 0, 0, 0, 56, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_67, 1, 0, 0, 0, 0, 0, 0, 0, 16000, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_68, 1, 16398, 0, 0, 0, 0, 0, 0, 32798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_69, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_7, 12, 543342, 40030, 75127, 0, 0, 0, 0, 2691601, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_70, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_71, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_72, 4, 533177, 334615, 24239, 0, 0, 0, 0, 3040965, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_73, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_74, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_75, 1, 16398, 0, 0, 0, 0, 0, 0, 32798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_76, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_77, 1, 0, 0, 0, 0, 0, 0, 0, 2036162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_78, 4, 533177, 334609, 24239, 0, 0, 0, 0, 3291424, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_79, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_8, 4, 533177, 334609, 24239, 0, 0, 0, 0, 3291424, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_80, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_81, 4, 543208, 342610, 243, 0, 0, 0, 0, 4104811, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_82, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_83, 3, 580287, 40030, 45790, 0, 0, 0, 0, 1951099, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_84, 1, 26, 0, 0, 0, 0, 0, 0, 118, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_85, 1, 0, 0, 0, 0, 0, 0, 0, 48001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_86, 8, 517016, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_87, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_88, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_89, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_9, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_90, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_91, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_92, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_93, 8, 517016, 64345, 200150, 0, 0, 0, 0, 2772648, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_94, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_95, 4, 533178, 334609, 24239, 320, 103, 0, 80, 3291522, 0, 0, 0, 0, 0, 80, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,3177,80,0, 0, 0, 0, 0, 80, 0, 0
-e./results/1//splay/policy_96, 1, 0, 0, 0, 0, 0, 0, 0, 8002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_97, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_98, 1, 0, 0, 0, 0, 0, 0, 0, 32322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//splay/policy_99, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/2//splay/policy_201, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_202, 4, 533178, 334609, 24239, 16161, 1, 0, 8080, 3299509, 0, 8079, 0, 0, 0, 1, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,825,8080,0, 8079, 0, 0, 0, 1, 0, 0
-e./results/2//splay/policy_203, 1, 0, 0, 0, 0, 0, 0, 0, 8002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_204, 8, 517017, 64344, 200150, 0, 0, 0, 0, 2739851, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_205, 4, 533178, 334609, 24239, 0, 0, 0, 0, 3291434, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_206, 4, 533177, 334608, 24239, 0, 0, 0, 0, 3032885, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_207, 1, 26, 0, 0, 0, 0, 0, 0, 118, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_208, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_209, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_210, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_211, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_212, 1, 16160, 0, 0, 0, 0, 0, 0, 525202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_213, 8, 517016, 64345, 200150, 0, 0, 0, 0, 2772648, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_214, 1, 0, 0, 0, 0, 0, 0, 0, 32322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_215, 4, 543208, 342610, 243, 0, 0, 0, 0, 4104811, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_216, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_217, 1, 0, 0, 0, 0, 0, 0, 0, 517122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_218, 4, 533178, 334609, 24239, 0, 0, 0, 0, 3291427, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_219, 4, 533178, 334610, 24239, 9878, 35633, 0, 8000, 3299420, 2039, 29, 0, 0, 847, 5085, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4601,8000,2039, 29, 0, 0, 847, 5085, 0, 0
-e./results/2//splay/policy_220, 4, 533178, 334609, 24239, 161, 0, 0, 80, 3291524, 0, 80, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,1473,80,0, 80, 0, 0, 0, 0, 0, 0
-e./results/2//splay/policy_221, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_222, 4, 533178, 334609, 24239, 0, 0, 0, 0, 3291444, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_223, 1, 0, 0, 0, 0, 0, 0, 0, 8002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_224, 8, 517017, 64344, 200150, 0, 0, 0, 0, 2739851, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_225, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_226, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_227, 4, 533178, 334609, 24239, 16161, 1, 0, 8080, 3299519, 0, 8079, 0, 0, 0, 1, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,1705,1,0, 0, 0, 0, 0, 1, 0, 0
,,,,,,,,,,,,,,,,,,1817,8079,0, 8079, 0, 0, 0, 0, 0, 0
-e./results/2//splay/policy_228, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_229, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_230, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_231, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_232, 1, 32713, 0, 0, 0, 0, 0, 0, 68766, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_233, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_234, 1, 0, 0, 0, 0, 0, 0, 0, 32322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_235, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_236, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_237, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_238, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_239, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_240, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_241, 4, 533177, 334608, 24239, 0, 0, 0, 0, 3032885, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_242, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_243, 4, 533178, 334609, 24239, 0, 0, 0, 0, 3291439, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_244, 1, 0, 0, 0, 0, 0, 0, 0, 8002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_245, 1, 0, 0, 0, 0, 0, 0, 0, 8002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_246, 4, 533177, 334608, 24239, 0, 0, 0, 0, 3032885, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_247, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_248, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_249, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_250, 1, 0, 0, 0, 0, 0, 0, 0, 3980, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_251, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_252, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_253, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_254, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_255, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_256, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_257, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_258, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_259, 4, 543209, 342610, 243, 0, 0, 0, 0, 4072814, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_260, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_261, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_262, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_263, 4, 533177, 334609, 24239, 0, 0, 0, 0, 3291424, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_264, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_265, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_266, 9, 517017, 64346, 200150, 9878, 28745, 0, 8000, 2756410, 2886, 1125, 0, 0, 0, 3989, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4625,8000,2886, 1125, 0, 0, 0, 3989, 0, 0
-e./results/2//splay/policy_267, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_268, 4, 533178, 334609, 24239, 8241, 0, 0, 16398, 3307817, 0, 16398, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,1745,8079,0, 8079, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,2233,80,0, 80, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,2481,80,0, 80, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,2657,8079,0, 8079, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,3017,80,0, 80, 0, 0, 0, 0, 0, 0
-e./results/2//splay/policy_269, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_270, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_271, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_272, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_273, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_274, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_275, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_276, 4, 533178, 334609, 24239, 0, 0, 0, 0, 3291419, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_277, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_278, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_279, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_280, 1, 0, 0, 0, 0, 0, 0, 0, 3980, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_281, 1, 0, 0, 0, 0, 0, 0, 0, 8082, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_282, 1, 0, 0, 0, 0, 0, 0, 0, 32322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_283, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_284, 4, 533178, 334609, 24239, 0, 0, 0, 0, 3291427, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_285, 4, 533178, 334609, 24239, 8241, 0, 0, 16398, 3307842, 0, 16398, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,1745,8079,0, 8079, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,2233,80,0, 80, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,2481,80,0, 80, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,2657,8079,0, 8079, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,3017,80,0, 80, 0, 0, 0, 0, 0, 0
-e./results/2//splay/policy_286, 4, 533178, 334609, 24239, 0, 0, 0, 0, 3291444, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_287, 1, 0, 0, 0, 0, 0, 0, 0, 8082, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_288, 4, 533178, 334609, 24239, 0, 0, 0, 0, 3291434, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_289, 1, 0, 0, 0, 0, 0, 0, 0, 8082, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_290, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_291, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_292, 1, 0, 0, 0, 0, 0, 0, 0, 2036162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_293, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_294, 1, 0, 0, 0, 0, 0, 0, 0, 2092722, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_295, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_296, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_297, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_298, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_299, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_300, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_301, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_302, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_303, 4, 533178, 334609, 24239, 160, 0, 0, 80, 3291522, 0, 80, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,1473,80,0, 80, 0, 0, 0, 0, 0, 0
-e./results/2//splay/policy_304, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_305, 1, 16, 0, 0, 0, 0, 0, 0, 56, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_306, 1, 0, 0, 0, 0, 0, 0, 0, 16400, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_307, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_308, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_309, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_310, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_311, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_312, 1, 0, 0, 0, 0, 0, 0, 0, 48001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_313, 1, 0, 0, 0, 0, 0, 0, 0, 32322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_314, 3, 580287, 40031, 45790, 13150, 28734, 3293, 8000, 1959100, 2040, 282, 0, 1695, 0, 1177, 0, 2806,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4641,8000,2040, 282, 0, 1695, 0, 1177, 0, 2806
-e./results/2//splay/policy_315, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_316, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_317, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_318, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_319, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_320, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_321, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_322, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_323, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_324, 1, 0, 0, 0, 0, 0, 0, 0, 2092722, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_325, 1, 0, 0, 0, 0, 0, 0, 0, 2036162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_326, 1, 0, 0, 0, 0, 0, 0, 0, 32322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_327, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_328, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_329, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_330, 1, 0, 0, 0, 0, 0, 0, 0, 32322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_331, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_332, 4, 533177, 334608, 24239, 0, 0, 0, 0, 3032885, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_333, 1, 16160, 0, 0, 0, 0, 0, 0, 525202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_334, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_335, 1, 16398, 0, 0, 0, 0, 0, 0, 32798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_336, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_337, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_338, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_339, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_340, 1, 0, 0, 0, 0, 0, 0, 0, 517122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_341, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_342, 1, 0, 0, 0, 0, 0, 0, 0, 16400, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_343, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_344, 8, 517016, 64345, 200150, 0, 0, 0, 0, 2772648, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_345, 7, 517418, 67600, 199731, 0, 0, 0, 0, 2757023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_346, 4, 543209, 342610, 243, 320, 103, 0, 80, 4072894, 0, 0, 0, 0, 0, 80, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,3193,80,0, 0, 0, 0, 0, 80, 0, 0
-e./results/2//splay/policy_347, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_348, 8, 517016, 64345, 200150, 0, 0, 0, 0, 2772648, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_349, 1, 0, 0, 0, 0, 0, 0, 0, 2092722, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_350, 4, 533178, 334609, 24239, 162, 0, 0, 80, 3291509, 0, 80, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,1393,80,0, 80, 0, 0, 0, 0, 0, 0
-e./results/2//splay/policy_351, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_352, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_353, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_354, 1, 0, 0, 0, 0, 0, 0, 0, 2036162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_355, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_356, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_357, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_358, 1, 16160, 0, 0, 0, 0, 0, 0, 525202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_359, 8, 517016, 64345, 200150, 0, 0, 0, 0, 2772648, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_360, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_361, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_362, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_363, 1, 0, 0, 0, 0, 0, 0, 0, 16400, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_364, 4, 533178, 334610, 24239, 9878, 35633, 0, 8000, 3299430, 2039, 29, 0, 0, 847, 5085, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4601,8000,2039, 29, 0, 0, 847, 5085, 0, 0
-e./results/2//splay/policy_365, 1, 16160, 0, 0, 0, 0, 0, 0, 525202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_366, 1, 16160, 0, 0, 0, 0, 0, 0, 525202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_367, 1, 16160, 0, 0, 0, 0, 0, 0, 525202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_368, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_369, 8, 517016, 64345, 200150, 0, 0, 0, 0, 2772648, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_370, 4, 543208, 342610, 243, 0, 0, 0, 0, 4104811, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_371, 4, 533178, 334609, 24239, 161, 0, 0, 80, 3291509, 0, 80, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,1473,80,0, 80, 0, 0, 0, 0, 0, 0
-e./results/2//splay/policy_372, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_373, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_374, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_375, 4, 533177, 334609, 24239, 0, 0, 0, 0, 3291424, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_376, 3, 580287, 40030, 45790, 0, 0, 0, 0, 1951099, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_377, 4, 533178, 334609, 24239, 0, 0, 0, 0, 3291444, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_378, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_379, 1, 0, 0, 0, 0, 0, 0, 0, 48001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_380, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_381, 1, 0, 0, 0, 0, 0, 0, 0, 48001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_382, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_383, 4, 533178, 334609, 24239, 0, 0, 0, 0, 3291429, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_384, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_385, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_386, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_387, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_388, 1, 0, 0, 0, 0, 0, 0, 0, 2092722, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_389, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_390, 8, 517016, 64345, 200150, 0, 0, 0, 0, 2772648, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_391, 1, 0, 0, 0, 0, 0, 0, 0, 32322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_392, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_393, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_394, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_395, 3, 580287, 40030, 45790, 0, 0, 0, 0, 1951099, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_396, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_397, 4, 533178, 334609, 24239, 16161, 1, 0, 8080, 3299509, 0, 8079, 0, 0, 0, 1, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,1705,1,0, 0, 0, 0, 0, 1, 0, 0
,,,,,,,,,,,,,,,,,,1817,8079,0, 8079, 0, 0, 0, 0, 0, 0
-e./results/2//splay/policy_398, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_399, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//splay/policy_400, 4, 533176, 334608, 24239, 160, 0, 0, 80, 3049125, 0, 80, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,1473,80,0, 80, 0, 0, 0, 0, 0, 0
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/regex_1431731387//regexp/policy_2401, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2402, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2403, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2404, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2405, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2406, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2407, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2408, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2409, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2410, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2411, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2412, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2413, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2414, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2415, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2416, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2417, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2418, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2419, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2420, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2421, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2422, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2423, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2424, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2425, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2426, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2427, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2428, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2429, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2430, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2431, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2432, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2433, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2434, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2435, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2436, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2437, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2438, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2439, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2440, 1, 0, 0, 0, 0, 0, 0, 0, 732, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2441, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2442, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2443, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2444, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2445, 3, 5, 6, 11, 0, 0, 0, 0, 1120653, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2446, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2447, 1, 0, 0, 0, 0, 0, 0, 0, 312, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2448, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2449, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2450, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2451, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2452, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2453, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2454, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2455, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2456, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2457, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2458, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2459, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2460, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2461, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2462, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2463, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2464, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2465, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2466, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2467, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2468, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2469, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2470, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2471, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2472, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2473, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2474, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2475, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2476, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2477, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2478, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2479, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2480, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2481, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2482, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2483, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2484, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2485, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2486, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2487, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2488, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2489, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2490, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2491, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2492, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2493, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2494, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2495, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2496, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2497, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2498, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2499, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2500, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2501, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2502, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2503, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2504, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2505, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2506, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2507, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2508, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2509, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2510, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2511, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2512, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2513, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2514, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2515, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2516, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2517, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2518, 1, 0, 0, 0, 0, 0, 0, 0, 342, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2519, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2520, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2521, 1, 20, 0, 0, 0, 0, 0, 0, 16752, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2522, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2523, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2524, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2525, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2526, 1, 0, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2527, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2528, 1, 0, 0, 0, 0, 0, 0, 0, 3542, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2529, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2530, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2531, 1, 1, 0, 0, 0, 0, 0, 0, 1120558, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2532, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2533, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2534, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2535, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2536, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2537, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2538, 2, 20, 12120, 0, 0, 0, 0, 0, 181002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2539, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2540, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2541, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2542, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2543, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2544, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2545, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2546, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2547, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2548, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2549, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2550, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2551, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2552, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2553, 1, 1, 0, 0, 0, 0, 0, 0, 1120568, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2554, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2555, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2556, 1, 0, 0, 0, 0, 0, 0, 0, 232, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2557, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2558, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2559, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2560, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2561, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2562, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2563, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2564, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2565, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2566, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2567, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2568, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2569, 3, 11, 12, 11, 0, 0, 0, 0, 1120777, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2570, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2571, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2572, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2573, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2574, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2575, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2576, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2577, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2578, 1, 0, 0, 0, 0, 0, 0, 0, 392, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2579, 1, 0, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2580, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2581, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2582, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2583, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2584, 1, 1, 0, 0, 0, 0, 0, 0, 1120573, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2585, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2586, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2587, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2588, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2589, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2590, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2591, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2592, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2593, 3, 144, 145, 11, 0, 0, 0, 0, 1123304, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2594, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2595, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2596, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2597, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2598, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2599, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2600, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2601, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2602, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2603, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2604, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2605, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2606, 1, 0, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2607, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2608, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2609, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2610, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2611, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2612, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2613, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2614, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2615, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2616, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2617, 1, 0, 0, 0, 0, 0, 0, 0, 952, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2618, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2619, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2620, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2621, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2622, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2623, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2624, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2625, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2626, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2627, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2628, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2629, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2630, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2631, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2632, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2633, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2634, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2635, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2636, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2637, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2638, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2639, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2640, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2641, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2642, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2643, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2644, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2645, 2, 30, 3510, 0, 0, 0, 0, 0, 47822, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2646, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2647, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2648, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2649, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2650, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2651, 1, 0, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2652, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2653, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2654, 1, 1, 0, 0, 0, 0, 0, 0, 1120551, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2655, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2656, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2657, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2658, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2659, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2660, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2661, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2662, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2663, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2664, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2665, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2666, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2667, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2668, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2669, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2670, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2671, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2672, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2673, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2674, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2675, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2676, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2677, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2678, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2679, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2680, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2681, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2682, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2683, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2684, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2685, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2686, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2687, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2688, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2689, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2690, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2691, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2692, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2693, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2694, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2695, 1, 0, 0, 0, 0, 0, 0, 1, 4, 1, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,7249,1,1, 0, 0, 0, 0, 0, 0, 0
-e./results/regex_1431731387//regexp/policy_2696, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2697, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2698, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2699, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2700, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2701, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2702, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2703, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2704, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2705, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2706, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2707, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2708, 1, 0, 0, 0, 0, 0, 0, 0, 702, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2709, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2710, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2711, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2712, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2713, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2714, 3, 1844, 1845, 11, 0, 0, 0, 0, 1155604, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2715, 1, 0, 0, 0, 0, 0, 0, 0, 352, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2716, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2717, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2718, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2719, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2720, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2721, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2722, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2723, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2724, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2725, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2726, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2727, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2728, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2729, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2730, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2731, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2732, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2733, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2734, 2, 20, 8580, 0, 0, 0, 0, 0, 176552, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2735, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2736, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2737, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2738, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2739, 1, 0, 0, 0, 0, 0, 0, 0, 52, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2740, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2741, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2742, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2743, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2744, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2745, 3, 27, 28, 11, 0, 0, 0, 0, 1121041, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2746, 2, 20, 4110, 0, 0, 0, 0, 0, 56112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2747, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2748, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2749, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2750, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2751, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2752, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2753, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2754, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2755, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2756, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2757, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2758, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2759, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2760, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2761, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2762, 3, 81, 82, 11, 0, 0, 0, 0, 1122077, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2763, 1, 20, 0, 0, 0, 0, 0, 0, 12152, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2764, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2765, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2766, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2767, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2768, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2769, 3, 454, 455, 11, 0, 0, 0, 0, 1129194, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2770, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2771, 1, 20, 0, 0, 0, 0, 0, 0, 8852, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2772, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2773, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2774, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2775, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2776, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2777, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2778, 2, 20, 5460, 0, 0, 0, 0, 0, 59592, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2779, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2780, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2781, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2782, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2783, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2784, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2785, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2786, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2787, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2788, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2789, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2790, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2791, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2792, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2793, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2794, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2795, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2796, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2797, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2798, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2799, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2800, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2801, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2802, 1, 0, 0, 0, 0, 0, 0, 1, 4, 1, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,2073,1,1, 0, 0, 0, 0, 0, 0, 0
-e./results/regex_1431731387//regexp/policy_2803, 3, 312, 313, 11, 0, 0, 0, 0, 1126496, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2804, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2805, 8, 11, 12, 61, 0, 0, 0, 0, 1121327, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2806, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2807, 2, 30, 5310, 0, 0, 0, 0, 0, 113632, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2808, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2809, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2810, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2811, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2812, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2813, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2814, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2815, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2816, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2817, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2818, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2819, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2820, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2821, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2822, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2823, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2824, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2825, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2826, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2827, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2828, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2829, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2830, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2831, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2832, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2833, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2834, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2835, 2, 30, 5310, 0, 0, 0, 0, 0, 113632, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2836, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2837, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2838, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2839, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2840, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2841, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2842, 2, 30, 2850, 0, 0, 0, 0, 0, 45012, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2843, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2844, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2845, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2846, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2847, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2848, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2849, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2850, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2851, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2852, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2853, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2854, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2855, 1, 0, 0, 0, 0, 0, 0, 0, 1372, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2856, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2857, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2858, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2859, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2860, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2861, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2862, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2863, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2864, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2865, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2866, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2867, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2868, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2869, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2870, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2871, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2872, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2873, 2, 20, 2760, 0, 0, 0, 0, 0, 26722, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2874, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2875, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2876, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2877, 2, 30, 5370, 0, 0, 0, 0, 0, 41512, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2878, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2879, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2880, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2881, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2882, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2883, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2884, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2885, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2886, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2887, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2888, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2889, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2890, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2891, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2892, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2893, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2894, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2895, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2896, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2897, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2898, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2899, 1, 0, 0, 0, 0, 0, 0, 0, 392, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2900, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2901, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2902, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2903, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2904, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2905, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2906, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2907, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2908, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2909, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2910, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2911, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2912, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2913, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2914, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2915, 1, 0, 0, 0, 0, 0, 0, 0, 342, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2916, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2917, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2918, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2919, 1, 0, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2920, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2921, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2922, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2923, 1, 0, 0, 0, 0, 0, 0, 0, 52, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2924, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2925, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2926, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2927, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2928, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2929, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2930, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2931, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2932, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2933, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2934, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2935, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2936, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2937, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2938, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2939, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2940, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2941, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2942, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2943, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2944, 1, 0, 0, 0, 0, 0, 0, 0, 682, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2945, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2946, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2947, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2948, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2949, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2950, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2951, 1, 0, 0, 0, 0, 0, 0, 0, 52, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2952, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2953, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2954, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2955, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2956, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2957, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2958, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2959, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2960, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2961, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2962, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2963, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2964, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2965, 1, 0, 0, 0, 0, 0, 0, 0, 352, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2966, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2967, 1, 0, 0, 0, 0, 0, 0, 0, 52, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2968, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2969, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2970, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2971, 2, 20, 1550, 0, 0, 0, 0, 0, 26842, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2972, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2973, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2974, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2975, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2976, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2977, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2978, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2979, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2980, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2981, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2982, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2983, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2984, 3, 312, 313, 11, 0, 0, 0, 0, 1126496, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2985, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2986, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2987, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2988, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2989, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2990, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2991, 2, 20, 3780, 0, 0, 0, 0, 0, 50702, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2992, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2993, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2994, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2995, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2996, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2997, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2998, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_2999, 3, 5, 6, 11, 0, 0, 0, 0, 1120653, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731387//regexp/policy_3000, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/6-7.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/regex_1431731342//regexp/policy_1801, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1802, 1, 0, 0, 0, 0, 0, 0, 0, 392, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1803, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1804, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1805, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1806, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1807, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1808, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1809, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1810, 1, 0, 0, 0, 0, 0, 0, 0, 52, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1811, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1812, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1813, 1, 1, 0, 0, 1, 0, 0, 430, 434, 0, 430, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,22081,150,0, 150, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,37681,70,0, 70, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,37729,70,0, 70, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,37777,70,0, 70, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,37825,70,0, 70, 0, 0, 0, 0, 0, 0
-e./results/regex_1431731342//regexp/policy_1814, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1815, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1816, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1817, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1818, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1819, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1820, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1821, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1822, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1823, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1824, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1825, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1826, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1827, 1, 0, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1828, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1829, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1830, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1831, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1832, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1833, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1834, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1835, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1836, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1837, 1, 0, 0, 0, 0, 0, 0, 0, 7392, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1838, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1839, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1840, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1841, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1842, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1843, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1844, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1845, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1846, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1847, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1848, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1849, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1850, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1851, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1852, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1853, 4, 44, 45, 21, 0, 0, 0, 0, 1121844, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1854, 2, 20, 1550, 0, 0, 0, 0, 0, 26842, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1855, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1856, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1857, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1858, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1859, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1860, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1861, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1862, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1863, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1864, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1865, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1866, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1867, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1868, 2, 20, 110640, 0, 0, 0, 0, 0, 3024203, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1869, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1870, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1871, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1872, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1873, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1874, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1875, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1876, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1877, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1878, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1879, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1880, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1881, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1882, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1883, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1884, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1885, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1886, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1887, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1888, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1889, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1890, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1891, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1892, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1893, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1894, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1895, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1896, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1897, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1898, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1899, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1900, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1901, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1902, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1903, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1904, 3, 5, 6, 11, 0, 0, 0, 0, 1120653, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1905, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1906, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1907, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1908, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1909, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1910, 1, 0, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1911, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1912, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1913, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1914, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1915, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1916, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1917, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1918, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1919, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1920, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1921, 1, 0, 0, 0, 0, 0, 0, 0, 352, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1922, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1923, 1, 0, 0, 0, 0, 0, 0, 0, 52, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1924, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1925, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1926, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1927, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1928, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1929, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1930, 1, 0, 0, 0, 0, 0, 0, 0, 932, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1931, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1932, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1933, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1934, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1935, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1936, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1937, 3, 40, 41, 11, 0, 0, 0, 0, 1121318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1938, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1939, 2, 20, 3510, 0, 0, 0, 0, 0, 43132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1940, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1941, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1942, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1943, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1944, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1945, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1946, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1947, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1948, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1949, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1950, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1951, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1952, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1953, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1954, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1955, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1956, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1957, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1958, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1959, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1960, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1961, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1962, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1963, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1964, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1965, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1966, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1967, 1, 0, 0, 0, 0, 0, 0, 0, 702, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1968, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1969, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1970, 2, 20, 2970, 0, 0, 0, 0, 0, 37652, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1971, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1972, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1973, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1974, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1975, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1976, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1977, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1978, 1, 0, 0, 0, 0, 0, 0, 0, 52, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1979, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1980, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1981, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1982, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1983, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1984, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1985, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1986, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1987, 1, 113725, 0, 0, 0, 0, 0, 0, 339502, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1988, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1989, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1990, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1991, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1992, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1993, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1994, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1995, 1, 1, 0, 0, 0, 0, 0, 0, 1120571, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1996, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1997, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1998, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_1999, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2000, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2001, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2002, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2003, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2004, 2, 30, 16680, 0, 0, 0, 0, 0, 196572, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2005, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2006, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2007, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2008, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2009, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2010, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2011, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2012, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2013, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2014, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2015, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2016, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2017, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2018, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2019, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2020, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2021, 2, 30, 2100, 0, 0, 0, 0, 0, 33522, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2022, 3, 5, 6, 11, 0, 0, 0, 0, 1120663, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2023, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2024, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2025, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2026, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2027, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2028, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2029, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2030, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2031, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2032, 1, 0, 0, 0, 0, 0, 0, 0, 342, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2033, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2034, 1, 0, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2035, 1, 0, 0, 0, 0, 0, 0, 0, 952, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2036, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2037, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2038, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2039, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2040, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2041, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2042, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2043, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2044, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2045, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2046, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2047, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2048, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2049, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2050, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2051, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2052, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2053, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2054, 2, 10, 1590, 0, 0, 0, 0, 0, 34842, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2055, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2056, 1, 0, 0, 0, 0, 0, 0, 0, 152, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2057, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2058, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2059, 4, 16, 17, 21, 0, 0, 0, 0, 1121012, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2060, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2061, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2062, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2063, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2064, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2065, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2066, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2067, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2068, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2069, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2070, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2071, 3, 16, 17, 11, 0, 0, 0, 0, 1120862, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2072, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2073, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2074, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2075, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2076, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2077, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2078, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2079, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2080, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2081, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2082, 3, 5, 6, 11, 0, 0, 0, 0, 1120653, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2083, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2084, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2085, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2086, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2087, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2088, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2089, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2090, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2091, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2092, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2093, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2094, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2095, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2096, 1, 0, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2097, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2098, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2099, 1, 0, 0, 0, 0, 0, 0, 0, 152, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2100, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2101, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2102, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2103, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2104, 4, 40, 41, 21, 0, 0, 0, 0, 1121528, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2105, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2106, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2107, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2108, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2109, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2110, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2111, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2112, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2113, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2114, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2115, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2116, 3, 156, 157, 11, 0, 0, 0, 0, 1123532, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2117, 1, 0, 0, 0, 0, 0, 0, 0, 312, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2118, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2119, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2120, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2121, 2, 20, 1550, 0, 0, 0, 0, 0, 26842, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2122, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2123, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2124, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2125, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2126, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2127, 4, 27, 28, 21, 0, 0, 0, 0, 1121231, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2128, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2129, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2130, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2131, 2, 20, 5370, 0, 0, 0, 0, 0, 40572, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2132, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2133, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2134, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2135, 2, 20, 2410, 0, 0, 0, 0, 0, 42202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2136, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2137, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2138, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2139, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2140, 1, 0, 0, 0, 0, 0, 0, 0, 1902, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2141, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2142, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2143, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2144, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2145, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2146, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2147, 3, 78, 79, 11, 0, 0, 0, 0, 1122050, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2148, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2149, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2150, 2, 20, 1980, 0, 0, 0, 0, 0, 19322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2151, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2152, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2153, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2154, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2155, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2156, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2157, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2158, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2159, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2160, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2161, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2162, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2163, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2164, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2165, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2166, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2167, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2168, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2169, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2170, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2171, 3, 70, 71, 11, 0, 0, 0, 0, 1121898, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2172, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2173, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2174, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2175, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2176, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2177, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2178, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2179, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2180, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2181, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2182, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2183, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2184, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2185, 2, 20, 640, 0, 0, 0, 0, 0, 28192, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2186, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2187, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2188, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2189, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2190, 1, 0, 0, 0, 0, 0, 0, 0, 732, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2191, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2192, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2193, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2194, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2195, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2196, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2197, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2198, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2199, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2200, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2201, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2202, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2203, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2204, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2205, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2206, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2207, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2208, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2209, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2210, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2211, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2212, 1, 0, 0, 0, 0, 0, 0, 0, 702, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2213, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2214, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2215, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2216, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2217, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2218, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2219, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2220, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2221, 2, 10, 890, 0, 0, 0, 0, 0, 17512, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2222, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2223, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2224, 1, 2, 0, 0, 0, 0, 0, 0, 292, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2225, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2226, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2227, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2228, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2229, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2230, 10, 5, 6, 81, 0, 0, 0, 0, 1120933, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2231, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2232, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2233, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2234, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2235, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2236, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2237, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2238, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2239, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2240, 2, 30, 11850, 0, 0, 0, 0, 0, 184942, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2241, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2242, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2243, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2244, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2245, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2246, 2, 20, 1290, 0, 0, 0, 0, 0, 22962, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2247, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2248, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2249, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2250, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2251, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2252, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2253, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2254, 1, 0, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2255, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2256, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2257, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2258, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2259, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2260, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2261, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2262, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2263, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2264, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2265, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2266, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2267, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2268, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2269, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2270, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2271, 3, 11, 12, 11, 0, 0, 0, 0, 1120777, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2272, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2273, 1, 0, 0, 0, 0, 0, 0, 0, 14782, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2274, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2275, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2276, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2277, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2278, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2279, 1, 0, 0, 0, 0, 0, 0, 0, 352, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2280, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2281, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2282, 1, 0, 0, 0, 0, 0, 0, 0, 342, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2283, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2284, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2285, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2286, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2287, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2288, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2289, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2290, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2291, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2292, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2293, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2294, 3, 16, 17, 11, 0, 0, 0, 0, 1120862, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2295, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2296, 1, 0, 0, 0, 0, 0, 0, 0, 352, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2297, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2298, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2299, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2300, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2301, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2302, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2303, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2304, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2305, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2306, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2307, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2308, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2309, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2310, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2311, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2312, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2313, 3, 40, 41, 11, 0, 0, 0, 0, 1121208, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2314, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2315, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2316, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2317, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2318, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2319, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2320, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2321, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2322, 3, 70, 71, 11, 0, 0, 0, 0, 1121898, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2323, 1, 1, 0, 0, 1, 0, 0, 1, 5, 0, 1, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,20593,1,0, 1, 0, 0, 0, 0, 0, 0
-e./results/regex_1431731342//regexp/policy_2324, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2325, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2326, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2327, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2328, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2329, 1, 0, 0, 0, 0, 0, 0, 0, 312, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2330, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2331, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2332, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2333, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2334, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2335, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2336, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2337, 1, 20, 0, 0, 0, 0, 0, 0, 16752, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2338, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2339, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2340, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2341, 1, 0, 0, 0, 0, 0, 0, 0, 52, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2342, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2343, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2344, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2345, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2346, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2347, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2348, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2349, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2350, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2351, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2352, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2353, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2354, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2355, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2356, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2357, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2358, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2359, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2360, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2361, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2362, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2363, 1, 0, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2364, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2365, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2366, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2367, 2, 20, 1980, 0, 0, 0, 0, 0, 19322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2368, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2369, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2370, 1, 0, 0, 0, 0, 0, 0, 0, 852, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2371, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2372, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2373, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2374, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2375, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2376, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2377, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2378, 2, 10, 2110, 0, 0, 0, 0, 0, 32572, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2379, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2380, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2381, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2382, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2383, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2384, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2385, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2386, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2387, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2388, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2389, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2390, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2391, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2392, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2393, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2394, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2395, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2396, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2397, 2, 30, 12120, 0, 0, 0, 0, 0, 186572, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2398, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2399, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regex_1431731342//regexp/policy_2400, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/6-8.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/regexp_1431724175//regexp/policy_1001, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1002, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1003, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1004, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1005, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1006, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1007, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1008, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1009, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1010, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1011, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1012, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1013, 3, 11, 12, 11, 0, 0, 0, 0, 1120777, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1014, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1015, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1016, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1017, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1018, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1019, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1020, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1021, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1022, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1023, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1024, 2, 10, 1090, 0, 0, 0, 0, 0, 11792, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1025, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1026, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1027, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1028, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1029, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1030, 7, 92, 93, 51, 0, 0, 0, 0, 1122586, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1031, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1032, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1033, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1034, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1035, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1036, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1037, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1038, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1039, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1040, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1041, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1042, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1043, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1044, 3, 177, 178, 11, 0, 0, 0, 0, 1123931, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1045, 2, 30, 12120, 0, 0, 0, 0, 0, 186572, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1046, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1047, 6, 11, 12, 41, 0, 0, 0, 0, 1121107, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1048, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1049, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1050, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1051, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1052, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1053, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1054, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1055, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1056, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1057, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1058, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1059, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1060, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1061, 2, 20, 5130, 0, 0, 0, 0, 0, 131572, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1062, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1063, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1064, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1065, 2, 10, 10, 0, 0, 0, 0, 0, 28252, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1066, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1067, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1068, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1069, 1, 0, 0, 0, 0, 0, 0, 0, 232, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1070, 4, 9, 10, 21, 0, 0, 0, 0, 1120809, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1071, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1072, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1073, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1074, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1075, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1076, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1077, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1078, 1, 20, 0, 0, 0, 0, 0, 0, 9232, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1079, 3, 49, 50, 11, 0, 0, 0, 0, 1121449, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1080, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1081, 3, 16, 17, 11, 0, 0, 0, 0, 1120862, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1082, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1083, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1084, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1085, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1086, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1087, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1088, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1089, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1090, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1091, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1092, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1093, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1094, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1095, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1096, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1097, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1098, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1099, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1100, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1101, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1102, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1103, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1104, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1105, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1106, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1107, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1108, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1109, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1110, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1111, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1112, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1113, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1114, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1115, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1116, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1117, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1118, 3, 78, 79, 11, 0, 0, 0, 0, 1122050, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1119, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1120, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1121, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1122, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1123, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1124, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1125, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1126, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1127, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1128, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1129, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1130, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1131, 3, 49, 50, 11, 0, 0, 0, 0, 1121449, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1132, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1133, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1134, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1135, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1136, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1137, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1138, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1139, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1140, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1141, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1142, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1143, 1, 1, 0, 0, 0, 0, 0, 0, 1120553, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1144, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1145, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1146, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1147, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1148, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1149, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1150, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1151, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1152, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1153, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1154, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1155, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1156, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1157, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1158, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1159, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1160, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1161, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1162, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1163, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1164, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1165, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1166, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1167, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1168, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1169, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1170, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1171, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1172, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1173, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1174, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1175, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1176, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1177, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1178, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1179, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1180, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1181, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1182, 1, 0, 0, 0, 0, 0, 0, 0, 1172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1183, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1184, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1185, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1186, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1187, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1188, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1189, 1, 0, 0, 0, 0, 0, 0, 0, 52, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1190, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1191, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1192, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1193, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1194, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1195, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1196, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1197, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1198, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1199, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1200, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1201, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1202, 2, 30, 21120, 0, 0, 0, 0, 0, 249562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1203, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1204, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1205, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1206, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1207, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1208, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1209, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1210, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1211, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1212, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1213, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1214, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1215, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1216, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1217, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1218, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1219, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1220, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1221, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1222, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1223, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1224, 1, 0, 0, 0, 0, 0, 0, 0, 3122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1225, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1226, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1227, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1228, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1229, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1230, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1231, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1232, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1233, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1234, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1235, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1236, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1237, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1238, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1239, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1240, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1241, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1242, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1243, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1244, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1245, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1246, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1247, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1248, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1249, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1250, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1251, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1252, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1253, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1254, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1255, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1256, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1257, 1, 0, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1258, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1259, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1260, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1261, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1262, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1263, 1, 0, 0, 0, 0, 0, 0, 0, 52, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1264, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1265, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1266, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1267, 1, 0, 0, 0, 0, 0, 0, 0, 922, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1268, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1269, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1270, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1271, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1272, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1273, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1274, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1275, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1276, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1277, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1278, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1279, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1280, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1281, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1282, 1, 0, 0, 0, 0, 0, 0, 0, 2782, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1283, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1284, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1285, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1286, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1287, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1288, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1289, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1290, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1291, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1292, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1293, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1294, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1295, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1296, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1297, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1298, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1299, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1300, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1301, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1302, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1303, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1304, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1305, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1306, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1307, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1308, 1, 0, 0, 0, 0, 0, 0, 0, 14782, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1309, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1310, 2, 20, 27240, 0, 0, 0, 0, 0, 822912, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1311, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1312, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1313, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1314, 1, 0, 0, 0, 0, 0, 0, 0, 3542, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1315, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1316, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1317, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1318, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1319, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1320, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1321, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1322, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1323, 1, 0, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1324, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1325, 1, 1, 0, 0, 0, 0, 0, 0, 1120563, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1326, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1327, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1328, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1329, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1330, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1331, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1332, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1333, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1334, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1335, 2, 10, 5130, 0, 0, 0, 0, 0, 129372, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1336, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1337, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1338, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1339, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1340, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1341, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1342, 1, 0, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1343, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1344, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1345, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1346, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1347, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1348, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1349, 1, 0, 0, 0, 0, 0, 0, 0, 852, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1350, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1351, 10, 11, 12, 81, 0, 0, 0, 0, 1121467, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1352, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1353, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1354, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1355, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1356, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1357, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1358, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1359, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1360, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1361, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1362, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1363, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1364, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1365, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1366, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1367, 2, 10, 1990, 0, 0, 0, 0, 0, 41562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1368, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1369, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1370, 1, 0, 0, 0, 0, 0, 0, 0, 152, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1371, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1372, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1373, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1374, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1375, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1376, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1377, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1378, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1379, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1380, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1381, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1382, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1383, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1384, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1385, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1386, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1387, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1388, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1389, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1390, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1391, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1392, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1393, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1394, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1395, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1396, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1397, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1398, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1399, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431724175//regexp/policy_1400, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/regexp_1431760642//regexp/policy_3501, 3, 78, 79, 11, 0, 0, 0, 0, 1122050, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3502, 4, 5, 6, 21, 0, 0, 0, 0, 1120693, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3503, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3504, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3505, 3, 27, 28, 11, 0, 0, 0, 0, 1120991, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3506, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3507, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3508, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3509, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3510, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3511, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3512, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3513, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3514, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3515, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3516, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3517, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3518, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3519, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3520, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3521, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3522, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3523, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3524, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3525, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3526, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3527, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3528, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3529, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3530, 3, 170, 171, 11, 0, 0, 0, 0, 1123798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3531, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3532, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3533, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3534, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3535, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3536, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3537, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3538, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3539, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3540, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3541, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3542, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3543, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3544, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3545, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3546, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3547, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3548, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3549, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3550, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3551, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3552, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3553, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3554, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3555, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3556, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3557, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3558, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3559, 1, 0, 0, 0, 0, 0, 0, 0, 312, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3560, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3561, 1, 0, 0, 0, 0, 0, 0, 0, 32960, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3562, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3563, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3564, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3565, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3566, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3567, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3568, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3569, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3570, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3571, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3572, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3573, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3574, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3575, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3576, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3577, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3578, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3579, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3580, 3, 117, 118, 11, 0, 0, 0, 0, 1122791, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3581, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3582, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3583, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3584, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3585, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3586, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3587, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3588, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3589, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3590, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3591, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3592, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3593, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3594, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3595, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3596, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3597, 1, 0, 0, 0, 0, 0, 0, 0, 52, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3598, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3599, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3600, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3601, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3602, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3603, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3604, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3605, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3606, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3607, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3608, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3609, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3610, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3611, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3612, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3613, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3614, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3615, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3616, 1, 0, 0, 0, 0, 0, 0, 0, 152, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3617, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3618, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3619, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3620, 2, 20, 10, 0, 0, 0, 0, 0, 19002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3621, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3622, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3623, 8, 11, 12, 61, 0, 0, 0, 0, 1121327, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3624, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3625, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3626, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3627, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3628, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3629, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3630, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3631, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3632, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3633, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3634, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3635, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3636, 1, 0, 0, 0, 0, 0, 0, 0, 702, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3637, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3638, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3639, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3640, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3641, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3642, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3643, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3644, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3645, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3646, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3647, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3648, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3649, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3650, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3651, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3652, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3653, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3654, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3655, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3656, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3657, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3658, 4, 40, 41, 21, 0, 0, 0, 0, 1121728, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3659, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3660, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3661, 1, 0, 0, 0, 0, 0, 0, 0, 312, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3662, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3663, 4, 27, 28, 21, 0, 0, 0, 0, 1121211, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3664, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3665, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3666, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3667, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3668, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3669, 2, 20, 1980, 0, 0, 0, 0, 0, 19322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3670, 3, 352, 353, 11, 0, 0, 0, 0, 1127256, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3671, 1, 0, 0, 0, 0, 0, 0, 0, 392, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3672, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3673, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3674, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3675, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3676, 1, 0, 0, 0, 0, 0, 0, 0, 772, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3677, 4, 16, 17, 21, 0, 0, 0, 0, 1121012, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3678, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3679, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3680, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3681, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3682, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3683, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3684, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3685, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3686, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3687, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3688, 3, 1844, 1845, 11, 0, 0, 0, 0, 1155604, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3689, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3690, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3691, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3692, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3693, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3694, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3695, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3696, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3697, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3698, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3699, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3700, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3701, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3702, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3703, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3704, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3705, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3706, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3707, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3708, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3709, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3710, 1, 0, 0, 0, 0, 0, 0, 0, 52, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3711, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3712, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3713, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3714, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3715, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3716, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3717, 2, 20, 2320, 0, 0, 0, 0, 0, 36902, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3718, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3719, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3720, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3721, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3722, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3723, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3724, 1, 0, 0, 0, 0, 0, 0, 0, 682, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3725, 3, 40, 41, 11, 0, 0, 0, 0, 1121208, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3726, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3727, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3728, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3729, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3730, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3731, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3732, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3733, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3734, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3735, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3736, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3737, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3738, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3739, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3740, 1, 0, 0, 0, 0, 0, 0, 0, 352, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3741, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3742, 2, 20, 2100, 0, 0, 0, 0, 0, 31412, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3743, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3744, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3745, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3746, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3747, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3748, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3749, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3750, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3751, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3752, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3753, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3754, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3755, 3, 78, 79, 11, 0, 0, 0, 0, 1122050, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3756, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3757, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3758, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3759, 1, 0, 0, 0, 0, 0, 0, 1, 4, 1, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,14721,1,1, 0, 0, 0, 0, 0, 0, 0
-e./results/regexp_1431760642//regexp/policy_3760, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3761, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3762, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3763, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3764, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3765, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3766, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3767, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3768, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3769, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3770, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3771, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3772, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3773, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3774, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3775, 2, 30, 3780, 0, 0, 0, 0, 0, 51252, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3776, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3777, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3778, 1, 0, 0, 0, 0, 0, 0, 0, 7392, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3779, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3780, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3781, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3782, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3783, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3784, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3785, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3786, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3787, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3788, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3789, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3790, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3791, 2, 30, 2760, 0, 0, 0, 0, 0, 30412, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3792, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3793, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3794, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3795, 1, 1, 0, 0, 1, 0, 0, 1780, 1784, 0, 1780, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,6641,850,0, 850, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,10881,440,0, 440, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,23017,140,0, 140, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,23065,140,0, 140, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,36913,70,0, 70, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,36961,70,0, 70, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,37009,70,0, 70, 0, 0, 0, 0, 0, 0
-e./results/regexp_1431760642//regexp/policy_3796, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3797, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3798, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3799, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3800, 3, 78, 79, 11, 0, 0, 0, 0, 1122050, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3801, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3802, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3803, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3804, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3805, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3806, 1, 0, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3807, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3808, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3809, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3810, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3811, 1, 0, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3812, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3813, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3814, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3815, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3816, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3817, 1, 0, 0, 0, 0, 0, 0, 0, 392, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3818, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3819, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3820, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3821, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3822, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3823, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3824, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3825, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3826, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3827, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3828, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3829, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3830, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3831, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3832, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3833, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3834, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3835, 3, 78, 79, 11, 0, 0, 0, 0, 1122050, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3836, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3837, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3838, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3839, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3840, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3841, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3842, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3843, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3844, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3845, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3846, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3847, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3848, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3849, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3850, 1, 0, 0, 0, 0, 0, 0, 0, 312, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3851, 1, 0, 0, 0, 0, 0, 0, 0, 782, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3852, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3853, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3854, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3855, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3856, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3857, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3858, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3859, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3860, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3861, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3862, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3863, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3864, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3865, 1, 0, 0, 0, 0, 0, 0, 0, 1372, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3866, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3867, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3868, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3869, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3870, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3871, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3872, 2, 20, 15750, 0, 0, 0, 0, 0, 348342, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3873, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3874, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3875, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3876, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3877, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3878, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3879, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3880, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3881, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3882, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3883, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3884, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3885, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3886, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3887, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3888, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3889, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3890, 1, 0, 0, 0, 0, 0, 0, 0, 702, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3891, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3892, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3893, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3894, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3895, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3896, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3897, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3898, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3899, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3900, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3901, 1, 0, 0, 0, 0, 0, 0, 0, 11962, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3902, 3, 5, 6, 11, 0, 0, 0, 0, 1120653, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3903, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3904, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3905, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3906, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3907, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3908, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3909, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3910, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3911, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3912, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3913, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3914, 1, 0, 0, 0, 0, 0, 0, 0, 3542, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3915, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3916, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3917, 1, 0, 0, 0, 0, 0, 0, 0, 352, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3918, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3919, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3920, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3921, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3922, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3923, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3924, 1, 0, 0, 0, 0, 0, 0, 0, 65918, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3925, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3926, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3927, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3928, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3929, 2, 30, 22170, 0, 0, 0, 0, 0, 300452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3930, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3931, 1, 0, 0, 0, 0, 0, 0, 0, 342, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3932, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3933, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3934, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3935, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3936, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3937, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3938, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3939, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3940, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3941, 1, 0, 0, 0, 0, 0, 0, 0, 1772, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3942, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3943, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3944, 1, 0, 0, 0, 0, 0, 0, 0, 152, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3945, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3946, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3947, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3948, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3949, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3950, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3951, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3952, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3953, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3954, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3955, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3956, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3957, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3958, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3959, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3960, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3961, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3962, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3963, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3964, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3965, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3966, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3967, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3968, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3969, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3970, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3971, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3972, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3973, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3974, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3975, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3976, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3977, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3978, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3979, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3980, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3981, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3982, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3983, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3984, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3985, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3986, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3987, 2, 30, 3780, 0, 0, 0, 0, 0, 51252, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3988, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3989, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3990, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3991, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3992, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3993, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3994, 1, 1, 0, 0, 0, 0, 0, 0, 1120548, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3995, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3996, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3997, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3998, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_3999, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760642//regexp/policy_4000, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/6-9.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/regexp_1431760690//regexp/policy_4001, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4002, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4003, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4004, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4005, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4006, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4007, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4008, 2, 20, 3370, 0, 0, 0, 0, 0, 49182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4009, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4010, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4011, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4012, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4013, 1, 1, 0, 0, 0, 0, 0, 0, 1120551, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4014, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4015, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4016, 2, 10, 10, 0, 0, 0, 0, 0, 17942, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4017, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4018, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4019, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4020, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4021, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4022, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4023, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4024, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4025, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4026, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4027, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4028, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4029, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4030, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4031, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4032, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4033, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4034, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4035, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4036, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4037, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4038, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4039, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4040, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4041, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4042, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4043, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4044, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4045, 2, 20, 21120, 0, 0, 0, 0, 0, 235472, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4046, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4047, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4048, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4049, 1, 0, 0, 0, 0, 0, 0, 0, 702, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4050, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4051, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4052, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4053, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4054, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4055, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4056, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4057, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4058, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4059, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4060, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4061, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4062, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4063, 3, 5, 6, 11, 0, 0, 0, 0, 1120663, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4064, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4065, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4066, 1, 0, 0, 0, 0, 0, 0, 0, 682, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4067, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4068, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4069, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4070, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4071, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4072, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4073, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4074, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4075, 3, 117, 118, 11, 0, 0, 0, 0, 1122791, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4076, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4077, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4078, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4079, 13, 11, 12, 111, 0, 0, 0, 0, 1121877, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4080, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4081, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4082, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4083, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4084, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4085, 3, 5, 6, 11, 0, 0, 0, 0, 1120663, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4086, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4087, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4088, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4089, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4090, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4091, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4092, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4093, 1, 0, 0, 0, 0, 0, 0, 0, 782, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4094, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4095, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4096, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4097, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4098, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4099, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4100, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4101, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4102, 1, 0, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4103, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4104, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4105, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4106, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4107, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4108, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4109, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4110, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4111, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4112, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4113, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4114, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4115, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4116, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4117, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4118, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4119, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4120, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4121, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4122, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4123, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4124, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4125, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4126, 6, 27, 28, 41, 0, 0, 0, 0, 1121491, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4127, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4128, 10, 5, 6, 81, 0, 0, 0, 0, 1120933, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4129, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4130, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4131, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4132, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4133, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4134, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4135, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4136, 1, 2, 0, 0, 0, 0, 0, 0, 292, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4137, 4, 40, 41, 21, 0, 0, 0, 0, 1121488, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4138, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4139, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4140, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4141, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4142, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4143, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4144, 2, 20, 3370, 0, 0, 0, 0, 0, 49182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4145, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4146, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4147, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4148, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4149, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4150, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4151, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4152, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4153, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4154, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4155, 2, 10, 730, 0, 0, 0, 0, 0, 10052, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4156, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4157, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4158, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4159, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4160, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4161, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4162, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4163, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4164, 1, 0, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4165, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4166, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4167, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4168, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4169, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4170, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4171, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4172, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4173, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4174, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4175, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4176, 1, 0, 0, 0, 0, 0, 0, 0, 232, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4177, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4178, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4179, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4180, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4181, 3, 72, 73, 21, 0, 0, 0, 0, 1121946, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4182, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4183, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4184, 2, 10, 1960, 0, 0, 0, 0, 0, 21002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4185, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4186, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4187, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4188, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4189, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4190, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4191, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4192, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4193, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4194, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4195, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4196, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4197, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4198, 1, 0, 0, 0, 0, 0, 0, 0, 32960, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4199, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4200, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4201, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4202, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4203, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4204, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4205, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4206, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4207, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4208, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4209, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4210, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4211, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4212, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4213, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4214, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4215, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4216, 3, 78, 79, 11, 0, 0, 0, 0, 1122050, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4217, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4218, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4219, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4220, 2, 30, 5370, 0, 0, 0, 0, 0, 41512, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4221, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4222, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4223, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4224, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4225, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4226, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4227, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4228, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4229, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4230, 1, 0, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4231, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4232, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4233, 1, 0, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4234, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4235, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4236, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4237, 1, 0, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4238, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4239, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4240, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4241, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4242, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4243, 1, 1, 0, 0, 0, 0, 0, 0, 1120568, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4244, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4245, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4246, 2, 30, 11850, 0, 0, 0, 0, 0, 184942, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4247, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4248, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4249, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4250, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4251, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4252, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4253, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4254, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4255, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4256, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4257, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4258, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4259, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4260, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4261, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4262, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4263, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4264, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4265, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4266, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4267, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4268, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4269, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4270, 1, 0, 0, 0, 0, 0, 0, 0, 152, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4271, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4272, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4273, 2, 20, 2100, 0, 0, 0, 0, 0, 31412, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4274, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4275, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4276, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4277, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4278, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4279, 2, 20, 11850, 0, 0, 0, 0, 0, 172452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4280, 1, 0, 0, 0, 0, 0, 0, 0, 52, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4281, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4282, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4283, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4284, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4285, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4286, 1, 0, 0, 0, 0, 0, 0, 0, 342, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4287, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4288, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4289, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4290, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4291, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4292, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4293, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4294, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4295, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4296, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4297, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4298, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4299, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4300, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4301, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4302, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4303, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4304, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4305, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4306, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4307, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4308, 4, 40, 41, 21, 0, 0, 0, 0, 1121728, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4309, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4310, 1, 0, 0, 0, 0, 0, 0, 0, 702, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4311, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4312, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4313, 2, 10, 3860, 0, 0, 0, 0, 0, 52432, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4314, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4315, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4316, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4317, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4318, 1, 0, 0, 0, 0, 0, 0, 0, 1372, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4319, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4320, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4321, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4322, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4323, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4324, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4325, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4326, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4327, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4328, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4329, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4330, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4331, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4332, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4333, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4334, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4335, 1, 1, 0, 0, 0, 0, 0, 0, 1120568, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4336, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4337, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4338, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4339, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4340, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4341, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4342, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4343, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4344, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4345, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4346, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4347, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4348, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4349, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4350, 1, 0, 0, 0, 0, 0, 0, 0, 392, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4351, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4352, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4353, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4354, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4355, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4356, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4357, 4, 16, 17, 21, 0, 0, 0, 0, 1121012, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4358, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4359, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4360, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4361, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4362, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4363, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4364, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4365, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4366, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4367, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4368, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4369, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4370, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4371, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4372, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4373, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4374, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4375, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4376, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4377, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4378, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4379, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4380, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4381, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4382, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4383, 1, 0, 0, 0, 0, 0, 0, 0, 232, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4384, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4385, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4386, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4387, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4388, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4389, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4390, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4391, 1, 0, 0, 0, 0, 0, 0, 0, 312, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4392, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4393, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4394, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4395, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4396, 2, 20, 12120, 0, 0, 0, 0, 0, 181002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4397, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4398, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4399, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4400, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4401, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4402, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4403, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4404, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4405, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4406, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4407, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4408, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4409, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4410, 1, 0, 0, 0, 0, 0, 0, 0, 65918, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4411, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4412, 3, 144, 145, 11, 0, 0, 0, 0, 1123304, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4413, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4414, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4415, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4416, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4417, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4418, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4419, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4420, 1, 0, 0, 0, 0, 0, 0, 0, 1372, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4421, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4422, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4423, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4424, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4425, 2, 10, 2110, 0, 0, 0, 0, 0, 32572, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4426, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4427, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4428, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4429, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4430, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4431, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4432, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4433, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4434, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4435, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4436, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4437, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4438, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4439, 1, 0, 0, 0, 0, 0, 0, 0, 52, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4440, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4441, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4442, 3, 170, 171, 11, 0, 0, 0, 0, 1123798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4443, 1, 0, 0, 0, 0, 0, 0, 0, 352, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4444, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4445, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4446, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4447, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4448, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4449, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4450, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4451, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4452, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4453, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4454, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4455, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4456, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4457, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4458, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4459, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4460, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4461, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4462, 3, 4, 7, 20, 0, 0, 0, 0, 382, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4463, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4464, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4465, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4466, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4467, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4468, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4469, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4470, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4471, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4472, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4473, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4474, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4475, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4476, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4477, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4478, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4479, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4480, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4481, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4482, 3, 78, 79, 11, 0, 0, 0, 0, 1122050, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4483, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4484, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4485, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4486, 1, 0, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4487, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4488, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4489, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4490, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4491, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4492, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4493, 1, 0, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4494, 1, 0, 0, 0, 0, 0, 0, 0, 782, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4495, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4496, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4497, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4498, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4499, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431760690//regexp/policy_4500, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/6.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/1//regexp/policy_1, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_10, 4, 5, 6, 21, 0, 0, 0, 0, 1120693, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_100, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_101, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_102, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_103, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_104, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_105, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_106, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_107, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_108, 4, 27, 28, 21, 0, 0, 0, 0, 1121171, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_109, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_11, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_110, 3, 5, 6, 11, 0, 0, 0, 0, 1120663, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_111, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_112, 2, 20, 640, 0, 0, 0, 0, 0, 28192, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_113, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_114, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_115, 1, 0, 0, 0, 0, 0, 0, 0, 152, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_116, 1, 0, 0, 0, 0, 0, 0, 0, 52, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_117, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_118, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_119, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_12, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_120, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_121, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_122, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_123, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_124, 1, 0, 0, 0, 0, 0, 0, 0, 852, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_125, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_126, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_127, 1, 0, 0, 0, 0, 0, 0, 0, 152, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_128, 1, 0, 0, 0, 0, 0, 0, 0, 312, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_129, 2, 20, 10, 0, 0, 0, 0, 0, 9962, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_13, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_130, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_131, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_132, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_133, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_134, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_135, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_136, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_137, 3, 177, 178, 11, 0, 0, 0, 0, 1123931, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_138, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_139, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_14, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_140, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_141, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_142, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_143, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_144, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_145, 3, 137, 138, 11, 0, 0, 0, 0, 1123171, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_146, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_147, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_148, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_149, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_15, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_150, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_151, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_152, 1, 0, 0, 0, 0, 0, 0, 0, 52, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_153, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_154, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_155, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_156, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_157, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_158, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_159, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_16, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_160, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_161, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_162, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_163, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_164, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_165, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_166, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_167, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_168, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_169, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_17, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_170, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_171, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_172, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_173, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_174, 2, 20, 16680, 0, 0, 0, 0, 0, 185282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_175, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_176, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_177, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_178, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_179, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_18, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_180, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_181, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_182, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_183, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_184, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_185, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_186, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_187, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_188, 2, 30, 2760, 0, 0, 0, 0, 0, 30412, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_189, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_19, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_190, 2, 20, 5310, 0, 0, 0, 0, 0, 106542, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_191, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_192, 3, 27, 28, 11, 0, 0, 0, 0, 1120991, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_193, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_194, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_195, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_196, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_197, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_198, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_199, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_2, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_20, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_200, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_21, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_22, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_23, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_24, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_25, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_26, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_27, 1, 0, 0, 0, 0, 0, 0, 0, 152, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_28, 1, 0, 0, 0, 0, 0, 0, 0, 352, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_29, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_3, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_30, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_31, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_32, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_33, 1, 0, 0, 0, 0, 0, 0, 0, 212, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_34, 10, 11, 12, 81, 0, 0, 0, 0, 1121467, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_35, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_36, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_37, 2, 30, 4080, 0, 0, 0, 0, 0, 44332, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_38, 1, 0, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_39, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_4, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_40, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_41, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_42, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_43, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_44, 1, 0, 0, 0, 0, 0, 0, 0, 352, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_45, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_46, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_47, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_48, 1, 0, 0, 0, 0, 0, 0, 0, 1842, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_49, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_5, 3, 117, 118, 11, 0, 0, 0, 0, 1122791, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_50, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_51, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_52, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_53, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_54, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_55, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_56, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_57, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_58, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_59, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_6, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_60, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_61, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_62, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_63, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_64, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_65, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_66, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_67, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_68, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_69, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_7, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_70, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_71, 1, 0, 0, 0, 0, 0, 0, 0, 52, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_72, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_73, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_74, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_75, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_76, 2, 20, 1120, 0, 0, 0, 0, 0, 20432, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_77, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_78, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_79, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_8, 3, 78, 79, 11, 0, 0, 0, 0, 1122050, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_80, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_81, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_82, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_83, 1, 0, 0, 0, 0, 0, 0, 0, 52, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_84, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_85, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_86, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_87, 1, 0, 0, 0, 0, 0, 0, 0, 11962, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_88, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_89, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_9, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_90, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_91, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_92, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_93, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_94, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_95, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_96, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_97, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_98, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//regexp/policy_99, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/2//regexp/policy_201, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_202, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_203, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_204, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_205, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_206, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_207, 1, 0, 0, 0, 0, 0, 0, 0, 1392, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_208, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_209, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_210, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_211, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_212, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_213, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_214, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_215, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_216, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_217, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_218, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_219, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_220, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_221, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_222, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_223, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_224, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_225, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_226, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_227, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_228, 1, 0, 0, 0, 0, 0, 0, 0, 852, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_229, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_230, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_231, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_232, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_233, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_234, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_235, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_236, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_237, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_238, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_239, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_240, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_241, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_242, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_243, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_244, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_245, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_246, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_247, 1, 0, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_248, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_249, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_250, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_251, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_252, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_253, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_254, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_255, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_256, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_257, 1, 1, 0, 0, 0, 0, 0, 0, 1120563, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_258, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_259, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_260, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_261, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_262, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_263, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_264, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_265, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_266, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_267, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_268, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_269, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_270, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_271, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_272, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_273, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_274, 1, 0, 0, 0, 0, 0, 0, 0, 352, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_275, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_276, 1, 1, 0, 0, 0, 0, 0, 0, 1120566, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_277, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_278, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_279, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_280, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_281, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_282, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_283, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_284, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_285, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_286, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_287, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_288, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_289, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_290, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_291, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_292, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_293, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_294, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_295, 2, 30, 35880, 0, 0, 0, 0, 0, 1083902, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_296, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_297, 3, 70, 71, 11, 0, 0, 0, 0, 1121898, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_298, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_299, 1, 0, 0, 0, 0, 0, 0, 0, 392, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_300, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_301, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_302, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_303, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_304, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_305, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_306, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_307, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_308, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_309, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_310, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_311, 2, 30, 5370, 0, 0, 0, 0, 0, 41512, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_312, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_313, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_314, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_315, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_316, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_317, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_318, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_319, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_320, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_321, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_322, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_323, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_324, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_325, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_326, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_327, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_328, 1, 0, 0, 0, 0, 0, 0, 0, 352, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_329, 4, 40, 41, 21, 0, 0, 0, 0, 1121728, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_330, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_331, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_332, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_333, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_334, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_335, 1, 1, 0, 0, 1, 0, 0, 120, 124, 0, 120, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,57097,30,0, 30, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,57145,30,0, 30, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,57193,30,0, 30, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,57241,30,0, 30, 0, 0, 0, 0, 0, 0
-e./results/2//regexp/policy_336, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_337, 1, 0, 0, 0, 0, 0, 0, 0, 65918, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_338, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_339, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_340, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_341, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_342, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_343, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_344, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_345, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_346, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_347, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_348, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_349, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_350, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_351, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_352, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_353, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_354, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_355, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_356, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_357, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_358, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_359, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_360, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_361, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_362, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_363, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_364, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_365, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_366, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_367, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_368, 2, 10, 1980, 0, 0, 0, 0, 0, 18472, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_369, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_370, 1, 0, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_371, 1, 0, 0, 0, 0, 0, 0, 0, 152, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_372, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_373, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_374, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_375, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_376, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_377, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_378, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_379, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_380, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_381, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_382, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_383, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_384, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_385, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_386, 1, 0, 0, 0, 0, 0, 0, 0, 152, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_387, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_388, 2, 30, 4080, 0, 0, 0, 0, 0, 44332, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_389, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_390, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_391, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_392, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_393, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_394, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_395, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_396, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_397, 3, 81, 82, 11, 0, 0, 0, 0, 1122077, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_398, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_399, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//regexp/policy_400, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/7-1.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/box2d_1431628469//box2d/policy_401, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_402, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_403, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_404, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_405, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_406, 1, 1607, 0, 0, 0, 0, 0, 0, 28730, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_407, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_408, 1, 2, 0, 0, 0, 0, 0, 0, 106, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_409, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_410, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_411, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_412, 1, 50, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_413, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_414, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_415, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_416, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_417, 14, 85374, 20575, 4080, 0, 0, 0, 0, 1163915, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_418, 1, 0, 0, 0, 0, 0, 0, 0, 276, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_419, 16, 1636, 3724, 3146, 0, 0, 0, 0, 30877, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_420, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_421, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_422, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_423, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_424, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_425, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_426, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_427, 1, 4163, 0, 0, 0, 0, 0, 0, 4227, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_428, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_429, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_430, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_431, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_432, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_433, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_434, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_435, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_436, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_437, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_438, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_439, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_440, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_441, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_442, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_443, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_444, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_445, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_446, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_447, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_448, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_449, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_450, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_451, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_452, 1, 0, 0, 0, 0, 0, 0, 0, 3820, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_453, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_454, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_455, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_456, 1, 0, 0, 0, 0, 0, 0, 0, 7002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_457, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_458, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_459, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_460, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_461, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_462, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_463, 1, 1, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_464, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_465, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_466, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_467, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_468, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_469, 1, 102, 0, 0, 0, 0, 0, 0, 155, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_470, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_471, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_472, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_473, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_474, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_475, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_476, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_477, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_478, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_479, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_480, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_481, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_482, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_483, 1, 1000, 0, 0, 0, 0, 0, 0, 5002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_484, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_485, 1, 6, 0, 0, 0, 0, 0, 0, 11, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_486, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_487, 1, 205, 0, 0, 0, 0, 0, 0, 720, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_488, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_489, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_490, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_491, 1, 21, 0, 0, 0, 0, 0, 0, 1042, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_492, 1, 51, 0, 0, 0, 0, 0, 0, 57, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_493, 1, 51, 0, 0, 0, 0, 0, 0, 104, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_494, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_495, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_496, 1, 1000, 0, 0, 0, 0, 0, 0, 5002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_497, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_498, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_499, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_500, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_501, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_502, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_503, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_504, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_505, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_506, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_507, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_508, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_509, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_510, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_511, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_512, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_513, 1, 2, 0, 0, 0, 0, 0, 0, 676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_514, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_515, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_516, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_517, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_518, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_519, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_520, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_521, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_522, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_523, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_524, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_525, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_526, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_527, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_528, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_529, 1, 2000, 0, 0, 0, 0, 0, 0, 22002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_530, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_531, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_532, 1, 50, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_533, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_534, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_535, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_536, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_537, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_538, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_539, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_540, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_541, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_542, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_543, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_544, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_545, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_546, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_547, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_548, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_549, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_550, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_551, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_552, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_553, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_554, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_555, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_556, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_557, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_558, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_559, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_560, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_561, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_562, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_563, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_564, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_565, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_566, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_567, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_568, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_569, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_570, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_571, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_572, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_573, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_574, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_575, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_576, 1, 9, 0, 0, 0, 0, 0, 0, 20, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_577, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_578, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_579, 1, 0, 0, 0, 0, 0, 0, 0, 7002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_580, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_581, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_582, 1, 1153, 0, 0, 0, 0, 0, 0, 3307, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_583, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_584, 1, 20, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_585, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_586, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_587, 1, 50, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_588, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_589, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_590, 18, 1811, 3687, 2973, 0, 0, 0, 0, 32295, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_591, 1, 50, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_592, 1, 153, 0, 0, 0, 0, 0, 0, 359, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_593, 1, 1, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_594, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_595, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_596, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_597, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_598, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_599, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_600, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/7-2.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/box2d_1431628469//box2d/policy_401, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_402, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_403, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_404, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_405, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_406, 1, 1607, 0, 0, 0, 0, 0, 0, 28730, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_407, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_408, 1, 2, 0, 0, 0, 0, 0, 0, 106, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_409, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_410, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_411, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_412, 1, 50, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_413, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_414, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_415, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_416, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_417, 14, 85374, 20575, 4080, 0, 0, 0, 0, 1163915, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_418, 1, 0, 0, 0, 0, 0, 0, 0, 276, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_419, 16, 1636, 3724, 3146, 0, 0, 0, 0, 30877, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_420, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_421, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_422, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_423, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_424, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_425, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_426, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_427, 1, 4163, 0, 0, 0, 0, 0, 0, 4227, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_428, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_429, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_430, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_431, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_432, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_433, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_434, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_435, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_436, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_437, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_438, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_439, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_440, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_441, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_442, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_443, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_444, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_445, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_446, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_447, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_448, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_449, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_450, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_451, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_452, 1, 0, 0, 0, 0, 0, 0, 0, 3820, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_453, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_454, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_455, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_456, 1, 0, 0, 0, 0, 0, 0, 0, 7002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_457, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_458, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_459, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_460, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_461, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_462, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_463, 1, 1, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_464, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_465, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_466, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_467, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_468, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_469, 1, 102, 0, 0, 0, 0, 0, 0, 155, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_470, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_471, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_472, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_473, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_474, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_475, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_476, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_477, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_478, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_479, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_480, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_481, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_482, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_483, 1, 1000, 0, 0, 0, 0, 0, 0, 5002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_484, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_485, 1, 6, 0, 0, 0, 0, 0, 0, 11, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_486, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_487, 1, 205, 0, 0, 0, 0, 0, 0, 720, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_488, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_489, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_490, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_491, 1, 21, 0, 0, 0, 0, 0, 0, 1042, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_492, 1, 51, 0, 0, 0, 0, 0, 0, 57, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_493, 1, 51, 0, 0, 0, 0, 0, 0, 104, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_494, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_495, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_496, 1, 1000, 0, 0, 0, 0, 0, 0, 5002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_497, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_498, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_499, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_500, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_501, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_502, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_503, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_504, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_505, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_506, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_507, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_508, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_509, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_510, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_511, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_512, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_513, 1, 2, 0, 0, 0, 0, 0, 0, 676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_514, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_515, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_516, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_517, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_518, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_519, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_520, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_521, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_522, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_523, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_524, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_525, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_526, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_527, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_528, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_529, 1, 2000, 0, 0, 0, 0, 0, 0, 22002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_530, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_531, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_532, 1, 50, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_533, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_534, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_535, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_536, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_537, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_538, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_539, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_540, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_541, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_542, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_543, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_544, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_545, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_546, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_547, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_548, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_549, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_550, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_551, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_552, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_553, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_554, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_555, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_556, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_557, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_558, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_559, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_560, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_561, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_562, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_563, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_564, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_565, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_566, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_567, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_568, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_569, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_570, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_571, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_572, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_573, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_574, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_575, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_576, 1, 9, 0, 0, 0, 0, 0, 0, 20, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_577, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_578, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_579, 1, 0, 0, 0, 0, 0, 0, 0, 7002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_580, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_581, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_582, 1, 1153, 0, 0, 0, 0, 0, 0, 3307, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_583, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_584, 1, 20, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_585, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_586, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_587, 1, 50, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_588, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_589, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_590, 18, 1811, 3687, 2973, 0, 0, 0, 0, 32295, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_591, 1, 50, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_592, 1, 153, 0, 0, 0, 0, 0, 0, 359, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_593, 1, 1, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_594, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_595, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_596, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_597, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_598, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_599, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_600, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/box2d_1431676651//box2d/policy_601, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_602, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_603, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_604, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_605, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_606, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_607, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_608, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_609, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_610, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_611, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_612, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_613, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_614, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_615, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_616, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_617, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_618, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_619, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_620, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_621, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_622, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_623, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_624, 2, 34182, 1050, 0, 0, 0, 0, 0, 268582, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_625, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_626, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_627, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_628, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_629, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_630, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_631, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_632, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_633, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_634, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_635, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_636, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_637, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_638, 13, 1, 16, 0, 0, 0, 0, 0, 151, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_639, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_640, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_641, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_642, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_643, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_644, 1, 55, 4, 0, 0, 0, 0, 0, 18458, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_645, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_646, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_647, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_648, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_649, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_650, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_651, 1, 32, 0, 0, 0, 0, 0, 0, 66, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_652, 2, 33732, 1050, 0, 0, 0, 0, 0, 260232, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_653, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_654, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_655, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_656, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_657, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_658, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_659, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_660, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_661, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_662, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_663, 2, 25497, 840, 200, 0, 0, 0, 0, 177651, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_664, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_665, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_666, 1, 2100, 0, 0, 0, 0, 0, 0, 25952, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_667, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_668, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_669, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_670, 1, 0, 0, 0, 0, 0, 0, 0, 12322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_671, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_672, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_673, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_674, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_675, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_676, 1, 54, 0, 0, 0, 0, 0, 0, 208, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_677, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_678, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_679, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_680, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_681, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_682, 1, 52, 0, 0, 0, 0, 0, 0, 106, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_683, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_684, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_685, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_686, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_687, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_688, 1, 5, 2, 0, 0, 0, 0, 0, 37, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_689, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_690, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_691, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_692, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_693, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_694, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_695, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_696, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_697, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_698, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_699, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_700, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_701, 1, 1000, 0, 0, 0, 0, 0, 0, 4002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_702, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_703, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_704, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_705, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_706, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_707, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_708, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_709, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_710, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_711, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_712, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_713, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_714, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_715, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_716, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_717, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_718, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_719, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_720, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_721, 7, 35537, 1100, 563, 0, 0, 0, 0, 330008, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_722, 1, 0, 0, 0, 0, 0, 0, 0, 1002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_723, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_724, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_725, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_726, 1, 52, 0, 0, 0, 0, 0, 0, 106, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_727, 1, 2452, 0, 0, 0, 0, 0, 0, 4906, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_728, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_729, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_730, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_731, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_732, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_733, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_734, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_735, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_736, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_737, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_738, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_739, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_740, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_741, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_742, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_743, 1, 10367, 6, 0, 0, 0, 0, 0, 25849, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_744, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_745, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_746, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_747, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_748, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_749, 2, 32682, 1050, 0, 0, 0, 0, 0, 247688, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_750, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_751, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_752, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_753, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_754, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_755, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_756, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_757, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_758, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_759, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_760, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_761, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_762, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_763, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_764, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_765, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_766, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_767, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_768, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_769, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_770, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_771, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_772, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_773, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_774, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_775, 1, 52, 0, 0, 0, 0, 0, 0, 106, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_776, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_777, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_778, 1, 0, 0, 0, 0, 0, 0, 0, 1002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_779, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_780, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_781, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_782, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_783, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_784, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_785, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_786, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_787, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_788, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_789, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_790, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_791, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_792, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_793, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_794, 2, 25497, 840, 200, 0, 0, 0, 0, 177651, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_795, 2, 33832, 1200, 0, 0, 0, 0, 0, 270032, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_796, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_797, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_798, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_799, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_800, 1, 0, 0, 0, 0, 0, 0, 0, 3929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_801, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_802, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_803, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_804, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_805, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_806, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_807, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_808, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_809, 1, 0, 1, 0, 0, 0, 0, 0, 15, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_810, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_811, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_812, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_813, 1, 0, 0, 0, 0, 0, 0, 0, 1002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_814, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_815, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_816, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_817, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_818, 1, 0, 0, 0, 0, 0, 0, 0, 1002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_819, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_820, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_821, 1, 0, 0, 0, 0, 0, 0, 0, 1002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_822, 1, 52, 0, 0, 0, 0, 0, 0, 106, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_823, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_824, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_825, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_826, 16, 1636, 3724, 3146, 0, 0, 0, 0, 28568, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_827, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_828, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_829, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_830, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_831, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_832, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_833, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_834, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_835, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_836, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_837, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_838, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_839, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_840, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_841, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_842, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_843, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_844, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_845, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_846, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_847, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_848, 1, 7, 0, 0, 0, 0, 0, 0, 16, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_849, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_850, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_851, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_852, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_853, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_854, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_855, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_856, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_857, 1, 51, 0, 0, 0, 0, 0, 0, 104, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_858, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_859, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_860, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_861, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_862, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_863, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_864, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_865, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_866, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_867, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_868, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_869, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_870, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_871, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_872, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_873, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_874, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_875, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_876, 2, 0, 1050, 0, 0, 0, 0, 0, 10002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_877, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_878, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_879, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_880, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_881, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_882, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_883, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_884, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_885, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_886, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_887, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_888, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_889, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_890, 1, 0, 0, 0, 0, 0, 0, 0, 1002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_891, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_892, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_893, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_894, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_895, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_896, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_897, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_898, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_899, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_900, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/7-3.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/box2d_1431628469//box2d/policy_401, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_402, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_403, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_404, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_405, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_406, 1, 1607, 0, 0, 0, 0, 0, 0, 28730, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_407, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_408, 1, 2, 0, 0, 0, 0, 0, 0, 106, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_409, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_410, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_411, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_412, 1, 50, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_413, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_414, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_415, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_416, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_417, 14, 85374, 20575, 4080, 0, 0, 0, 0, 1163915, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_418, 1, 0, 0, 0, 0, 0, 0, 0, 276, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_419, 16, 1636, 3724, 3146, 0, 0, 0, 0, 30877, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_420, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_421, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_422, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_423, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_424, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_425, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_426, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_427, 1, 4163, 0, 0, 0, 0, 0, 0, 4227, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_428, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_429, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_430, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_431, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_432, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_433, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_434, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_435, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_436, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_437, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_438, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_439, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_440, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_441, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_442, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_443, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_444, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_445, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_446, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_447, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_448, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_449, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_450, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_451, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_452, 1, 0, 0, 0, 0, 0, 0, 0, 3820, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_453, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_454, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_455, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_456, 1, 0, 0, 0, 0, 0, 0, 0, 7002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_457, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_458, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_459, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_460, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_461, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_462, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_463, 1, 1, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_464, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_465, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_466, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_467, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_468, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_469, 1, 102, 0, 0, 0, 0, 0, 0, 155, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_470, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_471, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_472, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_473, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_474, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_475, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_476, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_477, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_478, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_479, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_480, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_481, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_482, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_483, 1, 1000, 0, 0, 0, 0, 0, 0, 5002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_484, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_485, 1, 6, 0, 0, 0, 0, 0, 0, 11, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_486, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_487, 1, 205, 0, 0, 0, 0, 0, 0, 720, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_488, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_489, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_490, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_491, 1, 21, 0, 0, 0, 0, 0, 0, 1042, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_492, 1, 51, 0, 0, 0, 0, 0, 0, 57, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_493, 1, 51, 0, 0, 0, 0, 0, 0, 104, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_494, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_495, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_496, 1, 1000, 0, 0, 0, 0, 0, 0, 5002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_497, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_498, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_499, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_500, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_501, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_502, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_503, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_504, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_505, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_506, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_507, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_508, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_509, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_510, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_511, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_512, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_513, 1, 2, 0, 0, 0, 0, 0, 0, 676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_514, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_515, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_516, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_517, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_518, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_519, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_520, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_521, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_522, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_523, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_524, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_525, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_526, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_527, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_528, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_529, 1, 2000, 0, 0, 0, 0, 0, 0, 22002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_530, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_531, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_532, 1, 50, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_533, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_534, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_535, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_536, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_537, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_538, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_539, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_540, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_541, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_542, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_543, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_544, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_545, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_546, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_547, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_548, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_549, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_550, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_551, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_552, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_553, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_554, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_555, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_556, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_557, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_558, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_559, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_560, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_561, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_562, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_563, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_564, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_565, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_566, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_567, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_568, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_569, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_570, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_571, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_572, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_573, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_574, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_575, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_576, 1, 9, 0, 0, 0, 0, 0, 0, 20, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_577, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_578, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_579, 1, 0, 0, 0, 0, 0, 0, 0, 7002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_580, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_581, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_582, 1, 1153, 0, 0, 0, 0, 0, 0, 3307, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_583, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_584, 1, 20, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_585, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_586, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_587, 1, 50, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_588, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_589, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_590, 18, 1811, 3687, 2973, 0, 0, 0, 0, 32295, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_591, 1, 50, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_592, 1, 153, 0, 0, 0, 0, 0, 0, 359, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_593, 1, 1, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_594, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_595, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_596, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_597, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_598, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_599, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431628469//box2d/policy_600, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/box2d_1431676651//box2d/policy_601, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_602, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_603, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_604, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_605, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_606, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_607, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_608, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_609, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_610, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_611, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_612, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_613, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_614, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_615, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_616, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_617, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_618, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_619, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_620, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_621, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_622, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_623, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_624, 2, 34182, 1050, 0, 0, 0, 0, 0, 268582, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_625, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_626, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_627, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_628, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_629, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_630, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_631, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_632, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_633, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_634, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_635, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_636, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_637, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_638, 13, 1, 16, 0, 0, 0, 0, 0, 151, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_639, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_640, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_641, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_642, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_643, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_644, 1, 55, 4, 0, 0, 0, 0, 0, 18458, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_645, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_646, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_647, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_648, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_649, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_650, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_651, 1, 32, 0, 0, 0, 0, 0, 0, 66, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_652, 2, 33732, 1050, 0, 0, 0, 0, 0, 260232, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_653, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_654, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_655, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_656, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_657, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_658, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_659, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_660, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_661, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_662, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_663, 2, 25497, 840, 200, 0, 0, 0, 0, 177651, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_664, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_665, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_666, 1, 2100, 0, 0, 0, 0, 0, 0, 25952, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_667, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_668, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_669, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_670, 1, 0, 0, 0, 0, 0, 0, 0, 12322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_671, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_672, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_673, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_674, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_675, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_676, 1, 54, 0, 0, 0, 0, 0, 0, 208, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_677, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_678, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_679, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_680, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_681, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_682, 1, 52, 0, 0, 0, 0, 0, 0, 106, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_683, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_684, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_685, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_686, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_687, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_688, 1, 5, 2, 0, 0, 0, 0, 0, 37, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_689, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_690, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_691, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_692, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_693, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_694, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_695, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_696, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_697, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_698, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_699, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_700, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_701, 1, 1000, 0, 0, 0, 0, 0, 0, 4002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_702, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_703, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_704, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_705, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_706, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_707, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_708, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_709, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_710, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_711, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_712, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_713, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_714, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_715, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_716, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_717, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_718, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_719, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_720, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_721, 7, 35537, 1100, 563, 0, 0, 0, 0, 330008, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_722, 1, 0, 0, 0, 0, 0, 0, 0, 1002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_723, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_724, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_725, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_726, 1, 52, 0, 0, 0, 0, 0, 0, 106, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_727, 1, 2452, 0, 0, 0, 0, 0, 0, 4906, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_728, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_729, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_730, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_731, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_732, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_733, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_734, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_735, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_736, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_737, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_738, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_739, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_740, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_741, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_742, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_743, 1, 10367, 6, 0, 0, 0, 0, 0, 25849, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_744, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_745, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_746, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_747, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_748, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_749, 2, 32682, 1050, 0, 0, 0, 0, 0, 247688, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_750, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_751, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_752, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_753, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_754, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_755, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_756, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_757, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_758, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_759, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_760, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_761, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_762, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_763, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_764, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_765, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_766, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_767, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_768, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_769, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_770, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_771, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_772, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_773, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_774, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_775, 1, 52, 0, 0, 0, 0, 0, 0, 106, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_776, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_777, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_778, 1, 0, 0, 0, 0, 0, 0, 0, 1002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_779, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_780, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_781, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_782, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_783, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_784, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_785, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_786, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_787, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_788, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_789, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_790, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_791, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_792, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_793, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_794, 2, 25497, 840, 200, 0, 0, 0, 0, 177651, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_795, 2, 33832, 1200, 0, 0, 0, 0, 0, 270032, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_796, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_797, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_798, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_799, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_800, 1, 0, 0, 0, 0, 0, 0, 0, 3929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_801, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_802, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_803, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_804, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_805, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_806, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_807, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_808, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_809, 1, 0, 1, 0, 0, 0, 0, 0, 15, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_810, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_811, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_812, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_813, 1, 0, 0, 0, 0, 0, 0, 0, 1002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_814, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_815, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_816, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_817, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_818, 1, 0, 0, 0, 0, 0, 0, 0, 1002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_819, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_820, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_821, 1, 0, 0, 0, 0, 0, 0, 0, 1002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_822, 1, 52, 0, 0, 0, 0, 0, 0, 106, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_823, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_824, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_825, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_826, 16, 1636, 3724, 3146, 0, 0, 0, 0, 28568, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_827, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_828, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_829, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_830, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_831, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_832, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_833, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_834, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_835, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_836, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_837, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_838, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_839, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_840, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_841, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_842, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_843, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_844, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_845, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_846, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_847, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_848, 1, 7, 0, 0, 0, 0, 0, 0, 16, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_849, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_850, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_851, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_852, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_853, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_854, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_855, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_856, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_857, 1, 51, 0, 0, 0, 0, 0, 0, 104, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_858, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_859, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_860, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_861, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_862, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_863, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_864, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_865, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_866, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_867, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_868, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_869, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_870, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_871, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_872, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_873, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_874, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_875, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_876, 2, 0, 1050, 0, 0, 0, 0, 0, 10002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_877, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_878, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_879, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_880, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_881, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_882, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_883, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_884, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_885, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_886, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_887, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_888, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_889, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_890, 1, 0, 0, 0, 0, 0, 0, 0, 1002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_891, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_892, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_893, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_894, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_895, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_896, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_897, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_898, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_899, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431676651//box2d/policy_900, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_939, 2, 60725, 14399, 0, 0, 0, 0, 0, 1038113, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_940, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_941, 1, 56, 0, 0, 0, 0, 0, 0, 114, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_942, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_943, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_944, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_945, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_946, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_947, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_948, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_949, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_950, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_951, 1, 0, 0, 0, 0, 0, 0, 0, 53, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_952, 1, 50, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_953, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_954, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_955, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_956, 1, 51, 0, 0, 0, 0, 0, 0, 104, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_957, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_958, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_959, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_960, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_961, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_962, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_963, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_964, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_965, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_966, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_967, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_968, 1, 0, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_969, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_970, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_971, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_972, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_973, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_974, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_975, 1, 0, 0, 0, 0, 0, 0, 0, 276, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_976, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_977, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_978, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_979, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_980, 1, 51, 0, 0, 0, 0, 0, 0, 104, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_981, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_982, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_983, 1, 61960, 15595, 0, 0, 0, 0, 0, 1065538, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_984, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_985, 1, 50, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_986, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_987, 1, 0, 0, 0, 0, 0, 0, 0, 52, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_988, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_989, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_990, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_991, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_992, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_993, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_994, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_995, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_996, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_997, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_998, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431702063//box2d/policy_999, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/7.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/1//box2d/policy_1, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_10, 2, 17113, 1050, 0, 0, 0, 0, 0, 120152, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_100, 1, 0, 0, 0, 0, 0, 0, 0, 16, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_101, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_102, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_103, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_104, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_105, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_106, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_107, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_108, 1, 50, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_109, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_11, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_110, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_111, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_112, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_113, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_114, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_115, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_116, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_117, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_118, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_119, 1, 3, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_12, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_120, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_121, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_122, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_123, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_124, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_125, 1, 21, 0, 0, 0, 0, 0, 0, 144, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_126, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_127, 1, 10000, 0, 0, 0, 0, 0, 0, 20002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_128, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_129, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_13, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_130, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_131, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_132, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_133, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_134, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_135, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_136, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_137, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_138, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_139, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_14, 1, 2102, 0, 0, 0, 0, 0, 0, 24906, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_140, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_141, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_142, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_143, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_144, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_145, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_146, 1, 51, 0, 0, 0, 0, 0, 0, 57, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_147, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_148, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_149, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_15, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_150, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_151, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_152, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_153, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_154, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_155, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_156, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_157, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_158, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_159, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_16, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_160, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_161, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_162, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_163, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_164, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_165, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_166, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_167, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_168, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_169, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_17, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_170, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_171, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_172, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_173, 1, 1000, 0, 0, 0, 0, 0, 0, 2002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_174, 1, 9, 0, 0, 0, 0, 0, 0, 20, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_175, 1, 1000, 0, 0, 0, 0, 0, 0, 5002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_176, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_177, 1, 1000, 0, 0, 0, 0, 0, 0, 2002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_178, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_179, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_18, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_180, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_181, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_182, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_183, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_184, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_185, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_186, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_187, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_188, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_189, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_19, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_190, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_191, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_192, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_193, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_194, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_195, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_196, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_197, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_198, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_199, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_2, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_20, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_200, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_21, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_22, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_23, 1, 0, 0, 0, 0, 0, 0, 0, 602, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_24, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_25, 1, 0, 0, 0, 0, 0, 0, 0, 2054, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_26, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_27, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_28, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_29, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_3, 1, 0, 0, 0, 0, 0, 0, 0, 1002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_30, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_31, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_32, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_33, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_34, 8, 35987, 1550, 563, 0, 0, 0, 0, 345862, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_35, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_36, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_37, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_38, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_39, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_4, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_40, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_41, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_42, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_43, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_44, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_45, 1, 51, 0, 0, 0, 0, 0, 0, 104, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_46, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_47, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_48, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_49, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_5, 1, 0, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_50, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_51, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_52, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_53, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_54, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_55, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_56, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_57, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_58, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_59, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_6, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_60, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_61, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_62, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_63, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_64, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_65, 10, 35482, 2050, 0, 0, 0, 0, 0, 274832, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_66, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_67, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_68, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_69, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_7, 1, 0, 0, 0, 0, 0, 0, 0, 53, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_70, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_71, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_72, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_73, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_74, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_75, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_76, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_77, 1, 51, 0, 0, 0, 0, 0, 0, 104, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_78, 2, 30632, 1050, 0, 0, 0, 0, 0, 232982, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_79, 1, 13, 0, 0, 0, 0, 0, 0, 272, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_8, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_80, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_81, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_82, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_83, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_84, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_85, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_86, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_87, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_88, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_89, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_9, 1, 41, 0, 0, 0, 0, 0, 0, 44, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_90, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_91, 1, 51, 0, 0, 0, 0, 0, 0, 104, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_92, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_93, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_94, 13, 1, 16, 0, 0, 0, 0, 0, 163, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_95, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_96, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_97, 1, 3, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_98, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//box2d/policy_99, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/2//box2d/policy_201, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_202, 1, 0, 0, 0, 0, 0, 0, 0, 7002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_203, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_204, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_205, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_206, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_207, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_208, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_209, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_210, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_211, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_212, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_213, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_214, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_215, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_216, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_217, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_218, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_219, 1, 0, 0, 0, 0, 0, 0, 0, 1770, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_220, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_221, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_222, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_223, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_224, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_225, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_226, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_227, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_228, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_229, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_230, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_231, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_232, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_233, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_234, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_235, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_236, 1, 0, 0, 0, 0, 0, 0, 0, 4002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_237, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_238, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_239, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_240, 1, 0, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_241, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_242, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_243, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_244, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_245, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_246, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_247, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_248, 1, 0, 0, 0, 0, 0, 0, 0, 28322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_249, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_250, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_251, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_252, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_253, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_254, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_255, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_256, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_257, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_258, 1, 0, 0, 0, 0, 0, 0, 0, 203, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_259, 1, 0, 0, 0, 0, 0, 0, 0, 53, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_260, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_261, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_262, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_263, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_264, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_265, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_266, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_267, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_268, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_269, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_270, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_271, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_272, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_273, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_274, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_275, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_276, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_277, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_278, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_279, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_280, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_281, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_282, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_283, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_284, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_285, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_286, 1, 0, 0, 0, 0, 0, 0, 0, 23, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_287, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_288, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_289, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_290, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_291, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_292, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_293, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_294, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_295, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_296, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_297, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_298, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_299, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_300, 1, 9, 0, 0, 0, 0, 0, 0, 20, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_301, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_302, 1, 102, 0, 0, 0, 0, 0, 0, 155, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_303, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_304, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_305, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_306, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_307, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_308, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_309, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_310, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_311, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_312, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_313, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_314, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_315, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_316, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_317, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_318, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_319, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_320, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_321, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_322, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_323, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_324, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_325, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_326, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_327, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_328, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_329, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_330, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_331, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_332, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_333, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_334, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_335, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_336, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_337, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_338, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_339, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_340, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_341, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_342, 1, 51, 0, 0, 0, 0, 0, 0, 104, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_343, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_344, 1, 0, 0, 0, 0, 0, 0, 0, 53, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_345, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_346, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_347, 15, 4355, 5164, 8091, 0, 0, 0, 0, 69583, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_348, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_349, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_350, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_351, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_352, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_353, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_354, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_355, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_356, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_357, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_358, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_359, 1, 0, 0, 0, 0, 0, 0, 0, 203, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_360, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_361, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_362, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_363, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_364, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_365, 8, 35282, 1150, 0, 0, 0, 0, 0, 286482, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_366, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_367, 1, 55, 4, 0, 0, 0, 0, 0, 18458, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_368, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_369, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_370, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_371, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_372, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_373, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_374, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_375, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_376, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_377, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_378, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_379, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_380, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_381, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_382, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_383, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_384, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_385, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_386, 1, 0, 0, 0, 0, 0, 0, 0, 23, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_387, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_388, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_389, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_390, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_391, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_392, 1, 0, 0, 0, 0, 0, 0, 0, 1002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_393, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_394, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_395, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_396, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_397, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_398, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_399, 1, 0, 0, 0, 0, 0, 0, 0, 4002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//box2d/policy_400, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/8-1.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/early-boyer_1431679357//earley-boyer/policy_1000, 17, 35405, 72237, 188, 0, 0, 0, 0, 337785, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1001, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1002, 1, 143, 1400, 0, 0, 0, 0, 0, 2250, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1003, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1004, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1005, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1006, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1007, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1008, 30, 792198, 1381296, 125467, 0, 0, 0, 0, 7336687, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1009, 1, 3, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1010, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1011, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1012, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1013, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1014, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1015, 1, 0, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1016, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1017, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1018, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1019, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1020, 1, 0, 0, 0, 0, 0, 0, 0, 50, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1021, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1022, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1023, 1, 3, 0, 0, 0, 0, 0, 0, 24, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1024, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1025, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1026, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1027, 4, 83, 6680, 43, 0, 0, 0, 0, 17825, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1028, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1029, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1030, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1031, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1032, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1033, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1034, 1, 2, 0, 0, 0, 0, 0, 0, 1559, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1035, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1036, 1, 3, 0, 0, 0, 0, 0, 0, 30, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1037, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1038, 1, 3, 0, 0, 0, 0, 0, 0, 110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1039, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1040, 1, 1, 0, 0, 0, 0, 0, 0, 268, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1041, 1, 4, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1042, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1043, 1, 1, 0, 0, 0, 0, 0, 0, 208, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1044, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1045, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1046, 16, 36057, 72238, 135, 0, 0, 0, 0, 298654, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1047, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1048, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1049, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1050, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1051, 1, 3, 0, 0, 0, 0, 0, 0, 29898, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1052, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1053, 1, 136, 0, 0, 0, 0, 0, 0, 589, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1054, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1055, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1056, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1057, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1058, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1059, 16, 35660, 72131, 2467, 0, 0, 0, 0, 304470, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1060, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1061, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1062, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1063, 9, 35398, 72273, 153, 0, 0, 0, 0, 296992, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1064, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1065, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1066, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1067, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1068, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1069, 1, 1, 0, 0, 0, 0, 0, 0, 232, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1070, 1, 1, 0, 0, 0, 0, 0, 0, 55, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1071, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1072, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1073, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1074, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1075, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1076, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1077, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1078, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1079, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1080, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1081, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1082, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1083, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1084, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1085, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1086, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1087, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1088, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1089, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1090, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1091, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1092, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1093, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1094, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1095, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1096, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1097, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1098, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1099, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1100, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1101, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1102, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1103, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1104, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1105, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1106, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1107, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1108, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1109, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1110, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1111, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1112, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1113, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1114, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1115, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1116, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1117, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1118, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1119, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1120, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1121, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1122, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1123, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1124, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1125, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1126, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1127, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1128, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1129, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1130, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1131, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1132, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1133, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1134, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1135, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1136, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1137, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1138, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1139, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1140, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1141, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1142, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1143, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1144, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1145, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1146, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1147, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1148, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1149, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1150, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1151, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1152, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1153, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1154, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1155, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1156, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1157, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1158, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1159, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1160, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1161, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1162, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1163, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1164, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1165, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1166, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1167, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1168, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1169, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1170, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1171, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1172, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1173, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1174, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1175, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1176, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1177, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1178, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1179, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1180, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1181, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1182, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1183, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1184, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1185, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1186, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1187, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1188, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1189, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1190, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1191, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1192, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1193, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1194, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1195, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1196, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1197, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1198, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1199, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_1200, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_801, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_802, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_803, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_804, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_805, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_806, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_807, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_808, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_809, 2, 0, 2, 2, 0, 0, 0, 0, 66, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_810, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_811, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_812, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_813, 1, 1, 0, 0, 0, 0, 0, 0, 91, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_814, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_815, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_816, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_817, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_818, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_819, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_820, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_821, 1, 1, 0, 0, 0, 0, 0, 0, 148, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_822, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_823, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_824, 1, 1, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_825, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_826, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_827, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_828, 1, 1, 0, 0, 0, 0, 0, 0, 208, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_829, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_830, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_831, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_832, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_833, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_834, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_835, 5, 30008, 53845, 1, 5186, 7372, 0, 4172, 263999, 0, 0, 0, 0, 0, 4172, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,113209,486,0, 0, 0, 0, 0, 486, 0, 0
,,,,,,,,,,,,,,,,,,113217,486,0, 0, 0, 0, 0, 486, 0, 0
,,,,,,,,,,,,,,,,,,113249,850,0, 0, 0, 0, 0, 850, 0, 0
,,,,,,,,,,,,,,,,,,113257,850,0, 0, 0, 0, 0, 850, 0, 0
,,,,,,,,,,,,,,,,,,113833,1500,0, 0, 0, 0, 0, 1500, 0, 0
-e./results/early-boyer_1431679357//earley-boyer/policy_836, 1, 82, 0, 0, 0, 0, 0, 0, 248, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_837, 1, 1, 0, 0, 0, 0, 0, 0, 91, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_838, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_839, 1, 1, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_840, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_841, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_842, 30, 779236, 1377276, 125502, 0, 0, 0, 0, 7419896, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_843, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_844, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_845, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_846, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_847, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_848, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_849, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_850, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_851, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_852, 1, 7, 0, 0, 0, 0, 0, 0, 18, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_853, 1, 1, 0, 0, 0, 0, 0, 0, 43, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_854, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_855, 1, 3, 0, 0, 0, 0, 0, 0, 276, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_856, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_857, 30, 792189, 1381280, 125503, 0, 0, 0, 0, 7380864, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_858, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_859, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_860, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_861, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_862, 1, 0, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_863, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_864, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_865, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_866, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_867, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_868, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_869, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_870, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_871, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_872, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_873, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_874, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_875, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_876, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_877, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_878, 17, 36064, 72253, 135, 0, 0, 0, 0, 298707, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_879, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_880, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_881, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_882, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_883, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_884, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_885, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_886, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_887, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_888, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_889, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_890, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_891, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_892, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_893, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_894, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_895, 1, 1, 0, 0, 0, 0, 0, 0, 247, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_896, 7, 34428, 68958, 3, 0, 0, 0, 0, 287448, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_897, 30, 792189, 1380346, 126465, 0, 0, 0, 0, 7342592, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_898, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_899, 11, 513514, 1162774, 234, 0, 0, 0, 0, 5749111, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_900, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_901, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_902, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_903, 4, 83, 7225, 43, 0, 0, 0, 0, 18302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_904, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_905, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_906, 1, 1, 0, 0, 0, 0, 0, 0, 205, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_907, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_908, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_909, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_910, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_911, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_912, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_913, 1, 1, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_914, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_915, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_916, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_917, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_918, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_919, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_920, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_921, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_922, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_923, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_924, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_925, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_926, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_927, 1, 1, 0, 0, 0, 0, 0, 0, 163, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_928, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_929, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_930, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_931, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_932, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_933, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_934, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_935, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_936, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_937, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_938, 1, 1, 0, 0, 0, 0, 0, 0, 34, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_939, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_940, 4, 131, 6704, 45, 0, 0, 0, 0, 47741, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_941, 1, 1, 0, 0, 0, 0, 0, 0, 208, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_942, 1, 1, 0, 0, 0, 0, 0, 0, 13, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_943, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_944, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_945, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_946, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_947, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_948, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_949, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_950, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_951, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_952, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_953, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_954, 1, 1, 0, 0, 0, 0, 0, 0, 70, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_955, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_956, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_957, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_958, 8, 88, 6957, 294, 0, 0, 0, 0, 18927, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_959, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_960, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_961, 1, 1, 0, 0, 0, 0, 0, 0, 115, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_962, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_963, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_964, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_965, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_966, 1, 0, 0, 0, 0, 0, 0, 0, 58, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_967, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_968, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_969, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_970, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_971, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_972, 1, 1, 0, 0, 0, 0, 0, 0, 133, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_973, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_974, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_975, 1, 3, 0, 0, 0, 0, 0, 0, 24, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_976, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_977, 30, 779236, 1377276, 125502, 0, 0, 0, 0, 7419896, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_978, 14, 36018, 72174, 134, 0, 0, 0, 0, 298360, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_979, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_980, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_981, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_982, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_983, 1, 0, 0, 0, 0, 0, 0, 0, 84, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_984, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_985, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_986, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_987, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_988, 1, 1, 0, 0, 0, 0, 0, 0, 232, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_989, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_990, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_991, 1, 1, 0, 0, 0, 0, 0, 0, 250, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_992, 1, 1, 0, 0, 0, 0, 0, 0, 61, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_993, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_994, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_995, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_996, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_997, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_998, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431679357//earley-boyer/policy_999, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/8-2.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/early-boyer_1431724384//earley-boyer/policy_1201, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1202, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1203, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1204, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1205, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1206, 16, 36056, 72238, 136, 0, 0, 0, 0, 298660, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1207, 5, 14011, 12886, 1986, 0, 0, 0, 0, 102743, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1208, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1209, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1210, 4, 83, 7225, 43, 0, 0, 0, 0, 18302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1211, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1212, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1213, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1214, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1215, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1216, 1, 1, 0, 0, 0, 0, 0, 0, 100, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1217, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1218, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1219, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1220, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1221, 30, 124812, 236673, 9312, 0, 0, 0, 0, 1461405, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1222, 30, 801011, 1376315, 126466, 0, 0, 0, 0, 7422857, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1223, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1224, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1225, 1, 1, 0, 0, 0, 0, 0, 0, 109, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1226, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1227, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1228, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1229, 16, 35660, 72131, 2467, 0, 0, 0, 0, 304470, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1230, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1231, 1, 1, 0, 0, 0, 0, 0, 0, 139, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1232, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1233, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1234, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1235, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1236, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1237, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1238, 1, 0, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1239, 16, 36057, 72238, 135, 0, 0, 0, 0, 298654, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1240, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1241, 1, 3, 0, 0, 0, 0, 0, 0, 303, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1242, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1243, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1244, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1245, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1246, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1247, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1248, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1249, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1250, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1251, 1, 3, 0, 0, 0, 0, 0, 0, 276, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1252, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1253, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1254, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1255, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1256, 1, 1, 0, 0, 1, 0, 0, 1, 92, 0, 1, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,97121,1,0, 1, 0, 0, 0, 0, 0, 0
-e./results/early-boyer_1431724384//earley-boyer/policy_1257, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1258, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1259, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1260, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1261, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1262, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1263, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1264, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1265, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1266, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1267, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1268, 1, 1, 0, 0, 0, 0, 0, 0, 130, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1269, 1, 1, 0, 0, 0, 0, 0, 0, 100, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1270, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1271, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1272, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1273, 30, 779236, 1377276, 125502, 0, 0, 0, 0, 7419896, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1274, 1, 1, 0, 0, 0, 0, 0, 0, 193, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1275, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1276, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1277, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1278, 1, 3, 0, 0, 0, 0, 0, 0, 564, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1279, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1280, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1281, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1282, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1283, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1284, 1, 89, 0, 0, 0, 0, 0, 0, 269, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1285, 30, 792421, 1380319, 126466, 0, 0, 0, 0, 7478407, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1286, 4, 11262, 6760, 0, 0, 0, 0, 0, 78589, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1287, 1, 3, 0, 0, 0, 0, 0, 0, 213, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1288, 1, 1, 0, 0, 0, 0, 0, 0, 124, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1289, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1290, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1291, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1292, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1293, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1294, 1, 1, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1295, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1296, 1, 3, 0, 0, 0, 0, 0, 0, 726, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1297, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1298, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1299, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1300, 1, 3, 0, 0, 0, 0, 0, 0, 29898, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1301, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1302, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1303, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1304, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1305, 1, 1, 0, 0, 0, 0, 0, 0, 181, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1306, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1307, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1308, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1309, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1310, 1, 1, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1311, 1, 2, 0, 0, 0, 0, 0, 0, 53, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1312, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1313, 1, 1, 0, 0, 0, 0, 0, 0, 130, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1314, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1315, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1316, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1317, 5, 14011, 12886, 1986, 0, 0, 0, 0, 102575, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1318, 1, 1, 0, 0, 0, 0, 0, 0, 100, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1319, 1, 1, 0, 0, 0, 0, 0, 0, 34, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1320, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1321, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1322, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1323, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1324, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1325, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1326, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1327, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1328, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1329, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1330, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1331, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1332, 1, 2, 0, 0, 0, 0, 0, 0, 34060, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1333, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1334, 30, 852030, 1380319, 126466, 0, 0, 0, 0, 7538013, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1335, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1336, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1337, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1338, 1, 1, 0, 0, 0, 0, 0, 0, 133, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1339, 10, 234, 6987, 296, 0, 0, 0, 0, 20682, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1340, 30, 124812, 236673, 9312, 0, 0, 0, 0, 1461405, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1341, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1342, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1343, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1344, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1345, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1346, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1347, 1, 2, 0, 0, 0, 0, 0, 0, 1391, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1348, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1349, 3, 1, 1, 1, 0, 0, 0, 0, 1211, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1350, 5, 14011, 12886, 1986, 0, 0, 0, 0, 102622, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1351, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1352, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1353, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1354, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1355, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1356, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1357, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1358, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1359, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1360, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1361, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1362, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1363, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1364, 1, 1, 0, 0, 0, 0, 0, 0, 133, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1365, 1, 0, 0, 0, 0, 0, 0, 0, 15, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1366, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1367, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1368, 1, 1, 0, 0, 0, 0, 0, 0, 109, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1369, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1370, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1371, 1, 1, 0, 0, 0, 0, 0, 0, 118, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1372, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1373, 1, 1, 0, 0, 0, 0, 0, 0, 46, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1374, 16, 36057, 72238, 135, 0, 0, 0, 0, 298654, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1375, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1376, 1, 2, 0, 0, 0, 0, 0, 0, 1589, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1377, 8, 88, 6957, 294, 0, 0, 0, 0, 18927, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1378, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1379, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1380, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1381, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1382, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1383, 1, 3, 0, 0, 0, 0, 0, 0, 519, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1384, 5, 14011, 12886, 1986, 0, 0, 0, 0, 102622, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1385, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1386, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1387, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1388, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1389, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1390, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1391, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1392, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1393, 1, 2, 0, 0, 0, 0, 0, 0, 31, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1394, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1395, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1396, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1397, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1398, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1399, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1400, 1, 1, 0, 0, 0, 0, 0, 0, 208, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1401, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1402, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1403, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1404, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1405, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1406, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1407, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1408, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1409, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1410, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1411, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1412, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1413, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1414, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1415, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1416, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1417, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1418, 1, 1, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1419, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1420, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1421, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1422, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1423, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1424, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1425, 1, 93, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1426, 30, 124812, 236673, 9312, 0, 0, 0, 0, 1461405, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1427, 1, 1, 0, 0, 0, 0, 0, 0, 226, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1428, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1429, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1430, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1431, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1432, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1433, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1434, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1435, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1436, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1437, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1438, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1439, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1440, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1441, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1442, 1, 1, 0, 0, 0, 0, 0, 0, 169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1443, 5, 14011, 12886, 1986, 0, 0, 0, 0, 102622, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1444, 1, 4983, 0, 0, 0, 0, 0, 0, 11629, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1445, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1446, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1447, 1, 1, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1448, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1449, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1450, 1, 3, 0, 0, 0, 0, 0, 0, 312, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1451, 1, 4, 0, 0, 0, 0, 0, 0, 997, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1452, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1453, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1454, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1455, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1456, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1457, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1458, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1459, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1460, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1461, 1, 1, 0, 0, 0, 0, 0, 0, 20, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1462, 2, 6, 0, 51173, 0, 0, 0, 0, 564802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1463, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1464, 13, 35505, 72202, 435, 0, 0, 0, 0, 303915, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1465, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1466, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1467, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1468, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1469, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1470, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1471, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1472, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1473, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1474, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1475, 1, 1, 0, 0, 0, 0, 0, 0, 175, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1476, 1, 2, 0, 0, 0, 0, 0, 0, 63, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1477, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1478, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1479, 1, 3, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1480, 1, 3, 0, 0, 0, 0, 0, 0, 213, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1481, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1482, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1483, 1, 1, 0, 0, 0, 0, 0, 0, 169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1484, 7, 39988, 72113, 14, 0, 0, 0, 0, 296870, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1485, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1486, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1487, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1488, 1, 4, 0, 0, 0, 0, 0, 0, 481, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1489, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1490, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1491, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1492, 10, 35385, 71971, 153, 0, 0, 0, 1, 296974, 1, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,122537,1,1, 0, 0, 0, 0, 0, 0, 0
-e./results/early-boyer_1431724384//earley-boyer/policy_1493, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1494, 4, 29996, 55190, 0, 0, 0, 0, 0, 263696, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1495, 1, 1, 0, 0, 0, 0, 0, 0, 208, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1496, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1497, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1498, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1499, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1500, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1501, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1502, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1503, 10, 82990, 6987, 296, 0, 0, 0, 0, 267624, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1504, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1505, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1506, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1507, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1508, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1509, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1510, 1, 1, 0, 0, 0, 0, 0, 0, 130, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1511, 1, 1, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1512, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1513, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1514, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1515, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1516, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1517, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1518, 30, 852030, 1380319, 126466, 0, 0, 0, 0, 7538013, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1519, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1520, 1, 1, 0, 0, 0, 0, 0, 0, 130, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1521, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1522, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1523, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1524, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1525, 13, 35505, 72202, 435, 0, 0, 0, 0, 303915, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1526, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1527, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1528, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1529, 12, 36147, 72157, 437, 0, 0, 0, 0, 305399, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1530, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1531, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1532, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1533, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1534, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1535, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1536, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1537, 1, 1, 0, 0, 0, 0, 0, 0, 148, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1538, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1539, 1, 0, 0, 0, 0, 0, 0, 0, 298, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1540, 30, 852030, 1380319, 126466, 0, 0, 0, 0, 7538013, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1541, 1, 1, 0, 0, 0, 0, 0, 0, 163, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1542, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1543, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1544, 1, 216, 0, 0, 0, 0, 0, 0, 554, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1545, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1546, 1, 1, 0, 0, 0, 0, 0, 0, 163, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1547, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1548, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1549, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1550, 5, 14011, 12886, 1986, 0, 0, 0, 0, 102743, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1551, 30, 123795, 236677, 9312, 0, 0, 0, 0, 1467517, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1552, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1553, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1554, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1555, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1556, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1557, 1, 2, 0, 0, 0, 0, 0, 0, 549, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1558, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1559, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1560, 3, 1, 1, 1, 0, 0, 0, 0, 1211, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1561, 10, 234, 6987, 296, 0, 0, 0, 0, 20682, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1562, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1563, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1564, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1565, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1566, 1, 4, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1567, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1568, 1, 1, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1569, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1570, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1571, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1572, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1573, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1574, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1575, 30, 793527, 1386857, 125336, 0, 0, 0, 0, 7342994, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1576, 1, 2, 0, 0, 0, 0, 0, 0, 1526, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1577, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1578, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1579, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1580, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1581, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1582, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1583, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1584, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1585, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1586, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1587, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1588, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1589, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1590, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1591, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1592, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1593, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1594, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1595, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1596, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1597, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1598, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1599, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431724384//earley-boyer/policy_1600, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/8.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/1//earley-boyer/policy_1, 30, 862833, 1467767, 133918, 8609, 6206, 11, 7502, 7955618, 1, 4242, 0, 579, 0, 0, 0, 2680,,,,,,,,,,
,,,,,,,,,,,,,,,,,,99489,1,1, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,101481,4145,0, 2510, 0, 198, 0, 0, 0, 1437
,,,,,,,,,,,,,,,,,,237305,3356,0, 1732, 0, 381, 0, 0, 0, 1243
-e./results/1//earley-boyer/policy_10, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_100, 10, 237, 6987, 296, 0, 0, 0, 0, 20693, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_101, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_102, 7, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_103, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_104, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_105, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_106, 1, 2, 0, 0, 0, 0, 0, 0, 35, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_107, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_108, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_109, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_11, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_110, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_111, 1, 1, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_112, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_113, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_114, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_115, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_116, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_117, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_118, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_119, 1, 17312, 36367, 3, 0, 0, 0, 0, 150007, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_12, 1, 1, 0, 0, 0, 0, 0, 0, 139, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_120, 5, 1161, 1025, 117, 0, 0, 0, 0, 9337, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_121, 7, 2168, 3074, 2, 0, 0, 0, 0, 17439, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_122, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_123, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_124, 1, 13348, 29232, 216, 0, 0, 0, 0, 120011, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_125, 7, 3585, 6071, 72, 0, 0, 0, 0, 29236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_126, 13, 84320, 159049, 13604, 0, 0, 0, 1, 1030781, 1, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,122561,1,1, 0, 0, 0, 0, 0, 0, 0
-e./results/1//earley-boyer/policy_127, 10, 187977, 350626, 33288, 0, 0, 0, 0, 1981998, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_128, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_129, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_13, 1, 2, 0, 0, 0, 0, 0, 0, 1526, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_130, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_131, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_132, 30, 2769, 2975, 2022, 0, 0, 0, 0, 14986, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_133, 1, 3, 5, 0, 0, 0, 0, 0, 13, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_134, 1, 4, 0, 412, 0, 0, 0, 0, 60147, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_135, 1, 10627, 0, 16787, 0, 0, 0, 0, 83016, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_136, 4, 16081, 7000, 26256, 0, 0, 0, 0, 169702, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_137, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_138, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_139, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_14, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_140, 7, 30676, 66157, 157, 0, 0, 0, 0, 240139, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_141, 6, 26, 35, 6, 0, 0, 0, 0, 1579, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_142, 7, 2168, 3074, 2, 0, 0, 0, 0, 17439, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_143, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_144, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_145, 1, 1, 0, 0, 0, 0, 0, 0, 154, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_146, 1, 1, 0, 0, 0, 0, 0, 0, 154, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_147, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_148, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_149, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_15, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_150, 1, 0, 0, 0, 0, 0, 0, 0, 126, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_151, 30, 1318620, 2242011, 239008, 0, 0, 0, 0, 11867815, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_152, 27, 
-e./results/1//earley-boyer/policy_153, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_154, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_155, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_156, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_157, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_158, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_159, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_16, 1, 1, 0, 0, 1, 0, 0, 1, 13, 0, 1, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,123241,1,0, 1, 0, 0, 0, 0, 0, 0
-e./results/1//earley-boyer/policy_160, 1, 15, 714, 207, 0, 0, 0, 0, 4268, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_161, 8, 88, 6957, 294, 0, 0, 0, 0, 18927, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_162, 1, 7, 0, 0, 0, 0, 0, 0, 18, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_163, 1, 3, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_164, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_165, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_166, 1, 1, 0, 0, 0, 0, 0, 0, 169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_167, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_168, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_169, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_17, 1, 1, 0, 0, 0, 0, 0, 0, 94, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_170, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_171, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_172, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_173, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_174, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_175, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_176, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_177, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_178, 1, 3, 0, 0, 0, 0, 0, 0, 276, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_179, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_18, 1, 5, 0, 0, 0, 0, 0, 0, 61, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_180, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_181, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_182, 1, 0, 0, 0, 0, 0, 0, 0, 442, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_183, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_184, 1, 1, 0, 0, 0, 0, 0, 0, 208, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_185, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_186, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_187, 1, 2, 0, 0, 0, 0, 0, 0, 27, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_188, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_189, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_19, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_190, 1, 1, 0, 0, 0, 0, 0, 0, 70, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_191, 1, 1, 0, 0, 0, 0, 0, 0, 205, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_192, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_193, 1, 34953, 71670, 427, 0, 0, 0, 0, 300019, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_194, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_195, 12, 485, 524, 45, 0, 0, 0, 0, 5389, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_196, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_197, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_198, 1, 1, 0, 0, 0, 0, 0, 0, 217, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_199, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_2, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_20, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_200, 1, 7, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_21, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_22, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_23, 4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_24, 1, 26632, 60645, 0, 0, 0, 0, 0, 240010, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_25, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_26, 1, 1, 0, 0, 0, 0, 0, 0, 223, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_27, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_28, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_29, 1, 1, 0, 0, 0, 0, 0, 0, 178, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_3, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_30, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_31, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_32, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_33, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_34, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_35, 1, 82, 6642, 0, 0, 0, 0, 0, 17354, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_36, 1, 1, 0, 0, 0, 0, 0, 0, 250, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_37, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_38, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_39, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_4, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_40, 1, 0, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_41, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_42, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_43, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_44, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_45, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_46, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_47, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_48, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_49, 1, 1, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_5, 1, 2, 0, 0, 0, 0, 0, 0, 63, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_50, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_51, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_52, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_53, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_54, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_55, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_56, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_57, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_58, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_59, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_6, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_60, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_61, 1, 216, 0, 0, 0, 0, 0, 0, 554, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_62, 15, 35888, 72037, 153, 0, 0, 0, 0, 298376, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_63, 1, 32382, 66285, 133, 0, 0, 0, 0, 270018, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_64, 1, 3, 0, 0, 0, 0, 0, 0, 30, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_65, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_66, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_67, 1, 0, 0, 0, 0, 0, 0, 0, 199, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_68, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_69, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_7, 1, 93, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_70, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_71, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_72, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_73, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_74, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_75, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_76, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_77, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_78, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_79, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_8, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_80, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_81, 1, 1, 0, 0, 0, 0, 0, 0, 151, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_82, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_83, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_84, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_85, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_86, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_87, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_88, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_89, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_9, 1, 0, 0, 0, 0, 0, 0, 0, 58, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_90, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_91, 1, 3, 0, 0, 0, 0, 0, 0, 35, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_92, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_93, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_94, 30, 5950, 9905, 272, 0, 0, 0, 0, 47031, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_95, 30, 612147, 1071197, 110081, 0, 0, 0, 0, 5997685, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_96, 1, 38792, 84343, 30, 0, 0, 0, 0, 440292, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_97, 1, 0, 0, 8351, 0, 0, 0, 0, 8353, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_98, 29, 64118, 115594, 14806, 0, 0, 0, 0, 600022, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//earley-boyer/policy_99, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/2//earley-boyer/policy_201, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_202, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_203, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_204, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_205, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_206, 1, 3, 0, 0, 0, 0, 0, 0, 204, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_207, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_208, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_209, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_210, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_211, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_212, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_213, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_214, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_215, 2, 0, 2, 2, 0, 0, 0, 0, 66, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_216, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_217, 1, 1, 0, 0, 0, 0, 0, 0, 139, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_218, 1, 3, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_219, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_220, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_221, 1, 82, 0, 0, 0, 0, 0, 0, 330, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_222, 1, 1, 0, 0, 0, 0, 0, 0, 145, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_223, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_224, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_225, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_226, 1, 1, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_227, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_228, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_229, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_230, 1, 3, 0, 0, 0, 0, 0, 0, 411, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_231, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_232, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_233, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_234, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_235, 9, 35398, 72273, 153, 0, 0, 0, 0, 296992, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_236, 1, 2, 0, 0, 0, 0, 0, 0, 1532, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_237, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_238, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_239, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_240, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_241, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_242, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_243, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_244, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_245, 7, 34485, 69290, 2, 0, 78, 0, 39, 287811, 0, 0, 0, 0, 39, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,18513,39,0, 0, 0, 0, 39, 0, 0, 0
-e./results/2//earley-boyer/policy_246, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_247, 5, 21057, 17260, 1500, 0, 0, 0, 0, 138132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_248, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_249, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_250, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_251, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_252, 2, 0, 45, 29, 0, 0, 0, 0, 1183, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_253, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_254, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_255, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_256, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_257, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_258, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_259, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_260, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_261, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_262, 1, 93, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_263, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_264, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_265, 1, 1, 0, 0, 0, 0, 0, 0, 88, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_266, 1, 1, 0, 0, 0, 0, 0, 0, 163, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_267, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_268, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_269, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_270, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_271, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_272, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_273, 1, 1, 0, 0, 0, 0, 0, 0, 154, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_274, 30, 779236, 1377276, 125502, 0, 0, 0, 0, 7419896, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_275, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_276, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_277, 1, 1, 0, 0, 0, 0, 0, 0, 100, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_278, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_279, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_280, 1, 4, 0, 0, 0, 0, 0, 0, 1333, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_281, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_282, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_283, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_284, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_285, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_286, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_287, 30, 779236, 1377276, 125502, 0, 0, 0, 0, 7419896, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_288, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_289, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_290, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_291, 1, 1, 0, 0, 0, 0, 0, 0, 238, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_292, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_293, 1, 2, 0, 0, 0, 0, 0, 0, 1547, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_294, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_295, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_296, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_297, 1, 3, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_298, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_299, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_300, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_301, 5, 30010, 53851, 0, 0, 0, 0, 0, 259882, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_302, 1, 1, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_303, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_304, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_305, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_306, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_307, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_308, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_309, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_310, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_311, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_312, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_313, 1, 0, 0, 0, 0, 0, 0, 0, 91, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_314, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_315, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_316, 1, 3, 0, 0, 0, 0, 0, 0, 10284, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_317, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_318, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_319, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_320, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_321, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_322, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_323, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_324, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_325, 12, 35487, 72157, 437, 0, 0, 0, 0, 305399, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_326, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_327, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_328, 30, 793527, 1386857, 125336, 0, 0, 0, 0, 7342994, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_329, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_330, 5, 21057, 17260, 1500, 0, 0, 0, 0, 138132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_331, 12, 35487, 72157, 437, 0, 0, 0, 0, 305399, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_332, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_333, 30, 852030, 1380319, 126466, 0, 0, 0, 0, 7538013, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_334, 4, 131, 6704, 45, 0, 0, 0, 0, 47741, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_335, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_336, 1, 1, 0, 0, 0, 0, 0, 0, 49, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_337, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_338, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_339, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_340, 11, 513514, 1162774, 234, 0, 0, 0, 0, 5749111, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_341, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_342, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_343, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_344, 1, 1, 0, 0, 0, 0, 0, 0, 268, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_345, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_346, 1, 0, 0, 0, 0, 0, 0, 0, 16034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_347, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_348, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_349, 9, 87, 7043, 309, 0, 0, 0, 0, 19134, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_350, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_351, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_352, 1, 1, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_353, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_354, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_355, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_356, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_357, 1, 1, 0, 0, 0, 0, 0, 0, 76, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_358, 1, 1, 0, 0, 0, 0, 0, 0, 13, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_359, 1, 3, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_360, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_361, 1, 1, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_362, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_363, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_364, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_365, 1, 1, 0, 0, 0, 0, 0, 0, 229, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_366, 1, 1, 0, 0, 0, 0, 0, 0, 193, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_367, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_368, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_369, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_370, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_371, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_372, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_373, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_374, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_375, 1, 1, 0, 0, 0, 0, 0, 0, 205, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_376, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_377, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_378, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_379, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_380, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_381, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_382, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_383, 1, 1, 0, 0, 0, 0, 0, 0, 118, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_384, 1, 3, 0, 0, 0, 0, 0, 0, 204, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_385, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_386, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_387, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_388, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_389, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_390, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_391, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_392, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_393, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_394, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_395, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_396, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_397, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_398, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_399, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/2//earley-boyer/policy_400, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/3//earley-boyer/policy_401, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_402, 1, 3, 0, 0, 0, 0, 0, 0, 240, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_403, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_404, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_405, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_406, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_407, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_408, 1, 1, 0, 0, 0, 0, 0, 0, 163, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_409, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_410, 1, 1, 0, 0, 0, 0, 0, 0, 169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_411, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_412, 1, 4, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_413, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_414, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_415, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_416, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_417, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_418, 1, 1, 0, 0, 0, 0, 0, 0, 226, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_419, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_420, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_421, 1, 0, 0, 0, 0, 0, 0, 0, 4616, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_422, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_423, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_424, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_425, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_426, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_427, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_428, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_429, 1, 1, 0, 0, 0, 0, 0, 0, 130, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_430, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_431, 1, 0, 0, 0, 0, 0, 0, 0, 55, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_432, 9, 35387, 71826, 145, 0, 0, 0, 0, 297049, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_433, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_434, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_435, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_436, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_437, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_438, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_439, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_440, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_441, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_442, 26, 35492, 79224, 484, 0, 0, 0, 0, 337113, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_443, 1, 1, 0, 0, 0, 0, 0, 0, 61, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_444, 1, 0, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_445, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_446, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_447, 1, 0, 408, 0, 0, 0, 0, 0, 1230, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_448, 30, 779236, 1377276, 125502, 0, 0, 0, 0, 7419896, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_449, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_450, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_451, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_452, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_453, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_454, 1, 0, 0, 0, 0, 0, 0, 0, 34, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_455, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_456, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_457, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_458, 1, 1, 0, 0, 0, 0, 0, 0, 20, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_459, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_460, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_461, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_462, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_463, 1, 2, 0, 0, 0, 0, 0, 0, 36063, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_464, 1, 0, 0, 0, 0, 0, 0, 0, 2430, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_465, 1, 1, 0, 0, 0, 0, 0, 0, 100, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_466, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_467, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_468, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_469, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_470, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_471, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_472, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_473, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_474, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_475, 3, 1, 1, 1, 1, 1, 0, 1, 1212, 0, 0, 0, 0, 0, 1, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,122913,1,0, 0, 0, 0, 0, 1, 0, 0
-e./results/3//earley-boyer/policy_476, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_477, 30, 792187, 1380317, 126466, 0, 0, 0, 0, 7821079, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_478, 1, 1, 0, 0, 0, 0, 0, 0, 154, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_479, 10, 82990, 6987, 296, 0, 0, 0, 0, 267624, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_480, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_481, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_482, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_483, 1, 1, 0, 0, 0, 0, 0, 0, 37, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_484, 1, 1, 0, 0, 0, 0, 0, 0, 163, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_485, 1, 1, 0, 0, 0, 0, 0, 0, 208, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_486, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_487, 1, 8, 384, 0, 0, 0, 0, 0, 912, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_488, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_489, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_490, 1, 2, 0, 0, 0, 0, 0, 0, 41, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_491, 1, 1, 0, 0, 0, 0, 0, 0, 37, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_492, 9, 35398, 72273, 153, 0, 0, 0, 0, 296992, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_493, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_494, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_495, 1, 3, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_496, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_497, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_498, 1, 1, 0, 0, 0, 0, 0, 0, 229, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_499, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/3//earley-boyer/policy_500, 1, 3, 0, 0, 0, 0, 0, 0, 672, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/early-boyer_1431617770//earley-boyer/policy_501, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_502, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_503, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_504, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_505, 1, 1, 0, 0, 0, 0, 0, 0, 61, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_506, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_507, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_508, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_509, 1, 1, 0, 0, 0, 0, 0, 0, 20, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_510, 1, 1, 0, 0, 0, 0, 0, 0, 193, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_511, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_512, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_513, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_514, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_515, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_516, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_517, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_518, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_519, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_520, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_521, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_522, 1, 1, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_523, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_524, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_525, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_526, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_527, 1, 1, 0, 0, 0, 0, 0, 0, 43, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_528, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_529, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_530, 1, 0, 0, 0, 0, 0, 0, 0, 150, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_531, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_532, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_533, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_534, 12, 35487, 72157, 437, 0, 0, 0, 0, 305399, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_535, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_536, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_537, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_538, 1, 0, 0, 0, 0, 0, 0, 0, 84, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_539, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_540, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_541, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_542, 17, 35405, 72237, 188, 0, 0, 0, 0, 337785, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_543, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_544, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_545, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_546, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_547, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_548, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_549, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_550, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_551, 13, 35505, 72202, 435, 0, 0, 0, 0, 303915, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_552, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_553, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_554, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_555, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_556, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_557, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_558, 1, 1, 0, 0, 0, 0, 0, 0, 67, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_559, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_560, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_561, 1, 1, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_562, 1, 1, 0, 0, 0, 0, 0, 0, 67, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_563, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_564, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_565, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_566, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_567, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_568, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_569, 1, 1, 0, 0, 0, 0, 0, 0, 205, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_570, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_571, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_572, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_573, 1, 0, 0, 0, 0, 0, 0, 0, 16034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_574, 1, 1, 0, 0, 0, 0, 0, 0, 256, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_575, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_576, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_577, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_578, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_579, 1, 1, 0, 0, 0, 0, 0, 0, 157, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_580, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_581, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_582, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_583, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_584, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_585, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_586, 1, 3, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_587, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_588, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_589, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_590, 1, 1, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_591, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_592, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_593, 1, 1, 0, 0, 0, 0, 0, 0, 259, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_594, 1, 0, 0, 0, 0, 0, 0, 0, 91, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_595, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_596, 10, 35396, 71971, 182, 0, 0, 0, 0, 297012, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_597, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_598, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_599, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_600, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_601, 1, 3, 0, 0, 0, 0, 0, 0, 49, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_602, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_603, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_604, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_605, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_606, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_607, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_608, 1, 1, 0, 0, 0, 0, 0, 0, 163, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_609, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_610, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_611, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_612, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_613, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_614, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_615, 10, 87, 6987, 296, 0, 0, 0, 0, 19744, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_616, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_617, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_618, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_619, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_620, 14, 36018, 72174, 134, 0, 0, 0, 0, 298360, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_621, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_622, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_623, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_624, 1, 0, 0, 0, 0, 0, 0, 0, 91, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_625, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_626, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_627, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_628, 1, 1, 0, 0, 0, 0, 0, 0, 73, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_629, 1, 1, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_630, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_631, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_632, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_633, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_634, 1, 3, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_635, 1, 1, 0, 0, 0, 0, 0, 0, 163, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_636, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_637, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_638, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_639, 10, 10104, 6987, 296, 10013, 0, 0, 2005, 71514, 0, 2005, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,96081,1,0, 1, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,97273,1,0, 1, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,100721,2003,0, 2003, 0, 0, 0, 0, 0, 0
-e./results/early-boyer_1431617770//earley-boyer/policy_640, 1, 1, 0, 0, 0, 0, 0, 0, 34, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_641, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_642, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_643, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_644, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_645, 1, 1, 0, 0, 0, 0, 0, 0, 97, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_646, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_647, 1, 1, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_648, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_649, 1, 1, 0, 0, 0, 0, 0, 0, 229, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_650, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_651, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_652, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_653, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_654, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_655, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_656, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_657, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_658, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_659, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_660, 1, 0, 0, 0, 0, 0, 0, 0, 150, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_661, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_662, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_663, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_664, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_665, 8, 87, 7197, 294, 0, 0, 0, 0, 19204, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_666, 1, 0, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_667, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_668, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_669, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_670, 10, 30565, 6987, 296, 0, 0, 0, 0, 115872, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_671, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_672, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_673, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_674, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_675, 30, 124812, 236673, 9312, 581, 0, 581, 581, 1461986, 0, 0, 0, 581, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,97193,256,0, 0, 0, 256, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,97585,325,0, 0, 0, 325, 0, 0, 0, 0
-e./results/early-boyer_1431617770//earley-boyer/policy_676, 1, 4, 0, 0, 0, 0, 0, 0, 1519, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_677, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_678, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_679, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_680, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_681, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_682, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_683, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_684, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_685, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_686, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_687, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_688, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_689, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_690, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_691, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_692, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_693, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_694, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_695, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_696, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_697, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_698, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_699, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_700, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_701, 1, 1, 0, 0, 0, 0, 0, 0, 157, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_702, 1, 7, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_703, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_704, 1, 1, 0, 0, 0, 0, 0, 0, 181, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_705, 13, 35505, 72202, 435, 0, 0, 0, 0, 303915, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_706, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_707, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_708, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_709, 30, 792103, 1380336, 126106, 0, 0, 0, 0, 7343491, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_710, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_711, 30, 792193, 1381280, 125213, 0, 0, 0, 0, 7335615, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_712, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_713, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_714, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_715, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_716, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_717, 3, 1, 1, 1, 0, 0, 0, 0, 1211, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_718, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_719, 1, 2, 0, 0, 0, 0, 0, 0, 53, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_720, 1, 3, 0, 0, 0, 0, 0, 0, 654, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_721, 1, 0, 0, 0, 0, 0, 0, 0, 141, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_722, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_723, 1, 1, 0, 0, 0, 0, 0, 0, 199, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_724, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_725, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_726, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_727, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_728, 1, 7, 0, 0, 0, 0, 0, 0, 113, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_729, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_730, 1, 0, 0, 0, 0, 0, 0, 0, 55, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_731, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_732, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_733, 1, 1, 0, 0, 0, 0, 0, 0, 205, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_734, 1, 1, 0, 0, 0, 0, 0, 0, 136, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_735, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_736, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_737, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_738, 30, 124812, 236673, 9312, 0, 0, 0, 0, 1461405, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_739, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_740, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_741, 1, 2006, 20030, 0, 2005, 4004, 0, 2003, 34061, 0, 1, 0, 0, 0, 2002, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,101441,2003,0, 1, 0, 0, 0, 2002, 0, 0
-e./results/early-boyer_1431617770//earley-boyer/policy_742, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_743, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_744, 1, 0, 0, 0, 0, 0, 0, 0, 91, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_745, 12, 35487, 72157, 437, 0, 0, 0, 0, 305399, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_746, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_747, 1, 1, 0, 0, 0, 0, 0, 0, 241, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_748, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_749, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_750, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_751, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_752, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_753, 1, 1, 0, 0, 0, 0, 0, 0, 163, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_754, 1, 0, 0, 0, 0, 0, 0, 0, 84, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_755, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_756, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_757, 1, 1, 0, 0, 0, 0, 0, 0, 220, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_758, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_759, 24, 899338, 1404866, 263, 46213, 52639, 0, 8045, 7079507, 0, 4916, 0, 0, 0, 3129, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,99497,111,0, 111, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,99617,96,0, 96, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,99825,96,0, 81, 0, 0, 0, 15, 0, 0
,,,,,,,,,,,,,,,,,,100001,54,0, 49, 0, 0, 0, 5, 0, 0
,,,,,,,,,,,,,,,,,,101489,7053,0, 4006, 0, 0, 0, 3047, 0, 0
,,,,,,,,,,,,,,,,,,102753,112,0, 60, 0, 0, 0, 52, 0, 0
,,,,,,,,,,,,,,,,,,103097,523,0, 513, 0, 0, 0, 10, 0, 0
-e./results/early-boyer_1431617770//earley-boyer/policy_760, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_761, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_762, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_763, 1, 1, 0, 0, 0, 0, 0, 0, 100, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_764, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_765, 5, 14011, 12886, 1986, 0, 0, 0, 0, 102622, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_766, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_767, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_768, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_769, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_770, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_771, 1, 2, 0, 0, 0, 0, 0, 0, 1073, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_772, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_773, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_774, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_775, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_776, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_777, 5, 14011, 12886, 1986, 0, 0, 0, 0, 102743, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_778, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_779, 30, 792187, 1380323, 126466, 0, 0, 0, 0, 7581981, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_780, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_781, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_782, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_783, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_784, 1, 3, 0, 0, 0, 0, 0, 0, 46, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_785, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_786, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_787, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_788, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_789, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_790, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_791, 1, 7, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_792, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_793, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_794, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_795, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_796, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_797, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_798, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_799, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431617770//earley-boyer/policy_800, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/9-1.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/gbemu_1431621664//gbemu/policy_101, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_102, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_103, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_104, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_105, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_106, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_107, 1, 0, 0, 0, 0, 0, 0, 0, 910, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_108, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_109, 1, 0, 0, 0, 0, 0, 0, 0, 1657, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_110, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_111, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_112, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_113, 1, 0, 0, 0, 0, 0, 0, 0, 955, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_114, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_115, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_116, 1, 1655, 0, 0, 0, 0, 0, 0, 21517, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_117, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_118, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_119, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_120, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_121, 1, 0, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_122, 1, 0, 0, 0, 0, 0, 0, 0, 910, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_123, 1, 0, 0, 0, 0, 0, 0, 0, 1828, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_124, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_125, 1, 0, 0, 0, 0, 0, 0, 0, 134, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_126, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_127, 1, 0, 0, 0, 0, 0, 0, 0, 3220, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_128, 1, 0, 0, 0, 0, 0, 0, 0, 8262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_129, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_130, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_131, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_132, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_133, 1, 0, 0, 0, 0, 0, 0, 0, 11, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_134, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_135, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_136, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_137, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_138, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_139, 1, 0, 0, 0, 0, 0, 0, 0, 810, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_140, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_141, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_142, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_143, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_144, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_145, 1, 0, 0, 0, 0, 0, 0, 0, 37, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_146, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_147, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_148, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_149, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_150, 1, 16320, 0, 0, 0, 0, 0, 0, 28562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_151, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_152, 1, 0, 0, 0, 0, 0, 0, 0, 16374, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_153, 1, 0, 0, 0, 0, 0, 0, 0, 1706, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_154, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_155, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_156, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_157, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_158, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_159, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_160, 1, 16, 0, 0, 0, 0, 0, 0, 50, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_161, 1, 0, 0, 0, 0, 0, 0, 0, 34, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_162, 25, 
-e./results/gbemu_1431621664//gbemu/policy_163, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_164, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_165, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_166, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_167, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_168, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_169, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_170, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_171, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_172, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_173, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_174, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_175, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_176, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_177, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_178, 1, 0, 0, 0, 0, 0, 0, 0, 58, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_179, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_180, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_181, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_182, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_183, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_184, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_185, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_186, 1, 0, 0, 0, 0, 0, 0, 0, 15874, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_187, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_188, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_189, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_190, 1, 0, 0, 0, 0, 0, 0, 0, 2823, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_191, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_192, 1, 0, 0, 0, 0, 0, 0, 0, 538, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_193, 1, 931, 0, 0, 0, 0, 0, 0, 3496, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_194, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_195, 3, 1, 20624, 12476, 0, 0, 0, 0, 177560, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_196, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_197, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_198, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_199, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_200, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/9-2.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/gbemu_1431621664//gbemu/policy_101, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_102, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_103, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_104, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_105, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_106, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_107, 1, 0, 0, 0, 0, 0, 0, 0, 910, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_108, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_109, 1, 0, 0, 0, 0, 0, 0, 0, 1657, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_110, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_111, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_112, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_113, 1, 0, 0, 0, 0, 0, 0, 0, 955, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_114, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_115, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_116, 1, 1655, 0, 0, 0, 0, 0, 0, 21517, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_117, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_118, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_119, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_120, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_121, 1, 0, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_122, 1, 0, 0, 0, 0, 0, 0, 0, 910, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_123, 1, 0, 0, 0, 0, 0, 0, 0, 1828, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_124, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_125, 1, 0, 0, 0, 0, 0, 0, 0, 134, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_126, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_127, 1, 0, 0, 0, 0, 0, 0, 0, 3220, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_128, 1, 0, 0, 0, 0, 0, 0, 0, 8262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_129, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_130, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_131, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_132, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_133, 1, 0, 0, 0, 0, 0, 0, 0, 11, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_134, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_135, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_136, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_137, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_138, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_139, 1, 0, 0, 0, 0, 0, 0, 0, 810, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_140, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_141, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_142, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_143, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_144, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_145, 1, 0, 0, 0, 0, 0, 0, 0, 37, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_146, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_147, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_148, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_149, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_150, 1, 16320, 0, 0, 0, 0, 0, 0, 28562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_151, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_152, 1, 0, 0, 0, 0, 0, 0, 0, 16374, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_153, 1, 0, 0, 0, 0, 0, 0, 0, 1706, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_154, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_155, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_156, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_157, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_158, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_159, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_160, 1, 16, 0, 0, 0, 0, 0, 0, 50, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_161, 1, 0, 0, 0, 0, 0, 0, 0, 34, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_162, 25, 
-e./results/gbemu_1431621664//gbemu/policy_163, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_164, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_165, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_166, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_167, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_168, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_169, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_170, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_171, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_172, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_173, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_174, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_175, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_176, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_177, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_178, 1, 0, 0, 0, 0, 0, 0, 0, 58, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_179, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_180, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_181, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_182, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_183, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_184, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_185, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_186, 1, 0, 0, 0, 0, 0, 0, 0, 15874, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_187, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_188, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_189, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_190, 1, 0, 0, 0, 0, 0, 0, 0, 2823, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_191, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_192, 1, 0, 0, 0, 0, 0, 0, 0, 538, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_193, 1, 931, 0, 0, 0, 0, 0, 0, 3496, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_194, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_195, 3, 1, 20624, 12476, 0, 0, 0, 0, 177560, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_196, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_197, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_198, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_199, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431621664//gbemu/policy_200, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/gbemu_1431685511//gbemu/policy_201, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_202, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_203, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_204, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_205, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_206, 1, 270, 0, 0, 0, 0, 0, 0, 812, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_207, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_208, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_209, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_210, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_211, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_212, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_213, 25, 
-e./results/gbemu_1431685511//gbemu/policy_214, 1, 0, 0, 0, 0, 0, 0, 0, 928, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_215, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_216, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_217, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_218, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_219, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_220, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_221, 5, 250653, 217355, 0, 0, 0, 0, 0, 1005148, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_222, 1, 0, 0, 0, 0, 0, 0, 0, 814, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_223, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_224, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_225, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_226, 1, 0, 0, 0, 0, 0, 0, 0, 36, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_227, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_228, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_229, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_230, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_231, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_232, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_233, 1, 0, 0, 0, 0, 0, 0, 0, 332, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_234, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_235, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_236, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_237, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_238, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_239, 1, 0, 0, 0, 0, 0, 0, 0, 5150, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_240, 1, 0, 0, 0, 0, 0, 0, 0, 307, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_241, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_242, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_243, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_244, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_245, 1, 0, 0, 0, 0, 0, 0, 0, 1022, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_246, 1, 0, 0, 0, 0, 0, 0, 0, 2858, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_247, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_248, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_249, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_250, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_251, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_252, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_253, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_254, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_255, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_256, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_257, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_258, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_259, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_260, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_261, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_262, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_263, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_264, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_265, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_266, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_267, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_268, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_269, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_270, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_271, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_272, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_273, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_274, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_275, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_276, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_277, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_278, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_279, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_280, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_281, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_282, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_283, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_284, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_285, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_286, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_287, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_288, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_289, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_290, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_291, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_292, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_293, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_294, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_295, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_296, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_297, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_298, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_299, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_300, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_301, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_302, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_303, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_304, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_305, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_306, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_307, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_308, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_309, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_310, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_311, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_312, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_313, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_314, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_315, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_316, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_317, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_318, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_319, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_320, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_321, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_322, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_323, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_324, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_325, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_326, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_327, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_328, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_329, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_330, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_331, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_332, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_333, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_334, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_335, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_336, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_337, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_338, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_339, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_340, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_341, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_342, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_343, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_344, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_345, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_346, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_347, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_348, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_349, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_350, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_351, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_352, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_353, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_354, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_355, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_356, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_357, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_358, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_359, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_360, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_361, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_362, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_363, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_364, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_365, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_366, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_367, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_368, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_369, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_370, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_371, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_372, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_373, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_374, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_375, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_376, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_377, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_378, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_379, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_380, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_381, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_382, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_383, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_384, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_385, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_386, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_387, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_388, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_389, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_390, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_391, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_392, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_393, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_394, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_395, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_396, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_397, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_398, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_399, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/gbemu_1431685511//gbemu/policy_400, , 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/9.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/1//gbemu/policy_1, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_10, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_100, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_11, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_12, 1, 7, 0, 0, 0, 0, 0, 0, 23, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_13, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_14, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_15, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_16, 1, 10296, 0, 0, 0, 0, 0, 0, 18020, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_17, 1, 0, 0, 0, 0, 0, 0, 0, 888, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_18, 3, 8276, 16550, 0, 0, 0, 0, 0, 3545193, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_19, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_2, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_20, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_21, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_22, 1, 0, 0, 0, 0, 0, 0, 0, 7724, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_23, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_24, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_25, 1, 1, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_26, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_27, 1, 1, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_28, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_29, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_3, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_30, 1, 4, 0, 0, 0, 0, 0, 0, 13, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_31, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_32, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_33, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_34, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_35, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_36, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_37, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_38, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_39, 1, 0, 0, 0, 0, 0, 0, 0, 25, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_4, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_40, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_41, 1, 0, 0, 0, 0, 0, 0, 0, 3938, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_42, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_43, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_44, 1, 0, 0, 0, 0, 0, 0, 0, 18509, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_45, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_46, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_47, 1, 0, 0, 0, 0, 0, 0, 0, 23, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_48, 1, 0, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_49, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_5, 1, 0, 0, 0, 0, 0, 0, 0, 2080, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_50, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_51, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_52, 1, 0, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_53, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_54, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_55, 1, 0, 0, 0, 0, 0, 0, 0, 5113, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_56, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_57, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_58, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_59, 7, 
-e./results/1//gbemu/policy_6, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_60, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_61, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_62, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_63, 1, 0, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_64, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_65, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_66, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_67, 1, 0, 0, 0, 0, 0, 0, 0, 213224, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_68, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_69, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_7, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_70, 1, 0, 0, 0, 0, 0, 0, 0, 1226, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_71, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_72, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_73, 1, 0, 0, 0, 0, 0, 0, 0, 65538, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_74, 1, 0, 0, 0, 0, 0, 0, 0, 2576, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_75, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_76, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_77, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_78, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_79, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_8, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_80, 1, 1111, 0, 0, 0, 0, 0, 0, 98884, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_81, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_82, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_83, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_84, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_85, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_86, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_87, 30, 45, 0, 97262, 0, 0, 0, 0, 433061, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_88, 1, 0, 0, 0, 0, 0, 0, 0, 2722, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_89, 1, 1, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_9, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_90, 1, 1, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_91, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_92, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_93, 1, 112, 0, 0, 0, 0, 0, 0, 16059, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_94, 1, 0, 0, 0, 0, 0, 0, 0, 1026, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_95, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_96, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_97, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_98, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/1//gbemu/policy_99, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/i1-1.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/raytrace_1431469581//raytrace/policy_1, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_10, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_100, 14, 141997, 24302, 7796, 0, 0, 0, 0, 1061459, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_101, 1, 6968, 0, 0, 0, 0, 0, 0, 24828, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_102, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_103, 1, 488, 0, 0, 0, 0, 0, 0, 1252, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_104, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_105, 1, 1, 0, 0, 0, 0, 0, 0, 65, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_106, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_107, 3, 2921, 0, 456, 0, 0, 0, 0, 41422, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_108, 1, 3760, 0, 0, 0, 0, 0, 0, 12318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_109, 1, 2852, 0, 0, 0, 0, 0, 0, 7678, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_11, 1, 7423, 0, 0, 0, 0, 0, 0, 20472, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_110, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_111, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_112, 1, 765, 0, 0, 0, 0, 0, 0, 1930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_113, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_114, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_115, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_116, 1, 1, 0, 0, 0, 0, 0, 0, 802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_117, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_118, 1, 765, 0, 0, 0, 0, 0, 0, 1930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_119, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_12, 1, 20157, 0, 0, 0, 0, 0, 0, 58225, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_120, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_121, 2, 25042, 0, 23642, 0, 0, 0, 0, 86558, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_122, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_123, 1, 183, 0, 0, 0, 0, 0, 0, 330, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_124, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_125, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_126, 2, 25042, 0, 25041, 0, 0, 0, 0, 79563, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_127, 1, 1400, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_128, 1, 2, 0, 0, 0, 0, 0, 0, 3061, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_129, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_13, 1, 584, 0, 0, 514, 0, 0, 514, 1684, 0, 514, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,15545,514,0, 514, 0, 0, 0, 0, 0, 0
-e./results/raytrace_1431469581//raytrace/policy_130, 1, 0, 0, 0, 0, 0, 0, 0, 5154, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_131, 1, 0, 0, 0, 0, 0, 0, 0, 1390, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_132, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_133, 1, 0, 0, 0, 0, 0, 0, 0, 1236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_134, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_135, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_136, 1, 5370, 0, 0, 0, 0, 0, 0, 42962, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_137, 1, 398, 0, 0, 0, 0, 0, 0, 798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_138, 1, 1, 0, 0, 0, 0, 0, 0, 802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_139, 1, 6712, 0, 0, 2800, 0, 0, 1400, 32380, 0, 1400, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,16249,1400,0, 1400, 0, 0, 0, 0, 0, 0
-e./results/raytrace_1431469581//raytrace/policy_14, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_140, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_141, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_142, 1, 359, 0, 0, 0, 0, 0, 0, 1050, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_143, 1, 0, 0, 0, 0, 0, 0, 0, 3214, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_144, 1, 1400, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_145, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_146, 1, 2954, 0, 0, 0, 0, 0, 0, 12110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_147, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_148, 1, 3760, 0, 0, 0, 0, 0, 0, 12318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_149, 1, 2954, 0, 0, 0, 0, 0, 0, 12110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_15, 1, 398, 0, 0, 0, 0, 0, 0, 798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_150, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_151, 1, 398, 0, 0, 0, 0, 0, 0, 798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_152, 1, 3760, 0, 0, 0, 0, 0, 0, 12318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_153, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_154, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_155, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_156, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_157, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_158, 1, 6968, 0, 0, 0, 0, 0, 0, 24828, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_159, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_16, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_160, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_161, 1, 3760, 0, 0, 0, 0, 0, 0, 12318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_162, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_163, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_164, 6, 56161, 7308, 5702, 208, 0, 0, 276, 372788, 276, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,9785,156,156, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,10905,120,120, 0, 0, 0, 0, 0, 0, 0
-e./results/raytrace_1431469581//raytrace/policy_165, 11, 155101, 24510, 2348, 0, 0, 0, 0, 1177350, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_166, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_167, 1, 5910, 0, 0, 0, 0, 0, 0, 28754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_168, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_169, 1, 6968, 0, 0, 0, 0, 0, 0, 24828, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_17, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_170, 1, 359, 0, 0, 0, 0, 0, 0, 1050, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_171, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_172, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_173, 1, 1400, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_174, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_175, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_176, 1, 584, 0, 0, 0, 0, 0, 0, 4090, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_177, 9, 138843, 22442, 15, 0, 0, 0, 0, 1006549, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_178, 2, 25042, 0, 23642, 0, 0, 0, 0, 85980, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_179, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_18, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_180, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_181, 6, 10188, 1808, 9220, 0, 0, 0, 0, 32758, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_182, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_183, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_184, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_185, 1, 1400, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_186, 1, 6656, 0, 0, 0, 0, 0, 0, 13882, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_187, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_188, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_189, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_19, 8, 33765, 0, 4237, 0, 0, 0, 0, 248126, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_190, 1, 1, 0, 0, 0, 0, 0, 0, 802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_191, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_192, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_193, 1, 398, 0, 0, 0, 0, 0, 0, 798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_194, 1, 1649, 0, 0, 0, 0, 0, 0, 7996, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_195, 1, 2295, 0, 0, 0, 0, 0, 0, 3676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_196, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_197, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_198, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_199, 1, 2852, 0, 0, 0, 0, 0, 0, 7678, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_2, 1, 0, 0, 0, 0, 0, 0, 0, 1236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_20, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_200, 1, 1, 0, 0, 0, 0, 0, 0, 802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_21, 1, 421, 0, 0, 0, 0, 0, 0, 1375, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_22, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_23, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_24, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_25, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_26, 6, 47508, 3232, 15060, 0, 0, 0, 0, 157511, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_27, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_28, 14, 108687, 15800, 24854, 0, 0, 0, 0, 840329, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_29, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_3, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_30, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_31, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_32, 1, 584, 0, 0, 0, 0, 0, 0, 4090, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_33, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_34, 11, 147480, 24510, 2348, 0, 0, 0, 1168, 1141648, 1168, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,8649,584,584, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,8689,584,584, 0, 0, 0, 0, 0, 0, 0
-e./results/raytrace_1431469581//raytrace/policy_35, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_36, 1, 700, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_37, 1, 2727, 0, 0, 0, 0, 0, 0, 11694, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_38, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_39, 1, 2295, 0, 0, 0, 0, 0, 0, 3676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_4, 1, 3004, 0, 0, 0, 0, 0, 0, 10562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_40, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_41, 11, 147146, 24427, 2451, 0, 0, 0, 0, 1131122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_42, 14, 108687, 15800, 24854, 0, 0, 0, 600, 840929, 600, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,14921,600,600, 0, 0, 0, 0, 0, 0, 0
-e./results/raytrace_1431469581//raytrace/policy_43, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_44, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_45, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_46, 11, 147480, 24510, 2348, 0, 0, 0, 0, 1127659, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_47, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_48, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_49, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_5, 1, 2401, 0, 0, 0, 0, 0, 0, 7255, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_50, 2, 25042, 0, 18716, 0, 0, 0, 0, 111188, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_51, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_52, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_53, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_54, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_55, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_56, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_57, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_58, 1, 5539, 0, 0, 0, 0, 0, 0, 16772, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_59, 2, 25042, 0, 23808, 0, 0, 0, 0, 85150, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_6, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_60, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_61, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_62, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_63, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_64, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_65, 1, 488, 0, 0, 0, 0, 0, 0, 1252, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_66, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_67, 1, 2727, 0, 0, 0, 0, 0, 0, 11694, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_68, 1, 765, 0, 0, 0, 0, 0, 0, 1930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_69, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_7, 1, 1, 0, 0, 0, 0, 0, 0, 65, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_70, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_71, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_72, 1, 1, 0, 0, 0, 0, 0, 0, 802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_73, 1, 2852, 0, 0, 0, 0, 0, 0, 7678, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_74, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_75, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_76, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_77, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_78, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_79, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_8, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_80, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_81, 11, 155101, 24510, 2348, 0, 0, 0, 0, 1177350, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_82, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_83, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_84, 1, 0, 0, 0, 0, 0, 0, 0, 1236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_85, 2, 9116, 1392, 1268, 0, 0, 0, 0, 64237, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_86, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_87, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_88, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_89, 1, 183, 0, 0, 0, 0, 0, 0, 330, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_9, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_90, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_91, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_92, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_93, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_94, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_95, 2, 25042, 0, 18716, 0, 0, 0, 0, 111188, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_96, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_97, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_98, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_99, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/raytrace_1431507954//raytrace/policy_201, 10, 0, 0, 0, 141901, 23422, 3776, 0, 1050165, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_202, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_203, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_204, 1, 0, 0, 0, 0, 0, 0, 0, 1236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_205, 1, 0, 0, 0, 0, 0, 0, 0, 906, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_206, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_207, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_208, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_209, 1, 0, 0, 0, 1, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_210, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_211, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_212, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_213, 1, 0, 0, 0, 398, 0, 0, 0, 798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_214, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_215, 1, 0, 0, 0, 359, 0, 0, 0, 1050, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_216, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_217, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_218, 1, 0, 0, 0, 6712, 0, 0, 0, 30980, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_219, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_220, 1, 0, 0, 0, 0, 0, 0, 0, 1236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_221, 1, 0, 0, 0, 2295, 0, 0, 0, 3676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_222, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_223, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_224, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_225, 1, 0, 0, 0, 5910, 0, 0, 0, 28754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_226, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_227, 1, 0, 0, 0, 6712, 0, 0, 0, 30980, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_228, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_229, 1, 0, 0, 0, 1, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_230, 11, 0, 0, 0, 147480, 24510, 2348, 0, 1127659, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_231, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_232, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_233, 1, 0, 0, 0, 14, 0, 0, 0, 30, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_234, 1, 0, 0, 0, 2628, 0, 0, 0, 6658, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_235, 1, 0, 0, 0, 0, 0, 0, 0, 2338, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_236, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_237, 1, 0, 0, 0, 3, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_238, 1, 0, 0, 0, 6712, 0, 0, 0, 30980, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_239, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_240, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_241, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_242, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_243, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_244, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_245, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_246, 1, 0, 0, 0, 1, 0, 0, 0, 65, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_247, 1, 0, 0, 0, 5539, 0, 0, 0, 16772, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_248, 1, 0, 0, 0, 1, 0, 0, 0, 802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_249, 1, 0, 0, 0, 5910, 0, 0, 0, 28754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_250, 1, 0, 0, 0, 2, 0, 0, 0, 3061, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_251, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_252, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_253, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_254, 11, 0, 0, 0, 155101, 24510, 2348, 0, 1177350, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_255, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_256, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_257, 1, 0, 0, 0, 1, 0, 0, 0, 65, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_258, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_259, 1, 0, 0, 0, 0, 0, 0, 0, 3618, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_260, 1, 0, 0, 0, 15656, 0, 0, 0, 50948, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_261, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_262, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_263, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_264, 1, 0, 0, 0, 1, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_265, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_266, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_267, 1, 0, 0, 0, 398, 0, 0, 0, 798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_268, 1, 0, 0, 0, 5910, 0, 0, 0, 28754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_269, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_270, 14, 0, 0, 0, 141997, 24302, 7796, 0, 1061459, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_271, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_272, 1, 0, 0, 0, 6712, 0, 0, 0, 30980, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_273, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_274, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_275, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_276, 6, 0, 0, 0, 56161, 7308, 5702, 0, 372512, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_277, 3, 0, 0, 0, 584, 438, 1666, 0, 15040, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_278, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_279, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_280, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_281, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_282, 1, 0, 0, 0, 1400, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_283, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_284, 1, 0, 0, 0, 0, 0, 0, 0, 3618, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_285, 1, 0, 0, 0, 6968, 0, 0, 0, 24828, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_286, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_287, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_288, 1, 0, 0, 0, 183, 0, 0, 0, 330, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_289, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_290, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_291, 12, 0, 0, 0, 50503, 17352, 10262, 0, 323304, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_292, 11, 0, 0, 0, 147480, 24510, 2348, 0, 1127659, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_293, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_294, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_295, 1, 0, 0, 0, 1, 0, 0, 0, 47, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_296, 1, 0, 0, 0, 584, 0, 0, 0, 1170, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_297, 11, 0, 0, 0, 147121, 24422, 2456, 0, 1141476, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_298, 9, 0, 0, 0, 34385, 2159, 20517, 0, 199050, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_299, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_300, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_301, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_302, 1, 0, 0, 0, 14, 0, 0, 0, 30, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_303, 1, 0, 0, 0, 700, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_304, 6, 0, 0, 0, 99967, 17114, 2304, 0, 713437, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_305, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_306, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_307, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_308, 1, 0, 0, 0, 0, 0, 0, 0, 906, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_309, 11, 0, 0, 0, 147927, 24510, 2348, 0, 1146937, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_310, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_311, 1, 0, 0, 0, 0, 0, 0, 0, 4421, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_312, 1, 0, 0, 0, 1649, 0, 0, 0, 7996, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_313, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_314, 9, 0, 0, 0, 30150, 2051, 20761, 0, 193177, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_315, 5, 0, 0, 0, 84256, 10134, 13890, 240, 529024, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_316, 1, 0, 0, 0, 0, 0, 0, 0, 3618, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_317, 2, 0, 0, 0, 2, 61, 0, 0, 1428, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_318, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_319, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_320, 3, 0, 0, 0, 87164, 14512, 144, 3072, 597923, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_321, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_322, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_323, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_324, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_325, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_326, 1, 0, 0, 0, 1, 0, 0, 0, 15, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_327, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_328, 1, 0, 0, 0, 0, 0, 0, 0, 3214, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_329, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_330, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_331, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_332, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_333, 9, 0, 0, 0, 34386, 2159, 20517, 0, 204085, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_334, 1, 0, 0, 0, 1, 0, 0, 0, 802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_335, 10, 0, 0, 0, 141148, 23846, 3344, 736, 1055315, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_336, 1, 0, 0, 0, 0, 0, 0, 0, 5584, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_337, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_338, 2, 0, 0, 0, 25042, 0, 23642, 0, 86558, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_339, 2, 0, 0, 0, 25042, 0, 18716, 0, 111188, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_340, 1, 0, 0, 0, 1, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_341, 1, 0, 0, 0, 5539, 0, 0, 0, 16772, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_342, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_343, 1, 0, 0, 0, 1400, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_344, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_345, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_346, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_347, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_348, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_349, 11, 0, 0, 0, 155101, 24510, 2348, 0, 1177350, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_350, 1, 0, 0, 0, 6712, 0, 0, 0, 30980, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_351, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_352, 1, 0, 0, 0, 5910, 0, 0, 0, 28754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_353, 9, 0, 0, 0, 30150, 2051, 20761, 0, 193177, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_354, 1, 0, 0, 0, 67211, 0, 0, 0, 230877, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_355, 14, 0, 0, 0, 108686, 15800, 24854, 0, 836143, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_356, 1, 0, 0, 0, 2295, 0, 0, 0, 3676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_357, 1, 0, 0, 0, 50074, 0, 0, 0, 89200, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_358, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_359, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_360, 2, 0, 0, 0, 2, 61, 0, 0, 1428, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_361, 1, 0, 0, 0, 0, 0, 0, 0, 1236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_362, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_363, 1, 0, 0, 0, 1, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_364, 1, 0, 0, 0, 6968, 0, 0, 0, 24828, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_365, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_366, 1, 0, 0, 0, 6656, 0, 0, 0, 13882, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_367, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_368, 2, 0, 0, 0, 25042, 0, 24902, 0, 79680, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_369, 2, 0, 0, 0, 25042, 0, 25041, 0, 78985, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_370, 1, 0, 0, 0, 2852, 0, 0, 0, 7678, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_371, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_372, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_373, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_374, 1, 0, 0, 0, 2295, 0, 0, 0, 3676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_375, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_376, 1, 0, 0, 0, 2, 0, 0, 0, 3061, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_377, 10, 0, 0, 0, 142361, 23422, 3776, 0, 1056975, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_378, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_379, 1, 0, 0, 0, 3, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_380, 1, 0, 0, 0, 584, 0, 0, 0, 4090, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_381, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_382, 1, 0, 0, 0, 0, 0, 0, 0, 400, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_383, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_384, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_385, 1, 0, 0, 0, 584, 0, 0, 0, 1170, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_386, 1, 0, 0, 0, 14, 0, 0, 0, 30, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_387, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_388, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_389, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_390, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_391, 5, 0, 0, 0, 111735, 18372, 86, 0, 807001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_392, 1, 0, 0, 0, 0, 0, 0, 0, 2338, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_393, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_394, 1, 0, 0, 0, 1, 0, 0, 0, 47, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_395, 1, 0, 0, 0, 0, 0, 0, 0, 3946, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_396, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_397, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_398, 14, 0, 0, 0, 106611, 15800, 24854, 2978, 783944, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_399, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_400, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_401, 8, 0, 0, 0, 33765, 0, 4237, 0, 248126, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_402, 1, 0, 0, 0, 3004, 0, 0, 1741, 12303, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_403, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_404, 1, 0, 0, 0, 2852, 0, 0, 0, 7678, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_405, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_406, 1, 0, 0, 0, 0, 0, 0, 0, 1236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_407, 1, 0, 0, 0, 488, 0, 0, 0, 1252, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_408, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_409, 1, 0, 0, 0, 0, 0, 0, 0, 4522, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_410, 10, 0, 0, 0, 141901, 23422, 3776, 720, 1050885, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_411, 1, 0, 0, 0, 1400, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_412, 11, 0, 0, 0, 155101, 24510, 2348, 0, 1177350, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_413, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_414, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_415, 10, 0, 0, 0, 141148, 23846, 3344, 0, 1054579, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_416, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_417, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_418, 1, 0, 0, 0, 586, 0, 0, 0, 1174, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_419, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_420, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_421, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_422, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_423, 1, 0, 0, 0, 0, 0, 0, 0, 5584, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_424, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_425, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_426, 1, 0, 0, 0, 586, 0, 0, 0, 1174, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_427, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_428, 11, 0, 0, 0, 155101, 24510, 2348, 0, 1177350, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_429, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_430, 1, 0, 0, 0, 1, 0, 0, 0, 15, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_431, 1, 0, 0, 0, 1649, 0, 0, 0, 7996, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_432, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_433, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_434, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_435, 10, 0, 0, 0, 142361, 23422, 3776, 514, 1056689, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_436, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_437, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_438, 2, 0, 0, 0, 25042, 0, 23808, 0, 85728, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_439, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_440, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_441, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_442, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_443, 1, 0, 0, 0, 6968, 0, 0, 6168, 30996, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_444, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_445, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_446, 1, 0, 0, 0, 6712, 0, 0, 0, 30980, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_447, 10, 0, 0, 0, 142361, 23422, 3776, 0, 1056975, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_448, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_449, 1, 0, 0, 0, 398, 0, 0, 0, 798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_450, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_451, 1, 0, 0, 0, 1752, 0, 0, 0, 14310, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_452, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_453, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_454, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_455, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_456, 2, 0, 0, 0, 25042, 0, 13130, 0, 138540, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_457, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_458, 1, 0, 0, 0, 4942, 0, 0, 0, 14610, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_459, 3, 0, 0, 0, 87164, 14512, 144, 0, 594851, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_460, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_461, 1, 0, 0, 0, 5539, 0, 0, 0, 16772, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_462, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_463, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_464, 1, 0, 0, 0, 3760, 0, 0, 0, 12318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_465, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_466, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_467, 1, 0, 0, 0, 5910, 0, 0, 0, 28754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_468, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_469, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_470, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_471, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_472, 1, 0, 0, 0, 5539, 0, 0, 0, 16772, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_473, 2, 0, 0, 0, 25042, 0, 25041, 0, 78985, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_474, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_475, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_476, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_477, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_478, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_479, 1, 0, 0, 0, 1400, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_480, 1, 0, 0, 0, 0, 0, 0, 0, 11, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_481, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_482, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_483, 2, 0, 0, 0, 155520, 26641, 0, 584, 1213087, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_484, 1, 0, 0, 0, 0, 0, 0, 0, 5584, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_485, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_486, 10, 0, 0, 0, 141148, 23846, 3344, 0, 1054579, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_487, 1, 0, 0, 0, 50074, 0, 0, 0, 89200, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_488, 1, 0, 0, 0, 1649, 0, 0, 0, 7996, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_489, 3, 0, 0, 0, 584, 438, 1666, 0, 15040, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_490, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_491, 1, 0, 0, 0, 584, 0, 0, 0, 1170, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_492, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_493, 1, 0, 0, 0, 0, 0, 0, 0, 766, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_494, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_495, 1, 0, 0, 0, 0, 0, 0, 0, 11, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_496, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_497, 1, 0, 0, 0, 488, 0, 0, 0, 1252, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_498, 11, 0, 0, 0, 155101, 24510, 2348, 0, 1177350, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_499, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_500, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_501, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_502, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_503, 1, 0, 0, 0, 1, 0, 0, 0, 65, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_504, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_505, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_506, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_507, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_508, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_509, 1, 0, 0, 0, 1400, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_510, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_511, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_512, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_513, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_514, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_515, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_516, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_517, 1, 0, 0, 0, 1, 0, 0, 0, 802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_518, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_519, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_520, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_521, 1, 0, 0, 0, 1649, 0, 0, 0, 7996, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_522, 1, 0, 0, 0, 2, 0, 0, 0, 3061, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_523, 1, 0, 0, 0, 584, 0, 0, 0, 4090, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_524, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_525, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_526, 1, 0, 0, 0, 3004, 0, 0, 0, 10562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_527, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_528, 11, 0, 0, 0, 147121, 24422, 2456, 0, 1141476, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_529, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_530, 11, 0, 0, 0, 155101, 24510, 2348, 0, 1177350, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_531, 17, 0, 0, 0, 146989, 24302, 21062, 0, 1080819, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_532, 1, 0, 0, 0, 2295, 0, 0, 0, 3676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_533, 2, 0, 0, 0, 25042, 0, 25041, 0, 78985, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_534, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_535, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_536, 1, 0, 0, 0, 4942, 0, 0, 0, 14610, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_537, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_538, 1, 0, 0, 0, 7591, 0, 0, 0, 21331, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_539, 1, 0, 0, 0, 584, 0, 0, 0, 1170, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_540, 1, 0, 0, 0, 2954, 0, 0, 0, 12110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_541, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_542, 11, 0, 0, 0, 147480, 24510, 2348, 20920, 1148579, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_543, 1, 0, 0, 0, 586, 0, 0, 0, 1174, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_544, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_545, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_546, 1, 0, 0, 0, 6968, 0, 0, 0, 24828, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_547, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_548, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_549, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_550, 2, 0, 0, 0, 25042, 0, 25041, 0, 79563, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_551, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_552, 11, 0, 0, 0, 147480, 24510, 2348, 0, 1127659, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_553, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_554, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_555, 1, 0, 0, 0, 1, 0, 0, 0, 65, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_556, 1, 0, 0, 0, 0, 0, 0, 0, 3946, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_557, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_558, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_559, 2, 0, 0, 0, 25042, 0, 23642, 0, 85980, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_560, 1, 0, 0, 0, 1, 0, 0, 0, 65, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_561, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_562, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_563, 2, 0, 0, 0, 25042, 0, 23808, 0, 85728, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_564, 1, 0, 0, 0, 0, 0, 0, 0, 5584, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_565, 1, 0, 0, 0, 584, 0, 0, 0, 4090, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_566, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_567, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_568, 11, 0, 0, 0, 147146, 24427, 2451, 888, 1130810, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_569, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_570, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_571, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_572, 1, 0, 0, 0, 584, 0, 0, 0, 4090, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_573, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_574, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_575, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_576, 1, 0, 0, 0, 3760, 0, 0, 0, 12318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_577, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_578, 1, 0, 0, 0, 448, 0, 0, 0, 2474, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_579, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_580, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_581, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_582, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_583, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_584, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_585, 1, 0, 0, 0, 0, 0, 0, 0, 906, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_586, 1, 0, 0, 0, 183, 0, 0, 0, 330, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_587, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_588, 1, 0, 0, 0, 0, 0, 0, 0, 3946, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_589, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_590, 1, 0, 0, 0, 1, 0, 0, 400, 1202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_591, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_592, 10, 0, 0, 0, 142361, 23422, 3776, 0, 1056175, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_593, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_594, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_595, 1, 0, 0, 0, 0, 0, 0, 0, 906, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_596, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_597, 1, 0, 0, 0, 1649, 0, 0, 0, 7996, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_598, 2, 0, 0, 0, 155520, 26641, 0, 0, 1212503, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_599, 1, 0, 0, 0, 2628, 0, 0, 0, 6658, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431507954//raytrace/policy_600, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/i1.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/raytrace_1431469581//raytrace/policy_1, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_10, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_100, 14, 141997, 24302, 7796, 0, 0, 0, 0, 1061459, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_101, 1, 6968, 0, 0, 0, 0, 0, 0, 24828, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_102, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_103, 1, 488, 0, 0, 0, 0, 0, 0, 1252, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_104, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_105, 1, 1, 0, 0, 0, 0, 0, 0, 65, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_106, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_107, 3, 2921, 0, 456, 0, 0, 0, 0, 41422, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_108, 1, 3760, 0, 0, 0, 0, 0, 0, 12318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_109, 1, 2852, 0, 0, 0, 0, 0, 0, 7678, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_11, 1, 7423, 0, 0, 0, 0, 0, 0, 20472, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_110, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_111, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_112, 1, 765, 0, 0, 0, 0, 0, 0, 1930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_113, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_114, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_115, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_116, 1, 1, 0, 0, 0, 0, 0, 0, 802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_117, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_118, 1, 765, 0, 0, 0, 0, 0, 0, 1930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_119, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_12, 1, 20157, 0, 0, 0, 0, 0, 0, 58225, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_120, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_121, 2, 25042, 0, 23642, 0, 0, 0, 0, 86558, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_122, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_123, 1, 183, 0, 0, 0, 0, 0, 0, 330, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_124, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_125, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_126, 2, 25042, 0, 25041, 0, 0, 0, 0, 79563, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_127, 1, 1400, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_128, 1, 2, 0, 0, 0, 0, 0, 0, 3061, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_129, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_13, 1, 584, 0, 0, 514, 0, 0, 514, 1684, 0, 514, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,15545,514,0, 514, 0, 0, 0, 0, 0, 0
-e./results/raytrace_1431469581//raytrace/policy_130, 1, 0, 0, 0, 0, 0, 0, 0, 5154, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_131, 1, 0, 0, 0, 0, 0, 0, 0, 1390, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_132, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_133, 1, 0, 0, 0, 0, 0, 0, 0, 1236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_134, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_135, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_136, 1, 5370, 0, 0, 0, 0, 0, 0, 42962, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_137, 1, 398, 0, 0, 0, 0, 0, 0, 798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_138, 1, 1, 0, 0, 0, 0, 0, 0, 802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_139, 1, 6712, 0, 0, 2800, 0, 0, 1400, 32380, 0, 1400, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,16249,1400,0, 1400, 0, 0, 0, 0, 0, 0
-e./results/raytrace_1431469581//raytrace/policy_14, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_140, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_141, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_142, 1, 359, 0, 0, 0, 0, 0, 0, 1050, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_143, 1, 0, 0, 0, 0, 0, 0, 0, 3214, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_144, 1, 1400, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_145, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_146, 1, 2954, 0, 0, 0, 0, 0, 0, 12110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_147, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_148, 1, 3760, 0, 0, 0, 0, 0, 0, 12318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_149, 1, 2954, 0, 0, 0, 0, 0, 0, 12110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_15, 1, 398, 0, 0, 0, 0, 0, 0, 798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_150, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_151, 1, 398, 0, 0, 0, 0, 0, 0, 798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_152, 1, 3760, 0, 0, 0, 0, 0, 0, 12318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_153, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_154, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_155, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_156, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_157, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_158, 1, 6968, 0, 0, 0, 0, 0, 0, 24828, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_159, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_16, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_160, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_161, 1, 3760, 0, 0, 0, 0, 0, 0, 12318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_162, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_163, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_164, 6, 56161, 7308, 5702, 208, 0, 0, 276, 372788, 276, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,9785,156,156, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,10905,120,120, 0, 0, 0, 0, 0, 0, 0
-e./results/raytrace_1431469581//raytrace/policy_165, 11, 155101, 24510, 2348, 0, 0, 0, 0, 1177350, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_166, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_167, 1, 5910, 0, 0, 0, 0, 0, 0, 28754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_168, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_169, 1, 6968, 0, 0, 0, 0, 0, 0, 24828, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_17, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_170, 1, 359, 0, 0, 0, 0, 0, 0, 1050, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_171, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_172, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_173, 1, 1400, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_174, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_175, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_176, 1, 584, 0, 0, 0, 0, 0, 0, 4090, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_177, 9, 138843, 22442, 15, 0, 0, 0, 0, 1006549, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_178, 2, 25042, 0, 23642, 0, 0, 0, 0, 85980, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_179, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_18, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_180, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_181, 6, 10188, 1808, 9220, 0, 0, 0, 0, 32758, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_182, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_183, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_184, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_185, 1, 1400, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_186, 1, 6656, 0, 0, 0, 0, 0, 0, 13882, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_187, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_188, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_189, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_19, 8, 33765, 0, 4237, 0, 0, 0, 0, 248126, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_190, 1, 1, 0, 0, 0, 0, 0, 0, 802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_191, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_192, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_193, 1, 398, 0, 0, 0, 0, 0, 0, 798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_194, 1, 1649, 0, 0, 0, 0, 0, 0, 7996, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_195, 1, 2295, 0, 0, 0, 0, 0, 0, 3676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_196, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_197, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_198, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_199, 1, 2852, 0, 0, 0, 0, 0, 0, 7678, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_2, 1, 0, 0, 0, 0, 0, 0, 0, 1236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_20, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_200, 1, 1, 0, 0, 0, 0, 0, 0, 802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_21, 1, 421, 0, 0, 0, 0, 0, 0, 1375, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_22, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_23, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_24, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_25, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_26, 6, 47508, 3232, 15060, 0, 0, 0, 0, 157511, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_27, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_28, 14, 108687, 15800, 24854, 0, 0, 0, 0, 840329, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_29, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_3, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_30, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_31, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_32, 1, 584, 0, 0, 0, 0, 0, 0, 4090, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_33, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_34, 11, 147480, 24510, 2348, 0, 0, 0, 1168, 1141648, 1168, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,8649,584,584, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,8689,584,584, 0, 0, 0, 0, 0, 0, 0
-e./results/raytrace_1431469581//raytrace/policy_35, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_36, 1, 700, 0, 0, 0, 0, 0, 0, 2802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_37, 1, 2727, 0, 0, 0, 0, 0, 0, 11694, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_38, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_39, 1, 2295, 0, 0, 0, 0, 0, 0, 3676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_4, 1, 3004, 0, 0, 0, 0, 0, 0, 10562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_40, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_41, 11, 147146, 24427, 2451, 0, 0, 0, 0, 1131122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_42, 14, 108687, 15800, 24854, 0, 0, 0, 600, 840929, 600, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,14921,600,600, 0, 0, 0, 0, 0, 0, 0
-e./results/raytrace_1431469581//raytrace/policy_43, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_44, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_45, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_46, 11, 147480, 24510, 2348, 0, 0, 0, 0, 1127659, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_47, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_48, 1, 0, 0, 0, 0, 0, 0, 0, 402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_49, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_5, 1, 2401, 0, 0, 0, 0, 0, 0, 7255, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_50, 2, 25042, 0, 18716, 0, 0, 0, 0, 111188, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_51, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_52, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_53, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_54, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_55, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_56, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_57, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_58, 1, 5539, 0, 0, 0, 0, 0, 0, 16772, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_59, 2, 25042, 0, 23808, 0, 0, 0, 0, 85150, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_6, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_60, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_61, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_62, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_63, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_64, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_65, 1, 488, 0, 0, 0, 0, 0, 0, 1252, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_66, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_67, 1, 2727, 0, 0, 0, 0, 0, 0, 11694, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_68, 1, 765, 0, 0, 0, 0, 0, 0, 1930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_69, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_7, 1, 1, 0, 0, 0, 0, 0, 0, 65, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_70, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_71, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_72, 1, 1, 0, 0, 0, 0, 0, 0, 802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_73, 1, 2852, 0, 0, 0, 0, 0, 0, 7678, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_74, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_75, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_76, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_77, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_78, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_79, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_8, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_80, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_81, 11, 155101, 24510, 2348, 0, 0, 0, 0, 1177350, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_82, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_83, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_84, 1, 0, 0, 0, 0, 0, 0, 0, 1236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_85, 2, 9116, 1392, 1268, 0, 0, 0, 0, 64237, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_86, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_87, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_88, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_89, 1, 183, 0, 0, 0, 0, 0, 0, 330, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_9, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_90, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_91, 1, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_92, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_93, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_94, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_95, 2, 25042, 0, 18716, 0, 0, 0, 0, 111188, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_96, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_97, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_98, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/raytrace_1431469581//raytrace/policy_99, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/i2.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/splay_1431469569//splay/policy_1, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_10, 7, 517418, 67600, 199731, 0, 0, 0, 0, 2757023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_100, 1, 0, 0, 0, 0, 0, 0, 0, 8002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_101, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_102, 7, 517418, 67600, 199731, 0, 0, 0, 0, 2757023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_103, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_104, 12, 543342, 40030, 75127, 0, 0, 0, 0, 2691601, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_105, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_106, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_107, 4, 533177, 334609, 24239, 0, 0, 0, 0, 3291424, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_108, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_109, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_11, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_110, 4, 543209, 342610, 243, 0, 0, 0, 0, 4072814, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_111, 4, 533177, 334609, 24239, 0, 0, 0, 0, 3291437, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_112, 9, 517017, 64346, 200150, 0, 0, 0, 8000, 2756410, 8000, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4625,8000,8000, 0, 0, 0, 0, 0, 0, 0
-e./results/splay_1431469569//splay/policy_113, 1, 26, 0, 0, 0, 0, 0, 0, 118, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_114, 8, 517016, 64345, 200150, 0, 0, 0, 0, 2772648, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_115, 1, 0, 0, 0, 0, 0, 0, 0, 16000, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_116, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_117, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_118, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_119, 1, 1, 0, 0, 0, 0, 0, 0, 71998, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_12, 1, 1, 0, 0, 0, 0, 0, 0, 71998, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_120, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_121, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_122, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_123, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_124, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_125, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_126, 1, 0, 0, 0, 0, 0, 0, 0, 8082, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_127, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_128, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_129, 1, 0, 0, 0, 0, 0, 0, 0, 2092722, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_13, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_130, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_131, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_132, 1, 26, 0, 0, 0, 0, 0, 0, 118, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_133, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_134, 4, 533178, 334609, 24239, 0, 0, 0, 8080, 3291447, 8080, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,1705,1,1, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,1817,8079,8079, 0, 0, 0, 0, 0, 0, 0
-e./results/splay_1431469569//splay/policy_135, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_136, 8, 517016, 64345, 200150, 0, 0, 0, 0, 2772648, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_137, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_138, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_139, 1, 0, 0, 0, 0, 0, 0, 0, 8082, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_14, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_140, 1, 0, 0, 0, 0, 0, 0, 0, 32318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_141, 1, 0, 0, 0, 0, 0, 0, 0, 2092722, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_142, 3, 580287, 40030, 45790, 0, 0, 0, 0, 1951099, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_143, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_144, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_145, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_146, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_147, 1, 0, 0, 0, 0, 0, 0, 0, 8002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_148, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_149, 1, 0, 0, 0, 0, 0, 0, 0, 8002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_15, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_150, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_151, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_152, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_153, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_154, 1, 26, 0, 0, 0, 0, 0, 0, 118, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_155, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_156, 4, 543208, 342610, 243, 0, 0, 0, 0, 4104811, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_157, 1, 1, 0, 0, 0, 0, 0, 0, 2028084, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_158, 1, 16398, 0, 0, 0, 0, 0, 0, 32798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_159, 1, 0, 0, 0, 0, 0, 0, 0, 32322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_16, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_160, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_161, 1, 0, 0, 0, 0, 0, 0, 0, 2092722, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_162, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_163, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_164, 1, 26, 0, 0, 0, 0, 0, 0, 118, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_165, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_166, 1, 0, 0, 0, 0, 0, 0, 0, 8002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_167, 4, 533178, 334609, 24239, 0, 0, 0, 0, 3291419, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_168, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_169, 4, 533177, 334608, 24239, 0, 0, 0, 0, 3032885, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_17, 1, 0, 0, 0, 0, 0, 0, 0, 8002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_170, 1, 1, 0, 0, 0, 0, 0, 0, 71998, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_171, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_172, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_173, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_174, 8, 517016, 64345, 200150, 0, 0, 0, 0, 2772648, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_175, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_176, 1, 0, 0, 0, 0, 0, 0, 0, 775682, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_177, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_178, 1, 33609, 0, 0, 0, 0, 0, 0, 70865, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_179, 4, 533177, 334608, 24239, 0, 0, 0, 0, 3032885, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_18, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_180, 4, 533178, 334609, 24239, 0, 0, 0, 0, 3291444, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_181, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_182, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_183, 1, 16, 0, 0, 0, 0, 0, 0, 56, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_184, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_185, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_186, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_187, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_188, 1, 26, 0, 0, 0, 0, 0, 0, 118, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_189, 1, 0, 0, 0, 0, 0, 0, 0, 32318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_19, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_190, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_191, 1, 0, 0, 0, 0, 0, 0, 0, 8002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_192, 1, 0, 0, 0, 0, 0, 0, 0, 32318, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_193, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_194, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_195, 1, 0, 0, 0, 0, 0, 0, 0, 32322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_196, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_197, 1, 1, 0, 0, 0, 0, 0, 0, 2028084, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_198, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_199, 4, 533177, 334608, 24239, 0, 0, 0, 0, 3032885, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_2, 4, 533178, 334609, 24239, 0, 0, 0, 80, 3291512, 80, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,1473,80,80, 0, 0, 0, 0, 0, 0, 0
-e./results/splay_1431469569//splay/policy_20, 4, 533177, 334609, 24239, 0, 0, 0, 0, 3291422, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_200, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_21, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_22, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_23, 1, 33609, 0, 0, 0, 0, 0, 0, 70865, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_24, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_25, 8, 517016, 64345, 200150, 0, 0, 0, 0, 2772648, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_26, 1, 16160, 0, 0, 0, 0, 0, 0, 525202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_27, 1, 16398, 0, 0, 0, 0, 0, 0, 32798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_28, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_29, 4, 533178, 334609, 24239, 0, 0, 0, 0, 3291439, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_3, 4, 543208, 342610, 243, 0, 0, 0, 0, 4104811, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_30, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_31, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_32, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_33, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_34, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_35, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_36, 1, 16160, 0, 0, 0, 0, 0, 0, 525202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_37, 4, 543209, 342610, 243, 0, 0, 0, 0, 4072814, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_38, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_39, 1, 0, 0, 0, 0, 0, 0, 0, 16400, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_4, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_40, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_41, 1, 32713, 0, 0, 0, 0, 0, 0, 68766, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_42, 4, 533178, 334609, 24239, 0, 0, 0, 0, 3291419, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_43, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_44, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_45, 1, 0, 0, 0, 0, 0, 0, 0, 8002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_46, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_47, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_48, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_49, 8, 516937, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_5, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_50, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_51, 3, 580287, 40030, 45790, 0, 0, 0, 0, 1951099, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_52, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_53, 1, 16160, 0, 0, 0, 0, 0, 0, 525202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_54, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_55, 1, 16160, 0, 0, 0, 0, 0, 0, 525202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_56, 4, 533178, 334609, 24239, 0, 0, 0, 0, 3291434, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_57, 1, 0, 0, 0, 0, 0, 0, 0, 16400, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_58, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_59, 4, 533177, 334609, 24239, 0, 0, 0, 0, 3291424, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_6, 8, 517016, 64345, 200150, 0, 0, 0, 0, 2772648, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_60, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_61, 4, 533177, 334609, 24239, 0, 0, 0, 0, 3291424, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_62, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_63, 4, 533177, 334608, 24239, 0, 0, 0, 0, 3032885, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_64, 4, 533178, 334609, 24239, 0, 0, 0, 8080, 3291447, 8080, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,729,8080,8080, 0, 0, 0, 0, 0, 0, 0
-e./results/splay_1431469569//splay/policy_65, 1, 1, 0, 0, 0, 0, 0, 0, 2028084, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_66, 1, 16, 0, 0, 0, 0, 0, 0, 56, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_67, 1, 0, 0, 0, 0, 0, 0, 0, 16000, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_68, 1, 16398, 0, 0, 0, 0, 0, 0, 32798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_69, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_7, 12, 543342, 40030, 75127, 0, 0, 0, 0, 2691601, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_70, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_71, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_72, 4, 533177, 334615, 24239, 0, 0, 0, 0, 3040965, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_73, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_74, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_75, 1, 16398, 0, 0, 0, 0, 0, 0, 32798, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_76, 9, 517017, 64345, 200150, 0, 0, 0, 0, 2748409, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_77, 1, 0, 0, 0, 0, 0, 0, 0, 2036162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_78, 4, 533177, 334609, 24239, 0, 0, 0, 0, 3291424, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_79, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_8, 4, 533177, 334609, 24239, 0, 0, 0, 0, 3291424, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_80, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_81, 4, 543208, 342610, 243, 0, 0, 0, 0, 4104811, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_82, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_83, 3, 580287, 40030, 45790, 0, 0, 0, 0, 1951099, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_84, 1, 26, 0, 0, 0, 0, 0, 0, 118, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_85, 1, 0, 0, 0, 0, 0, 0, 0, 48001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_86, 8, 517016, 64345, 200150, 0, 0, 0, 0, 2739929, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_87, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_88, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_89, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_9, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_90, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_91, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_92, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_93, 8, 517016, 64345, 200150, 0, 0, 0, 0, 2772648, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_94, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_95, 4, 533178, 334609, 24239, 0, 0, 0, 80, 3291522, 80, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,3177,80,80, 0, 0, 0, 0, 0, 0, 0
-e./results/splay_1431469569//splay/policy_96, 1, 0, 0, 0, 0, 0, 0, 0, 8002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_97, 1, 0, 0, 0, 0, 0, 0, 0, 258562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_98, 1, 0, 0, 0, 0, 0, 0, 0, 32322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/splay_1431469569//splay/policy_99, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/i3-1.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/richards_1431469546//richards/policy_1, 4, 21420, 38615, 1005, 0, 0, 0, 0, 321441, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_10, 1, 0, 0, 0, 0, 0, 0, 0, 7402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_100, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_101, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_102, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_103, 1, 0, 0, 0, 0, 0, 0, 0, 8034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_104, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_105, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_106, 1, 0, 0, 0, 0, 0, 0, 0, 8034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_107, 1, 7, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_108, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_109, 4, 21420, 38615, 1005, 0, 0, 0, 0, 321441, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_11, 4, 21412, 38593, 1008, 0, 0, 0, 0, 321395, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_110, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_111, 3, 21410, 38593, 1, 0, 0, 0, 0, 314274, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_112, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_113, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_114, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_115, 3, 21410, 38593, 1, 0, 0, 0, 0, 308629, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_116, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_117, 5, 21410, 38593, 2089, 0, 0, 0, 0, 312517, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_118, 4, 21410, 38593, 7, 0, 0, 0, 1000, 313369, 1000, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4305,1000,1000, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431469546//richards/policy_119, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_12, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_120, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_121, 1, 2, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_122, 3, 21413, 38593, 1, 0, 0, 0, 0, 310727, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_123, 1, 0, 0, 0, 0, 0, 0, 0, 1481, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_124, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_125, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_126, 3, 21410, 38593, 1, 0, 0, 0, 0, 310029, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_127, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_128, 3, 21410, 38593, 1, 0, 0, 0, 0, 308169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_129, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_13, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_130, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_131, 5, 21410, 38593, 932, 0, 0, 0, 0, 312452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_132, 3, 21410, 38593, 1, 0, 0, 0, 0, 308629, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_133, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_134, 1, 1, 0, 0, 0, 0, 0, 0, 3010, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_135, 3, 1252, 1, 235, 0, 0, 0, 0, 3387, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_136, 1, 0, 0, 0, 0, 0, 0, 0, 2326, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_137, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_138, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_139, 1, 1, 0, 0, 0, 0, 0, 0, 6973, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_14, 4, 21412, 38593, 1, 0, 0, 0, 0, 310027, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_140, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_141, 3, 21410, 38593, 1, 0, 0, 0, 0, 314274, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_142, 3, 21410, 38593, 1, 0, 0, 0, 0, 314274, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_143, 3, 21410, 38593, 1, 0, 0, 0, 0, 310478, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_144, 3, 21410, 38593, 1, 467, 1943, 0, 2322, 310491, 2322, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,5489,925,925, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,6161,234,234, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,6857,931,931, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,6961,232,232, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431469546//richards/policy_145, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_146, 3, 21410, 38593, 1, 2114, 3257, 0, 2004, 310705, 2004, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4521,843,843, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,6473,232,232, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,6521,929,929, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431469546//richards/policy_147, 3, 21410, 38593, 1, 0, 0, 0, 0, 320386, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_148, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_149, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_15, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_150, 3, 21410, 38593, 1, 0, 0, 0, 0, 318373, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_151, 1, 1, 1, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_152, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_153, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_154, 1, 0, 0, 0, 0, 0, 0, 0, 1481, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_155, 4, 21412, 38597, 1007, 467, 1400, 0, 468, 321872, 468, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,468,468, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431469546//richards/policy_156, 4, 21412, 38593, 1, 0, 0, 0, 0, 310027, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_157, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_158, 4, 21413, 39758, 7, 0, 0, 0, 0, 312375, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_159, 1, 312, 0, 0, 0, 0, 0, 0, 7341, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_16, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_160, 3, 21410, 38593, 1, 0, 0, 0, 0, 308629, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_161, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_162, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_163, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_164, 6, 21417, 39524, 932, 467, 1400, 0, 468, 314790, 468, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,468,468, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431469546//richards/policy_165, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_166, 4, 21412, 38593, 1, 0, 0, 0, 2322, 312349, 2322, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,3169,2322,2322, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431469546//richards/policy_167, 1, 0, 0, 0, 0, 0, 0, 0, 3998, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_168, 1, 1, 0, 0, 0, 0, 0, 0, 6973, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_169, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_17, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_170, 3, 21410, 38593, 1, 0, 0, 0, 0, 308169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_171, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_172, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_173, 3, 1252, 1, 235, 0, 0, 0, 0, 3387, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_174, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_175, 4, 21412, 38597, 1007, 0, 0, 0, 1000, 322404, 1000, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,1000,1000, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431469546//richards/policy_176, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_177, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_178, 3, 21410, 38593, 1, 0, 0, 0, 0, 320386, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_179, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_18, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_180, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_181, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_182, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_183, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_184, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_185, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_186, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_187, 4, 21412, 38593, 1, 0, 0, 0, 0, 310027, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_188, 3, 21410, 38593, 1, 0, 0, 0, 0, 314274, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_189, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_19, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_190, 1, 946, 0, 0, 0, 0, 0, 0, 1857, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_191, 3, 21410, 38593, 1, 0, 0, 0, 1000, 311478, 1000, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4305,1000,1000, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431469546//richards/policy_192, 3, 22046, 38593, 1000, 0, 0, 0, 1000, 308731, 1000, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4329,1000,1000, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431469546//richards/policy_193, 3, 21420, 40613, 1, 0, 0, 0, 0, 311754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_194, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_195, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_196, 3, 21410, 38593, 1, 0, 0, 0, 0, 314274, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_197, 1, 1, 0, 0, 0, 0, 0, 0, 1402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_198, 1, 2, 0, 0, 0, 0, 0, 0, 6005, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_199, 3, 21410, 38593, 1, 0, 0, 0, 0, 308632, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_2, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_20, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_200, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_21, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_22, 1, 1, 0, 0, 0, 0, 0, 0, 3034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_23, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_24, 3, 21410, 38593, 1, 0, 0, 0, 0, 310478, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_25, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_26, 3, 21410, 39604, 1, 467, 1402, 0, 468, 319847, 0, 0, 0, 0, 234, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4345,468,0, 0, 0, 0, 234, 234, 0, 0
-e./results/richards_1431469546//richards/policy_27, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_28, 1, 925, 0, 0, 0, 0, 0, 0, 4627, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_29, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_3, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_30, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_31, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_32, 3, 21446, 38593, 1, 0, 0, 0, 0, 309709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_33, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_34, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_35, 1, 1, 0, 0, 0, 0, 0, 0, 2227, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_36, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_37, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_38, 1, 0, 0, 0, 0, 0, 0, 0, 9290, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_39, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_4, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_40, 1, 928, 0, 0, 0, 0, 0, 0, 1005, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_41, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_42, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_43, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_44, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_45, 3, 21410, 38593, 1, 0, 0, 0, 0, 308632, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_46, 1, 1, 0, 0, 0, 0, 0, 0, 2791, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_47, 5, 21410, 38593, 2089, 0, 0, 0, 0, 312517, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_48, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_49, 3, 940, 0, 1, 0, 0, 0, 0, 9394, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_5, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_50, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_51, 3, 21420, 40613, 1, 0, 0, 0, 0, 311754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_52, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_53, 1, 1, 0, 0, 0, 0, 0, 0, 3001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_54, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_55, 4, 21412, 38596, 1005, 1021, 4170, 0, 2328, 323736, 2328, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,2328,2328, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431469546//richards/policy_56, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_57, 3, 1252, 1, 235, 0, 0, 0, 0, 3387, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_58, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_59, 3, 22893, 40593, 1, 0, 0, 0, 0, 314705, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_6, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_60, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_61, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_62, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_63, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_64, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_65, 5, 21410, 38593, 2089, 0, 0, 0, 0, 312517, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_66, 1, 0, 0, 0, 0, 0, 0, 0, 3998, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_67, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_68, 4, 21420, 38615, 1005, 2116, 3261, 0, 2004, 323445, 2003, 0, 0, 0, 0, 1, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4521,843,843, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,6433,232,232, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,6481,929,928, 0, 0, 0, 0, 1, 0, 0
-e./results/richards_1431469546//richards/policy_69, 4, 21420, 38615, 1005, 0, 0, 0, 0, 321441, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_7, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_70, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_71, 1, 8, 0, 0, 0, 0, 0, 0, 18, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_72, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_73, 3, 21410, 38593, 1, 0, 0, 0, 0, 314274, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_74, 1, 1, 0, 0, 0, 0, 0, 0, 3010, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_75, 3, 21410, 38593, 1, 0, 0, 0, 0, 310025, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_76, 1, 1, 0, 0, 0, 0, 0, 0, 1402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_77, 1, 1, 1, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_78, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_79, 1, 705, 0, 0, 0, 0, 0, 0, 709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_8, 3, 21410, 38593, 1, 0, 0, 0, 0, 310029, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_80, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_81, 5, 23733, 38593, 1009, 0, 0, 0, 0, 324644, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_82, 3, 21410, 38593, 1, 0, 0, 0, 0, 308700, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_83, 1, 0, 0, 0, 0, 0, 0, 0, 8034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_84, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_85, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_86, 3, 21410, 38593, 1, 467, 1400, 0, 468, 320854, 468, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,468,468, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431469546//richards/policy_87, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_88, 3, 1252, 1, 235, 0, 0, 0, 0, 3387, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_89, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_9, 3, 21410, 39604, 1, 1021, 4176, 0, 2328, 321707, 781, 0, 0, 0, 1163, 384, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4345,2328,781, 0, 0, 0, 1163, 384, 0, 0
-e./results/richards_1431469546//richards/policy_90, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_91, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_92, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_93, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_94, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_95, 3, 21410, 38593, 1, 467, 1943, 0, 2322, 310491, 2322, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,5489,925,925, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,6161,234,234, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,6857,931,931, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,6961,232,232, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431469546//richards/policy_96, 3, 21410, 38593, 1, 0, 0, 0, 0, 310029, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_97, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_98, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_99, 6, 21417, 39524, 932, 0, 0, 0, 0, 314322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/richards_1431508008//richards/policy_201, 1, 1, 0, 0, 0, 0, 0, 0, 3001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_202, 1, 1, 0, 0, 0, 0, 0, 0, 3010, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_203, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_204, 3, 21410, 38593, 1, 0, 0, 0, 0, 318373, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_205, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_206, 1, 705, 0, 0, 0, 0, 0, 0, 709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_207, 1, 1, 0, 0, 0, 0, 0, 0, 2227, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_208, 1, 0, 0, 0, 0, 0, 0, 0, 1481, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_209, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_210, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_211, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_212, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_213, 5, 21410, 38593, 932, 0, 0, 0, 0, 312452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_214, 3, 21410, 38593, 1, 0, 0, 0, 0, 310029, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_215, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_216, 2, 1176, 1, 851, 0, 0, 0, 0, 16172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_217, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_218, 5, 21410, 38593, 2089, 0, 0, 0, 0, 312517, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_219, 3, 22893, 40593, 1, 0, 0, 0, 2322, 317027, 2322, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,5505,925,925, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,6177,234,234, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,6833,931,931, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,6937,232,232, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431508008//richards/policy_220, 1, 1, 0, 0, 0, 0, 0, 0, 2791, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_221, 1, 3, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_222, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_223, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_224, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_225, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_226, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_227, 1, 950, 0, 0, 0, 0, 0, 0, 1861, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_228, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_229, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_230, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_231, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_232, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_233, 3, 21420, 40613, 1, 0, 0, 0, 0, 311754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_234, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_235, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_236, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_237, 1, 1, 0, 0, 0, 0, 0, 0, 1402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_238, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_239, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_240, 5, 25657, 38593, 1933, 0, 0, 0, 2328, 328893, 2328, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,2328,2328, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431508008//richards/policy_241, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_242, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_243, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_244, 1, 1, 1, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_245, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_246, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_247, 3, 21410, 38593, 1, 0, 0, 0, 2322, 312347, 2322, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,5529,925,925, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,6201,234,234, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,6857,931,931, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,6961,232,232, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431508008//richards/policy_248, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_249, 1, 0, 0, 0, 0, 0, 0, 0, 2326, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_250, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_251, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_252, 3, 21413, 38593, 1, 0, 0, 0, 0, 310727, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_253, 3, 21410, 38593, 1, 0, 0, 0, 0, 308169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_254, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_255, 3, 21410, 38593, 1, 0, 0, 0, 0, 310478, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_256, 3, 21410, 38593, 1, 0, 0, 0, 0, 310025, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_257, 3, 1254, 0, 234, 0, 0, 0, 0, 3391, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_258, 4, 21412, 38593, 1, 0, 0, 0, 0, 310027, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_259, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_260, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_261, 4, 21410, 38593, 7, 0, 0, 0, 2004, 314373, 2004, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4521,843,843, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,6449,232,232, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,6497,929,929, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431508008//richards/policy_262, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_263, 3, 1254, 0, 234, 0, 0, 0, 0, 3391, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_264, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_265, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_266, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_267, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_268, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_269, 4, 21412, 38619, 1001, 0, 0, 0, 0, 321445, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_270, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_271, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_272, 5, 21410, 38593, 1933, 0, 0, 0, 0, 325095, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_273, 5, 23733, 38593, 1009, 0, 0, 0, 0, 324644, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_274, 1, 7, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_275, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_276, 4, 21410, 38593, 7, 0, 0, 0, 0, 312369, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_277, 3, 21410, 38593, 1, 0, 0, 0, 0, 308629, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_278, 1, 1, 0, 0, 0, 0, 0, 0, 6986, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_279, 3, 21410, 38593, 1, 0, 0, 0, 0, 314274, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_280, 3, 21446, 38593, 1, 0, 0, 0, 0, 309709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_281, 3, 21413, 38593, 1, 0, 0, 0, 0, 310727, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_282, 3, 21420, 40613, 1, 0, 0, 0, 468, 312222, 468, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,468,468, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431508008//richards/policy_283, 4, 21412, 38596, 1005, 0, 0, 0, 0, 321408, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_284, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_285, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_286, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_287, 1, 3, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_288, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_289, 3, 21410, 38593, 1, 0, 0, 0, 2322, 310951, 2322, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,3193,2322,2322, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431508008//richards/policy_290, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_291, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_292, 3, 21410, 38593, 1, 0, 0, 0, 2322, 312347, 2322, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,3193,2322,2322, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431508008//richards/policy_293, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_294, 1, 1, 1, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_295, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_296, 1, 0, 0, 0, 0, 0, 0, 0, 8034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_297, 2, 1176, 1, 851, 0, 0, 0, 0, 16172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_298, 3, 22263, 39612, 1, 0, 0, 0, 0, 309731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_299, 1, 925, 0, 0, 0, 0, 0, 0, 4627, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_300, 3, 21410, 38593, 1, 0, 0, 0, 0, 308700, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_301, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_302, 4, 21412, 38593, 1008, 0, 0, 0, 1, 321396, 1, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,185,1,1, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431508008//richards/policy_303, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_304, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_305, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_306, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_307, 3, 21410, 38593, 1, 0, 0, 0, 0, 318373, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_308, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_309, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_310, 1, 1, 0, 0, 0, 0, 0, 0, 3034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_311, 1, 705, 0, 0, 0, 0, 0, 0, 709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_312, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_313, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_314, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_315, 1, 0, 0, 0, 0, 0, 0, 0, 3998, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_316, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_317, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_318, 1, 1, 0, 0, 0, 0, 0, 0, 2227, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_319, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_320, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_321, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_322, 1, 3, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_323, 3, 21410, 38593, 1, 0, 0, 0, 2322, 320695, 2322, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,5505,925,925, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,6177,234,234, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,6833,931,931, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,6937,232,232, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431508008//richards/policy_324, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_325, 3, 21410, 38593, 1, 0, 0, 0, 0, 308700, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_326, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_327, 1, 7, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_328, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_329, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_330, 3, 22893, 40593, 1, 0, 0, 0, 0, 314705, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_331, 5, 21410, 38593, 932, 0, 0, 0, 0, 312452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_332, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_333, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_334, 3, 21410, 38593, 1, 0, 0, 0, 0, 310025, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_335, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_336, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_337, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_338, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_339, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_340, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_341, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_342, 1, 0, 0, 0, 0, 0, 0, 0, 1481, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_343, 4, 21420, 38615, 1005, 0, 0, 0, 2777, 324218, 2777, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4305,2777,2777, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431508008//richards/policy_344, 3, 22893, 40593, 1, 0, 0, 0, 0, 314705, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_345, 1, 0, 0, 0, 0, 0, 0, 0, 1481, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_346, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_347, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_348, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_349, 1, 2, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_350, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_351, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_352, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_353, 3, 1254, 0, 234, 0, 0, 0, 0, 3391, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_354, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_355, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_356, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_357, 3, 21410, 38593, 1, 0, 0, 0, 0, 310478, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_358, 1, 7, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_359, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_360, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_361, 3, 21410, 38593, 1, 0, 0, 0, 0, 310025, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_362, 1, 928, 0, 0, 0, 0, 0, 0, 1005, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_363, 1, 2, 0, 0, 0, 0, 0, 0, 6005, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_364, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_365, 4, 21412, 38596, 1005, 0, 0, 0, 0, 321408, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_366, 1, 1, 0, 0, 0, 0, 0, 0, 1402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_367, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_368, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_369, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_370, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_371, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_372, 1, 8, 0, 0, 0, 0, 0, 0, 18, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_373, 3, 21410, 38593, 1, 0, 0, 0, 0, 308700, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_374, 1, 0, 0, 0, 0, 0, 0, 0, 8034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_375, 4, 23419, 38593, 2, 0, 0, 0, 1000, 311638, 1000, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4305,1000,1000, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431508008//richards/policy_376, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_377, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_378, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_379, 1, 1, 0, 0, 0, 0, 0, 0, 2218, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_380, 3, 21410, 38593, 1, 0, 0, 0, 0, 310478, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_381, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_382, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_383, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_384, 3, 21410, 38593, 1, 0, 0, 0, 0, 310029, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_385, 1, 1, 0, 0, 0, 0, 0, 0, 6985, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_386, 1, 946, 0, 0, 0, 0, 0, 0, 1857, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_387, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_388, 1, 7, 0, 0, 0, 0, 0, 1, 11, 1, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,1545,1,1, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431508008//richards/policy_389, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_390, 1, 0, 0, 0, 0, 0, 0, 0, 1481, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_391, 1, 7, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_392, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_393, 1, 1, 1, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_394, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_395, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_396, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_397, 1, 925, 0, 0, 0, 0, 0, 0, 4627, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_398, 1, 2, 0, 0, 0, 0, 0, 0, 30, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_399, 3, 21410, 38593, 1, 0, 0, 0, 0, 308629, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_400, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_401, 5, 21410, 38593, 932, 0, 0, 0, 468, 312920, 468, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4305,468,468, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431508008//richards/policy_402, 3, 21411, 38593, 1, 0, 0, 0, 0, 307703, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_403, 1, 1, 0, 0, 0, 0, 0, 0, 1402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_404, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_405, 1, 928, 0, 0, 0, 0, 0, 1, 1006, 1, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,1937,1,1, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431508008//richards/policy_406, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_407, 3, 22893, 40593, 1, 0, 0, 0, 2777, 317482, 2777, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,2777,2777, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431508008//richards/policy_408, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_409, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_410, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_411, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_412, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_413, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_414, 1, 0, 0, 0, 0, 0, 0, 0, 9290, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_415, 1, 928, 0, 0, 0, 0, 0, 0, 1005, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_416, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_417, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_418, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_419, 3, 21410, 38593, 1, 0, 0, 0, 0, 308169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_420, 4, 21412, 38597, 1007, 0, 0, 0, 0, 321404, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_421, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_422, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_423, 1, 312, 0, 0, 0, 0, 0, 0, 7341, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_424, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_425, 1, 1, 0, 0, 0, 0, 0, 0, 3001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_426, 1, 925, 0, 0, 0, 0, 0, 0, 4627, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_427, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_428, 3, 21410, 38593, 1, 0, 0, 0, 468, 309168, 468, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4345,468,468, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431508008//richards/policy_429, 1, 1, 0, 0, 0, 0, 0, 0, 6973, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_430, 3, 21446, 38593, 1, 0, 0, 0, 0, 309709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_431, 1, 1, 0, 0, 0, 0, 0, 0, 2218, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_432, 3, 21410, 38593, 1, 0, 0, 0, 0, 308700, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_433, 1, 7, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_434, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_435, 4, 21410, 38593, 7, 0, 0, 0, 0, 312369, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_436, 3, 21410, 38593, 1, 0, 0, 0, 0, 308169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_437, 3, 21410, 38593, 1, 0, 0, 0, 2322, 312347, 2322, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,3193,2322,2322, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431508008//richards/policy_438, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_439, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_440, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_441, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_442, 2, 1176, 1, 851, 0, 0, 0, 0, 16172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_443, 3, 21410, 38593, 1, 0, 0, 0, 2322, 320695, 2322, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,3169,2322,2322, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431508008//richards/policy_444, 5, 21410, 38593, 932, 0, 0, 0, 0, 312452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_445, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_446, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_447, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_448, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_449, 3, 940, 0, 1, 0, 0, 0, 0, 10328, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_450, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_451, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_452, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_453, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_454, 3, 22263, 39612, 1, 0, 0, 0, 0, 309731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_455, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_456, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_457, 1, 7, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_458, 1, 2, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_459, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_460, 4, 21412, 38596, 1005, 0, 0, 0, 0, 321408, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_461, 3, 21411, 38593, 1, 0, 0, 0, 0, 307703, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_462, 1, 1, 0, 0, 0, 0, 0, 0, 6495, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_463, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_464, 6, 21417, 39524, 932, 0, 0, 0, 0, 314322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_465, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_466, 1, 8, 0, 0, 0, 0, 0, 0, 18, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_467, 1, 1, 0, 0, 0, 0, 0, 0, 2218, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_468, 1, 928, 0, 0, 0, 0, 0, 0, 1005, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_469, 1, 7, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_470, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_471, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_472, 1, 1, 0, 0, 0, 0, 0, 0, 6973, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_473, 4, 21410, 38597, 1008, 0, 0, 0, 0, 323719, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_474, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_475, 3, 21410, 38593, 1, 0, 0, 0, 0, 308700, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_476, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_477, 1, 1, 0, 0, 0, 0, 0, 0, 6986, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_478, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_479, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_480, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_481, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_482, 3, 21410, 38593, 1, 0, 0, 0, 0, 308700, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_483, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_484, 3, 21410, 38593, 1, 0, 0, 0, 0, 314274, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_485, 1, 946, 0, 0, 0, 0, 0, 0, 1857, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_486, 1, 928, 0, 0, 0, 0, 0, 0, 1005, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_487, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_488, 1, 1, 1, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_489, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_490, 3, 21410, 38593, 1, 0, 0, 0, 0, 310041, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_491, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_492, 4, 21412, 38593, 1, 0, 0, 0, 2777, 312804, 2777, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,2777,2777, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431508008//richards/policy_493, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_494, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_495, 1, 1, 0, 0, 0, 0, 0, 0, 3001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_496, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_497, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_498, 1, 946, 0, 0, 0, 0, 0, 0, 1857, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_499, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_500, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_501, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_502, 1, 946, 0, 0, 0, 0, 0, 0, 1857, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_503, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_504, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_505, 1, 1, 0, 0, 0, 0, 0, 0, 6495, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_506, 3, 21410, 38593, 1, 0, 0, 0, 468, 310946, 468, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4305,468,468, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431508008//richards/policy_507, 1, 8, 0, 0, 0, 0, 0, 0, 18, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_508, 1, 1, 0, 0, 0, 0, 0, 0, 3010, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_509, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_510, 1, 0, 0, 0, 0, 0, 0, 0, 1481, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_511, 1, 1, 0, 0, 0, 0, 0, 0, 6984, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_512, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_513, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_514, 1, 925, 0, 0, 0, 0, 0, 0, 4627, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_515, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_516, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_517, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_518, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_519, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_520, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_521, 5, 23733, 38593, 1009, 0, 0, 0, 0, 324644, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_522, 1, 312, 0, 0, 0, 0, 0, 0, 7341, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_523, 1, 0, 0, 0, 0, 0, 0, 0, 2326, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_524, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_525, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_526, 1, 946, 0, 0, 0, 0, 0, 0, 1857, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_527, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_528, 1, 0, 0, 0, 0, 0, 0, 0, 7402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_529, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_530, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_531, 1, 0, 0, 0, 0, 0, 0, 0, 2326, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_532, 1, 0, 0, 0, 0, 0, 0, 0, 9290, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_533, 4, 21420, 38615, 1005, 0, 0, 0, 0, 321441, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_534, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_535, 4, 21420, 38615, 1005, 0, 0, 0, 0, 321441, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_536, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_537, 3, 21410, 38593, 1, 0, 0, 0, 0, 308632, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_538, 6, 21417, 39524, 932, 0, 0, 0, 0, 314322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_539, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_540, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_541, 1, 925, 0, 0, 0, 0, 0, 0, 4627, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_542, 3, 21410, 38593, 1, 0, 0, 0, 0, 308701, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_543, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_544, 1, 1, 0, 0, 0, 0, 0, 0, 2227, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_545, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_546, 1, 705, 0, 0, 0, 0, 0, 0, 709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_547, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_548, 3, 21410, 38593, 1, 0, 0, 0, 0, 310041, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_549, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_550, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_551, 4, 21412, 38619, 1001, 0, 0, 0, 0, 321445, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_552, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_553, 3, 21446, 38593, 1, 0, 0, 0, 0, 309709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_554, 1, 1, 0, 0, 0, 0, 0, 0, 6985, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_555, 4, 23419, 38593, 2, 0, 0, 0, 0, 310638, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_556, 1, 705, 0, 0, 0, 0, 0, 0, 709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_557, 4, 21412, 38596, 1005, 0, 0, 0, 0, 321408, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_558, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_559, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_560, 3, 21420, 40613, 1, 0, 0, 0, 0, 311754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_561, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_562, 3, 940, 0, 1, 0, 0, 0, 0, 10328, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_563, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_564, 4, 21412, 38597, 1007, 0, 0, 0, 0, 321404, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_565, 3, 21410, 38593, 1, 0, 0, 0, 1000, 309700, 1000, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4345,1000,1000, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431508008//richards/policy_566, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_567, 3, 21410, 38593, 1, 0, 0, 0, 0, 308700, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_568, 3, 21410, 38593, 1, 0, 0, 0, 0, 308169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_569, 1, 1, 0, 0, 0, 0, 0, 0, 3034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_570, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_571, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_572, 3, 21410, 38593, 1, 0, 0, 0, 2328, 312351, 2328, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4345,2328,2328, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431508008//richards/policy_573, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_574, 3, 21410, 38593, 1, 0, 0, 0, 0, 308700, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_575, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_576, 3, 1252, 1, 235, 0, 0, 0, 0, 3387, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_577, 1, 1, 0, 0, 0, 0, 0, 0, 6495, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_578, 3, 21420, 40613, 1, 0, 0, 0, 0, 311754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_579, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_580, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_581, 3, 21413, 38593, 1, 0, 0, 0, 0, 310727, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_582, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_583, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_584, 3, 1252, 1, 235, 0, 0, 0, 0, 3387, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_585, 1, 1, 0, 0, 0, 0, 0, 0, 6986, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_586, 3, 21410, 38593, 1, 0, 0, 0, 0, 308169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_587, 1, 928, 0, 0, 0, 0, 0, 0, 1005, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_588, 1, 1, 0, 0, 0, 0, 0, 0, 2791, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_589, 3, 22893, 40593, 1, 0, 0, 0, 0, 314705, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_590, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_591, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_592, 1, 1, 0, 0, 0, 0, 0, 0, 2227, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_593, 4, 21412, 38593, 1008, 0, 0, 0, 0, 321395, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_594, 1, 1, 0, 0, 0, 0, 0, 0, 2227, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_595, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_596, 3, 21446, 38593, 1, 0, 0, 0, 0, 309709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_597, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_598, 4, 21412, 38597, 1007, 0, 0, 0, 0, 321404, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_599, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431508008//richards/policy_600, 3, 21410, 38593, 1, 0, 0, 0, 2777, 311478, 2777, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4305,2777,2777, 0, 0, 0, 0, 0, 0, 0


==> results/results/i3.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/richards_1431469546//richards/policy_1, 4, 21420, 38615, 1005, 0, 0, 0, 0, 321441, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_10, 1, 0, 0, 0, 0, 0, 0, 0, 7402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_100, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_101, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_102, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_103, 1, 0, 0, 0, 0, 0, 0, 0, 8034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_104, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_105, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_106, 1, 0, 0, 0, 0, 0, 0, 0, 8034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_107, 1, 7, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_108, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_109, 4, 21420, 38615, 1005, 0, 0, 0, 0, 321441, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_11, 4, 21412, 38593, 1008, 0, 0, 0, 0, 321395, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_110, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_111, 3, 21410, 38593, 1, 0, 0, 0, 0, 314274, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_112, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_113, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_114, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_115, 3, 21410, 38593, 1, 0, 0, 0, 0, 308629, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_116, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_117, 5, 21410, 38593, 2089, 0, 0, 0, 0, 312517, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_118, 4, 21410, 38593, 7, 0, 0, 0, 1000, 313369, 1000, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4305,1000,1000, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431469546//richards/policy_119, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_12, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_120, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_121, 1, 2, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_122, 3, 21413, 38593, 1, 0, 0, 0, 0, 310727, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_123, 1, 0, 0, 0, 0, 0, 0, 0, 1481, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_124, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_125, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_126, 3, 21410, 38593, 1, 0, 0, 0, 0, 310029, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_127, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_128, 3, 21410, 38593, 1, 0, 0, 0, 0, 308169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_129, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_13, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_130, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_131, 5, 21410, 38593, 932, 0, 0, 0, 0, 312452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_132, 3, 21410, 38593, 1, 0, 0, 0, 0, 308629, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_133, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_134, 1, 1, 0, 0, 0, 0, 0, 0, 3010, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_135, 3, 1252, 1, 235, 0, 0, 0, 0, 3387, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_136, 1, 0, 0, 0, 0, 0, 0, 0, 2326, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_137, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_138, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_139, 1, 1, 0, 0, 0, 0, 0, 0, 6973, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_14, 4, 21412, 38593, 1, 0, 0, 0, 0, 310027, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_140, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_141, 3, 21410, 38593, 1, 0, 0, 0, 0, 314274, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_142, 3, 21410, 38593, 1, 0, 0, 0, 0, 314274, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_143, 3, 21410, 38593, 1, 0, 0, 0, 0, 310478, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_144, 3, 21410, 38593, 1, 467, 1943, 0, 2322, 310491, 2322, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,5489,925,925, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,6161,234,234, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,6857,931,931, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,6961,232,232, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431469546//richards/policy_145, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_146, 3, 21410, 38593, 1, 2114, 3257, 0, 2004, 310705, 2004, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4521,843,843, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,6473,232,232, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,6521,929,929, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431469546//richards/policy_147, 3, 21410, 38593, 1, 0, 0, 0, 0, 320386, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_148, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_149, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_15, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_150, 3, 21410, 38593, 1, 0, 0, 0, 0, 318373, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_151, 1, 1, 1, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_152, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_153, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_154, 1, 0, 0, 0, 0, 0, 0, 0, 1481, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_155, 4, 21412, 38597, 1007, 467, 1400, 0, 468, 321872, 468, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,468,468, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431469546//richards/policy_156, 4, 21412, 38593, 1, 0, 0, 0, 0, 310027, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_157, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_158, 4, 21413, 39758, 7, 0, 0, 0, 0, 312375, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_159, 1, 312, 0, 0, 0, 0, 0, 0, 7341, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_16, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_160, 3, 21410, 38593, 1, 0, 0, 0, 0, 308629, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_161, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_162, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_163, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_164, 6, 21417, 39524, 932, 467, 1400, 0, 468, 314790, 468, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,468,468, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431469546//richards/policy_165, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_166, 4, 21412, 38593, 1, 0, 0, 0, 2322, 312349, 2322, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,3169,2322,2322, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431469546//richards/policy_167, 1, 0, 0, 0, 0, 0, 0, 0, 3998, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_168, 1, 1, 0, 0, 0, 0, 0, 0, 6973, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_169, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_17, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_170, 3, 21410, 38593, 1, 0, 0, 0, 0, 308169, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_171, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_172, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_173, 3, 1252, 1, 235, 0, 0, 0, 0, 3387, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_174, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_175, 4, 21412, 38597, 1007, 0, 0, 0, 1000, 322404, 1000, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,1000,1000, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431469546//richards/policy_176, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_177, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_178, 3, 21410, 38593, 1, 0, 0, 0, 0, 320386, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_179, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_18, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_180, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_181, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_182, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_183, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_184, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_185, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_186, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_187, 4, 21412, 38593, 1, 0, 0, 0, 0, 310027, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_188, 3, 21410, 38593, 1, 0, 0, 0, 0, 314274, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_189, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_19, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_190, 1, 946, 0, 0, 0, 0, 0, 0, 1857, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_191, 3, 21410, 38593, 1, 0, 0, 0, 1000, 311478, 1000, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4305,1000,1000, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431469546//richards/policy_192, 3, 22046, 38593, 1000, 0, 0, 0, 1000, 308731, 1000, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4329,1000,1000, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431469546//richards/policy_193, 3, 21420, 40613, 1, 0, 0, 0, 0, 311754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_194, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_195, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_196, 3, 21410, 38593, 1, 0, 0, 0, 0, 314274, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_197, 1, 1, 0, 0, 0, 0, 0, 0, 1402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_198, 1, 2, 0, 0, 0, 0, 0, 0, 6005, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_199, 3, 21410, 38593, 1, 0, 0, 0, 0, 308632, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_2, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_20, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_200, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_21, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_22, 1, 1, 0, 0, 0, 0, 0, 0, 3034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_23, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_24, 3, 21410, 38593, 1, 0, 0, 0, 0, 310478, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_25, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_26, 3, 21410, 39604, 1, 467, 1402, 0, 468, 319847, 0, 0, 0, 0, 234, 234, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4345,468,0, 0, 0, 0, 234, 234, 0, 0
-e./results/richards_1431469546//richards/policy_27, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_28, 1, 925, 0, 0, 0, 0, 0, 0, 4627, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_29, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_3, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_30, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_31, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_32, 3, 21446, 38593, 1, 0, 0, 0, 0, 309709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_33, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_34, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_35, 1, 1, 0, 0, 0, 0, 0, 0, 2227, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_36, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_37, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_38, 1, 0, 0, 0, 0, 0, 0, 0, 9290, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_39, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_4, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_40, 1, 928, 0, 0, 0, 0, 0, 0, 1005, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_41, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_42, 3, 22046, 38593, 1000, 0, 0, 0, 0, 307731, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_43, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_44, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_45, 3, 21410, 38593, 1, 0, 0, 0, 0, 308632, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_46, 1, 1, 0, 0, 0, 0, 0, 0, 2791, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_47, 5, 21410, 38593, 2089, 0, 0, 0, 0, 312517, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_48, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_49, 3, 940, 0, 1, 0, 0, 0, 0, 9394, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_5, 3, 21410, 39604, 1, 0, 0, 0, 0, 319379, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_50, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_51, 3, 21420, 40613, 1, 0, 0, 0, 0, 311754, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_52, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_53, 1, 1, 0, 0, 0, 0, 0, 0, 3001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_54, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_55, 4, 21412, 38596, 1005, 1021, 4170, 0, 2328, 323736, 2328, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,2328,2328, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431469546//richards/policy_56, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_57, 3, 1252, 1, 235, 0, 0, 0, 0, 3387, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_58, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_59, 3, 22893, 40593, 1, 0, 0, 0, 0, 314705, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_6, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_60, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_61, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_62, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_63, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_64, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_65, 5, 21410, 38593, 2089, 0, 0, 0, 0, 312517, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_66, 1, 0, 0, 0, 0, 0, 0, 0, 3998, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_67, 2, 0, 1, 1, 0, 0, 0, 0, 8489, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_68, 4, 21420, 38615, 1005, 2116, 3261, 0, 2004, 323445, 2003, 0, 0, 0, 0, 1, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4521,843,843, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,6433,232,232, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,6481,929,928, 0, 0, 0, 0, 1, 0, 0
-e./results/richards_1431469546//richards/policy_69, 4, 21420, 38615, 1005, 0, 0, 0, 0, 321441, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_7, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_70, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_71, 1, 8, 0, 0, 0, 0, 0, 0, 18, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_72, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_73, 3, 21410, 38593, 1, 0, 0, 0, 0, 314274, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_74, 1, 1, 0, 0, 0, 0, 0, 0, 3010, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_75, 3, 21410, 38593, 1, 0, 0, 0, 0, 310025, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_76, 1, 1, 0, 0, 0, 0, 0, 0, 1402, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_77, 1, 1, 1, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_78, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_79, 1, 705, 0, 0, 0, 0, 0, 0, 709, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_8, 3, 21410, 38593, 1, 0, 0, 0, 0, 310029, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_80, 3, 21410, 38593, 1, 0, 0, 0, 0, 310023, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_81, 5, 23733, 38593, 1009, 0, 0, 0, 0, 324644, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_82, 3, 21410, 38593, 1, 0, 0, 0, 0, 308700, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_83, 1, 0, 0, 0, 0, 0, 0, 0, 8034, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_84, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_85, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_86, 3, 21410, 38593, 1, 467, 1400, 0, 468, 320854, 468, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4321,468,468, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431469546//richards/policy_87, 1, 0, 0, 0, 0, 0, 0, 0, 930, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_88, 3, 1252, 1, 235, 0, 0, 0, 0, 3387, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_89, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_9, 3, 21410, 39604, 1, 1021, 4176, 0, 2328, 321707, 781, 0, 0, 0, 1163, 384, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,4345,2328,781, 0, 0, 0, 1163, 384, 0, 0
-e./results/richards_1431469546//richards/policy_90, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_91, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_92, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_93, 1, 2, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_94, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_95, 3, 21410, 38593, 1, 467, 1943, 0, 2322, 310491, 2322, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,5489,925,925, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,6161,234,234, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,6857,931,931, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,6961,232,232, 0, 0, 0, 0, 0, 0, 0
-e./results/richards_1431469546//richards/policy_96, 3, 21410, 38593, 1, 0, 0, 0, 0, 310029, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_97, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_98, 1, 0, 0, 0, 0, 0, 0, 0, 1001, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/richards_1431469546//richards/policy_99, 6, 21417, 39524, 932, 0, 0, 0, 0, 314322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/i4-1.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/deltablue_1431508034//deltablue/policy_201, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_202, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_203, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_204, 1, 4, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_205, 2, 9900, 342, 0, 0, 0, 0, 0, 95802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_206, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_207, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_208, 7, 0, 132, 1816, 0, 0, 0, 0, 15284, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_209, 15, 712, 736, 23517, 0, 0, 0, 0, 153022, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_210, 1, 1106, 0, 0, 0, 0, 0, 0, 12815, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_211, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_212, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_213, 1, 10000, 301, 0, 0, 0, 0, 0, 112006, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_214, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_215, 7, 0, 132, 1816, 0, 0, 0, 412, 15696, 412, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,10953,412,412, 0, 0, 0, 0, 0, 0, 0
-e./results/deltablue_1431508034//deltablue/policy_216, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_217, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_218, 1, 1, 0, 0, 0, 0, 0, 0, 1195, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_219, 7, 100, 123, 3622, 0, 0, 0, 0, 33410, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_220, 1, 110, 0, 0, 0, 0, 0, 0, 449, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_221, 1, 4, 4, 0, 0, 0, 0, 0, 58, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_222, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_223, 26, 7748, 1663, 55959, 0, 0, 0, 0, 247591, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_224, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_225, 12, 1200, 1515, 1327, 0, 0, 0, 0, 44452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_226, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_227, 3, 1177, 215, 14482, 0, 0, 0, 0, 40167, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_228, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_229, 3, 300, 198, 817, 0, 0, 0, 0, 12317, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_230, 1, 1, 0, 0, 0, 0, 0, 0, 1195, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_231, 1, 0, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_232, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_233, 6, 206, 206, 105, 0, 0, 0, 0, 9864, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_234, 7, 0, 132, 1816, 0, 0, 0, 0, 15284, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_235, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_236, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_237, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_238, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_239, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_240, 22, 3606, 953, 25004, 0, 0, 0, 0, 199676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_241, 12, 1200, 1515, 1327, 0, 0, 0, 0, 44452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_242, 1, 4, 0, 0, 0, 0, 0, 0, 50, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_243, 17, 6832, 1660, 22911, 0, 0, 0, 0, 208051, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_244, 7, 0, 132, 1816, 0, 0, 0, 0, 15284, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_245, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_246, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_247, 1, 6, 0, 0, 0, 0, 0, 0, 14, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_248, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_249, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_250, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_251, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_252, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_253, 15, 712, 736, 23517, 0, 0, 0, 0, 153022, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_254, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_255, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_256, 1, 516, 0, 0, 0, 0, 0, 0, 2444, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_257, 1, 0, 0, 0, 0, 0, 0, 0, 2030, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_258, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_259, 22, 3500, 957, 25119, 0, 0, 0, 0, 198567, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_260, 1, 103, 0, 0, 0, 0, 0, 0, 483, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_261, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_262, 1, 0, 0, 0, 0, 0, 0, 0, 110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_263, 1, 5, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_264, 3, 300, 198, 817, 0, 0, 0, 0, 12317, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_265, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_266, 1, 2, 0, 0, 0, 0, 0, 0, 49, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_267, 3, 300, 198, 817, 0, 0, 0, 0, 12317, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_268, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_269, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_270, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_271, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_272, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_273, 1, 10000, 301, 0, 0, 0, 0, 0, 112006, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_274, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_275, 1, 0, 0, 0, 0, 0, 0, 0, 1017, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_276, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_277, 1, 5, 5, 0, 0, 0, 0, 0, 77, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_278, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_279, 12, 1200, 1515, 1327, 0, 0, 0, 0, 44452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_280, 2, 9900, 342, 0, 0, 0, 0, 0, 95802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_281, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_282, 1, 0, 0, 0, 0, 0, 0, 0, 308, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_283, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_284, 6, 0, 202, 105, 0, 0, 0, 0, 9674, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_285, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_286, 6, 0, 222, 105, 0, 0, 0, 0, 15406, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_287, 17, 6524, 1660, 22911, 0, 0, 0, 0, 207246, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_288, 2, 9900, 342, 0, 0, 0, 0, 0, 95802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_289, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_290, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_291, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_292, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_293, 12, 1211, 502, 7988, 0, 0, 0, 0, 145490, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_294, 1, 10, 0, 0, 0, 0, 0, 0, 17, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_295, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_296, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_297, 6, 0, 222, 105, 0, 0, 0, 0, 15406, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_298, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_299, 1, 103, 0, 0, 0, 0, 0, 0, 483, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_300, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_301, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_302, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_303, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_304, 1, 1106, 0, 0, 0, 0, 0, 0, 12815, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_305, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_306, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_307, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_308, 1, 1, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_309, 26, 7746, 1662, 55959, 0, 0, 0, 0, 246883, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_310, 1, 1429, 102, 0, 0, 0, 0, 106, 14657, 106, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,2409,106,106, 0, 0, 0, 0, 0, 0, 0
-e./results/deltablue_1431508034//deltablue/policy_311, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_312, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_313, 2, 9900, 342, 0, 0, 0, 0, 0, 95802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_314, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_315, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_316, 1, 0, 0, 0, 0, 0, 0, 0, 601, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_317, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_318, 1, 0, 0, 0, 0, 0, 0, 0, 2030, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_319, 1, 0, 0, 0, 0, 0, 0, 0, 308, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_320, 1, 0, 0, 0, 0, 0, 0, 0, 596, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_321, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_322, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_323, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_324, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_325, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_326, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_327, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_328, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_329, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_330, 1, 0, 0, 0, 0, 0, 0, 0, 110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_331, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_332, 1, 1106, 0, 0, 0, 0, 0, 0, 12815, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_333, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_334, 1, 0, 0, 0, 0, 0, 0, 0, 1017, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_335, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_336, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_337, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_338, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_339, 1, 140, 0, 0, 0, 0, 0, 0, 24322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_340, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_341, 1, 0, 0, 0, 0, 0, 0, 0, 601, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_342, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_343, 16, 11298, 1797, 1713, 0, 0, 0, 0, 168432, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_344, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_345, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_346, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_347, 16, 11298, 1797, 1713, 0, 0, 0, 819, 169251, 819, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,9737,5,5, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,10513,4,4, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,11041,503,503, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,11217,307,307, 0, 0, 0, 0, 0, 0, 0
-e./results/deltablue_1431508034//deltablue/policy_348, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_349, 1, 0, 0, 0, 0, 0, 0, 0, 110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_350, 1, 1015, 1015, 0, 0, 0, 0, 0, 26840, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_351, 6, 0, 202, 105, 0, 0, 0, 0, 9674, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_352, 2, 9900, 342, 0, 0, 0, 0, 0, 95802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_353, 4, 104, 102, 1013, 0, 0, 0, 0, 6860, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_354, 1, 1106, 0, 0, 0, 0, 0, 0, 12815, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_355, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_356, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_357, 1, 1, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_358, 1, 4, 0, 0, 0, 0, 0, 0, 822, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_359, 1, 1106, 0, 0, 0, 0, 0, 0, 12815, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_360, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_361, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_362, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_363, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_364, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_365, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_366, 22, 3606, 953, 25004, 0, 0, 0, 0, 199676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_367, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_368, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_369, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_370, 6, 0, 202, 105, 0, 0, 0, 0, 9674, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_371, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_372, 17, 6524, 1660, 22911, 0, 0, 0, 0, 207246, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_373, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_374, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_375, 2, 10040, 342, 0, 0, 0, 0, 0, 132422, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_376, 1, 1218, 102, 0, 0, 0, 0, 0, 14236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_377, 1, 0, 0, 0, 0, 0, 0, 0, 2324, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_378, 1, 110, 0, 0, 0, 0, 0, 0, 449, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_379, 1, 0, 0, 0, 0, 0, 0, 0, 110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_380, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_381, 1, 0, 0, 0, 0, 0, 0, 0, 2324, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_382, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_383, 1, 307, 0, 0, 0, 0, 0, 0, 1156, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_384, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_385, 1, 0, 0, 0, 0, 0, 0, 0, 506, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_386, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_387, 1, 0, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_388, 1, 0, 0, 0, 0, 0, 0, 0, 2030, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_389, 3, 300, 198, 817, 0, 0, 0, 0, 12317, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_390, 1, 110, 0, 0, 0, 0, 0, 0, 449, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_391, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_392, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_393, 30, 4654, 933, 26648, 0, 0, 0, 0, 165655, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_394, 1, 1106, 0, 0, 0, 0, 0, 0, 12815, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_395, 1, 0, 0, 0, 0, 0, 0, 0, 708, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_396, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_397, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_398, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_399, 1, 206, 4, 0, 0, 0, 0, 0, 4704, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_400, 1, 0, 0, 0, 0, 0, 0, 0, 308, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_401, 7, 0, 132, 1816, 0, 0, 0, 0, 15284, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_402, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_403, 2, 9900, 342, 0, 0, 0, 0, 0, 95802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_404, 6, 301, 101, 105, 0, 0, 0, 0, 93544, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_405, 1, 203, 0, 0, 0, 0, 0, 0, 1610, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_406, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_407, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_408, 12, 1211, 502, 7988, 0, 0, 0, 0, 145490, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_409, 1, 0, 0, 0, 0, 0, 0, 0, 308, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_410, 1, 317, 0, 0, 0, 0, 0, 0, 467, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_411, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_412, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_413, 1, 317, 0, 0, 0, 0, 0, 0, 467, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_414, 1, 1, 0, 0, 0, 0, 0, 0, 4230, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_415, 1, 203, 0, 0, 0, 0, 0, 0, 1610, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_416, 1, 0, 0, 0, 0, 0, 0, 0, 2030, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_417, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_418, 4, 104, 102, 1013, 0, 0, 0, 0, 6860, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_419, 1, 5, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_420, 6, 206, 206, 105, 0, 0, 0, 0, 9864, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_421, 1, 110, 0, 0, 0, 0, 0, 0, 449, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_422, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_423, 1, 0, 0, 0, 0, 0, 0, 0, 601, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_424, 1, 0, 0, 0, 0, 0, 0, 0, 10202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_425, 1, 10, 0, 0, 0, 0, 0, 0, 17, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_426, 1, 2, 0, 0, 0, 0, 0, 0, 115, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_427, 1, 0, 0, 0, 0, 0, 0, 0, 497, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_428, 1, 0, 0, 0, 0, 0, 0, 0, 110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_429, 1, 0, 0, 0, 0, 0, 0, 0, 403, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_430, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_431, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_432, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_433, 1, 10, 0, 0, 0, 0, 0, 0, 17, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_434, 7, 0, 132, 1816, 0, 0, 0, 0, 15284, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_435, 3, 0, 1, 0, 0, 0, 0, 0, 508, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_436, 1, 0, 0, 0, 0, 0, 0, 0, 1017, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_437, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_438, 17, 6524, 1660, 22911, 0, 0, 0, 0, 207246, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_439, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_440, 22, 3606, 953, 25004, 0, 0, 0, 0, 199676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_441, 1, 1172, 0, 0, 0, 0, 0, 0, 38473, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_442, 15, 712, 736, 23517, 0, 0, 0, 0, 153022, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_443, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_444, 1, 140, 0, 0, 0, 0, 0, 0, 24322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_445, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_446, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_447, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_448, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_449, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_450, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_451, 1, 0, 0, 0, 0, 0, 0, 0, 308, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_452, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_453, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_454, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_455, 1, 0, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_456, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_457, 1, 0, 0, 0, 0, 0, 0, 0, 309, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_458, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_459, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_460, 1, 1172, 0, 0, 0, 0, 0, 0, 38473, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_461, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_462, 1, 10, 0, 0, 0, 0, 0, 0, 17, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_463, 1, 5, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_464, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_465, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_466, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_467, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_468, 1, 203, 0, 0, 0, 0, 0, 0, 1610, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_469, 1, 140, 0, 0, 0, 0, 0, 0, 24322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_470, 5, 0, 312, 1212, 0, 0, 0, 0, 20336, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_471, 21, 3505, 953, 25005, 0, 0, 0, 0, 198378, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_472, 22, 3606, 953, 25004, 0, 0, 0, 0, 199676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_473, 1, 0, 0, 0, 0, 0, 0, 0, 308, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_474, 1, 0, 0, 0, 0, 0, 0, 0, 308, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_475, 1, 0, 0, 0, 0, 0, 0, 0, 308, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_476, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_477, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_478, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_479, 1, 0, 0, 0, 0, 0, 0, 0, 601, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_480, 1, 4, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_481, 1, 5, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_482, 22, 3606, 953, 25004, 0, 0, 0, 0, 199676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_483, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_484, 2, 10040, 342, 0, 0, 0, 0, 0, 132422, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_485, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_486, 1, 1205, 0, 0, 0, 0, 0, 0, 14924, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_487, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_488, 1, 0, 0, 0, 0, 0, 0, 0, 203, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_489, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_490, 1, 0, 0, 0, 0, 0, 0, 0, 708, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_491, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_492, 12, 1200, 1515, 1327, 0, 0, 0, 0, 44452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_493, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_494, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_495, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_496, 1, 0, 0, 0, 0, 0, 0, 0, 403, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_497, 1, 0, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_498, 1, 103, 0, 0, 0, 0, 0, 0, 483, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_499, 1, 0, 0, 0, 0, 0, 0, 0, 1017, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_500, 16, 11298, 1797, 1713, 0, 0, 0, 0, 168432, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_501, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_502, 1, 317, 0, 0, 0, 0, 0, 0, 467, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_503, 1, 0, 0, 0, 0, 0, 0, 0, 308, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_504, 1, 10, 0, 0, 0, 0, 0, 0, 631, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_505, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_506, 16, 11298, 1797, 1713, 0, 0, 0, 0, 168432, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_507, 1, 0, 0, 0, 0, 0, 0, 0, 2030, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_508, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_509, 1, 4, 0, 0, 0, 0, 0, 0, 822, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_510, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_511, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_512, 1, 1429, 102, 0, 0, 0, 0, 0, 14551, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_513, 7, 0, 132, 1816, 0, 0, 0, 0, 15284, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_514, 1, 0, 0, 0, 0, 0, 0, 0, 10202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_515, 1, 5, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_516, 1, 1172, 0, 0, 0, 0, 0, 0, 38473, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_517, 1, 0, 0, 0, 0, 0, 0, 0, 110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_518, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_519, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_520, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_521, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_522, 26, 7746, 1662, 55959, 0, 0, 0, 401, 247284, 401, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,2297,401,401, 0, 0, 0, 0, 0, 0, 0
-e./results/deltablue_1431508034//deltablue/policy_523, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_524, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_525, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_526, 12, 1211, 502, 7988, 0, 0, 0, 0, 145490, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_527, 9, 3, 202, 5140, 0, 0, 0, 0, 114289, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_528, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_529, 1, 110, 0, 0, 0, 0, 0, 0, 449, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_530, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_531, 1, 0, 0, 0, 0, 0, 0, 0, 2345, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_532, 7, 0, 132, 1816, 0, 0, 0, 302, 15586, 302, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,11017,302,302, 0, 0, 0, 0, 0, 0, 0
-e./results/deltablue_1431508034//deltablue/policy_533, 1, 1, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_534, 1, 0, 0, 0, 0, 0, 0, 0, 506, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_535, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_536, 30, 4853, 933, 26648, 0, 0, 0, 0, 166456, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_537, 1, 10, 0, 0, 0, 0, 0, 0, 631, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_538, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_539, 1, 106, 0, 0, 0, 0, 0, 0, 214, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_540, 1, 307, 0, 0, 0, 0, 0, 0, 1156, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_541, 1, 103, 0, 0, 0, 0, 0, 0, 483, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_542, 3, 1177, 215, 14482, 0, 0, 0, 0, 40167, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_543, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_544, 15, 712, 736, 23517, 0, 0, 0, 0, 153022, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_545, 22, 3606, 953, 25004, 0, 0, 0, 0, 199676, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_546, 12, 1200, 1515, 1327, 0, 0, 0, 0, 44452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_547, 1, 1, 0, 0, 0, 0, 0, 0, 4230, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_548, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_549, 1, 0, 0, 0, 0, 0, 0, 0, 1017, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_550, 1, 1, 0, 0, 0, 0, 0, 0, 4230, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_551, 15, 712, 736, 23517, 0, 0, 0, 0, 153022, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_552, 1, 10000, 301, 0, 0, 0, 0, 0, 112006, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_553, 1, 102, 0, 0, 0, 0, 0, 0, 367, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_554, 1, 0, 0, 0, 0, 0, 0, 0, 309, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_555, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_556, 2, 9900, 342, 0, 0, 0, 0, 0, 95802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_557, 1, 203, 0, 0, 0, 0, 0, 0, 1610, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_558, 1, 1, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_559, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_560, 1, 0, 0, 0, 0, 0, 0, 0, 497, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_561, 1, 0, 0, 0, 0, 0, 0, 0, 10202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_562, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_563, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_564, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_565, 1, 1218, 102, 0, 0, 0, 0, 0, 14236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_566, 1, 1429, 102, 0, 0, 0, 0, 99, 14650, 99, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,11017,99,99, 0, 0, 0, 0, 0, 0, 0
-e./results/deltablue_1431508034//deltablue/policy_567, 1, 5, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_568, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_569, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_570, 18, 3500, 957, 24514, 0, 0, 0, 0, 197860, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_571, 6, 301, 101, 105, 0, 0, 0, 0, 93544, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_572, 1, 1106, 0, 0, 0, 0, 0, 0, 12815, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_573, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_574, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_575, 1, 1429, 102, 0, 0, 0, 0, 0, 14551, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_576, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_577, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_578, 1, 0, 0, 0, 0, 0, 0, 0, 2030, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_579, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_580, 1, 2, 0, 0, 0, 0, 0, 0, 115, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_581, 7, 104, 123, 3622, 0, 0, 0, 0, 33534, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_582, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_583, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_584, 30, 4853, 933, 26648, 0, 0, 0, 202, 166658, 202, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,3249,100,100, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,4905,1,1, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,5073,1,1, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,5177,100,100, 0, 0, 0, 0, 0, 0, 0
-e./results/deltablue_1431508034//deltablue/policy_585, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_586, 1, 100, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_587, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_588, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_589, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_590, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_591, 1, 10, 0, 0, 0, 0, 0, 0, 17, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_592, 1, 101, 0, 0, 0, 0, 0, 0, 7185, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_593, 1, 0, 0, 0, 0, 0, 0, 0, 1017, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_594, 3, 1379, 426, 14912, 0, 0, 0, 0, 41817, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_595, 1, 102, 0, 0, 0, 0, 0, 0, 367, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_596, 1, 1, 0, 0, 0, 0, 0, 0, 4230, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_597, 1, 0, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_598, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_599, 1, 0, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431508034//deltablue/policy_600, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/i4.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/deltablue_1431469532//deltablue/policy_1, 1, 140, 0, 0, 0, 0, 0, 0, 24322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_10, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_100, 1, 4, 0, 0, 0, 0, 0, 0, 50, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_101, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_102, 1, 4, 0, 0, 0, 0, 0, 0, 50, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_103, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_104, 1, 100, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_105, 1, 103, 0, 0, 0, 0, 0, 0, 483, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_106, 3, 1177, 215, 14482, 0, 0, 0, 0, 40167, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_107, 1, 0, 0, 0, 0, 0, 0, 0, 403, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_108, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_109, 1, 5, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_11, 1, 2, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_110, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_111, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_112, 30, 4853, 933, 26648, 0, 0, 0, 0, 166456, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_113, 1, 4, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_114, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_115, 9, 3, 202, 5140, 0, 0, 0, 0, 114289, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_116, 1, 0, 0, 0, 0, 0, 0, 0, 708, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_117, 7, 0, 132, 1816, 0, 0, 0, 0, 15284, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_118, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_119, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_12, 1, 2, 0, 0, 0, 0, 0, 0, 49, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_120, 1, 2, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_121, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_122, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_123, 1, 307, 0, 0, 0, 0, 0, 0, 1156, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_124, 1, 1, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_125, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_126, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_127, 7, 100, 123, 3622, 0, 0, 0, 0, 33410, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_128, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_129, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_13, 1, 103, 0, 0, 0, 0, 0, 0, 483, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_130, 1, 10000, 301, 0, 0, 0, 0, 0, 112006, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_131, 1, 101, 0, 0, 0, 0, 0, 0, 7185, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_132, 1, 0, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_133, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_134, 1, 0, 0, 0, 0, 0, 0, 0, 308, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_135, 1, 4, 0, 0, 0, 0, 0, 0, 50, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_136, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_137, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_138, 1, 4, 4, 0, 0, 0, 0, 0, 58, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_139, 1, 1205, 0, 0, 0, 0, 0, 0, 14924, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_14, 1, 0, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_140, 3, 300, 198, 817, 0, 0, 0, 0, 12317, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_141, 3, 300, 198, 817, 0, 0, 0, 0, 12317, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_142, 1, 1, 0, 0, 0, 0, 0, 0, 1195, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_143, 15, 712, 736, 23517, 0, 0, 0, 1015, 154037, 1015, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,8905,3,3, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,10441,405,405, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,10609,405,405, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,10953,202,202, 0, 0, 0, 0, 0, 0, 0
-e./results/deltablue_1431469532//deltablue/policy_144, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_145, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_146, 1, 1858, 0, 0, 0, 0, 0, 0, 2694, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_147, 1, 0, 0, 0, 0, 0, 0, 0, 2324, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_148, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_149, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_15, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_150, 1, 1218, 102, 0, 0, 0, 0, 0, 14236, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_151, 1, 6, 0, 0, 0, 0, 0, 0, 14, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_152, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_153, 1, 10, 0, 0, 0, 0, 0, 0, 17, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_154, 1, 0, 0, 0, 0, 0, 0, 0, 309, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_155, 10, 0, 101, 306, 0, 0, 0, 0, 127896, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_156, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_157, 1, 0, 0, 0, 0, 0, 0, 0, 2345, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_158, 1, 4, 0, 0, 0, 0, 0, 0, 50, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_159, 1, 10000, 301, 0, 0, 0, 0, 0, 112006, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_16, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_160, 17, 6832, 1660, 22911, 0, 0, 0, 0, 208051, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_161, 1, 0, 0, 0, 0, 0, 0, 0, 110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_162, 6, 0, 222, 105, 0, 0, 0, 0, 15406, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_163, 1, 4, 4, 0, 0, 0, 0, 0, 58, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_164, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_165, 3, 0, 1, 0, 0, 0, 0, 0, 508, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_166, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_167, 1, 0, 0, 0, 0, 0, 0, 0, 309, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_168, 10, 0, 101, 306, 0, 0, 0, 0, 127896, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_169, 6, 206, 206, 105, 0, 0, 0, 0, 9864, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_17, 1, 206, 4, 0, 0, 0, 0, 0, 4704, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_170, 1, 0, 0, 0, 0, 0, 0, 0, 1017, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_171, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_172, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_173, 3, 300, 198, 817, 0, 0, 0, 0, 12317, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_174, 2, 10040, 342, 0, 0, 0, 0, 0, 132422, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_175, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_176, 1, 307, 0, 0, 0, 0, 0, 0, 1156, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_177, 2, 9900, 342, 0, 0, 0, 0, 0, 95802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_178, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_179, 3, 300, 198, 817, 0, 0, 0, 0, 12317, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_18, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_180, 1, 1, 0, 0, 0, 0, 0, 0, 4230, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_181, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_182, 1, 6, 0, 0, 0, 0, 0, 0, 14, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_183, 1, 10101, 400, 0, 0, 100, 0, 10100, 122407, 10100, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,11489,10100,10100, 0, 0, 0, 0, 0, 0, 0
-e./results/deltablue_1431469532//deltablue/policy_184, 5, 0, 302, 1122, 0, 0, 0, 0, 15538, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_185, 1, 1429, 102, 0, 0, 0, 0, 0, 14551, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_186, 1, 0, 0, 0, 0, 0, 0, 0, 10202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_187, 3, 1177, 215, 14482, 0, 0, 0, 0, 40167, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_188, 2, 9900, 342, 0, 0, 0, 0, 0, 95802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_189, 1, 2, 0, 0, 0, 0, 0, 0, 49, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_19, 1, 0, 0, 0, 0, 0, 0, 0, 203, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_190, 1, 102, 0, 0, 0, 0, 0, 0, 367, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_191, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_192, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_193, 22, 3304, 956, 18843, 0, 0, 0, 0, 200054, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_194, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_195, 1, 0, 0, 0, 0, 0, 0, 0, 110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_196, 6, 206, 206, 105, 0, 0, 0, 0, 9864, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_197, 1, 1858, 0, 0, 0, 0, 0, 0, 2694, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_198, 6, 402, 202, 105, 0, 0, 0, 0, 10377, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_199, 17, 6832, 1660, 22911, 704, 101, 1, 300, 208351, 0, 0, 0, 0, 0, 0, 0, 300,,,,,,,,,,
,,,,,,,,,,,,,,,,,,2409,300,0, 0, 0, 0, 0, 0, 0, 300
-e./results/deltablue_1431469532//deltablue/policy_2, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_20, 1, 2, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_200, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_21, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_22, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_23, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_24, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_25, 1, 1, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_26, 6, 206, 206, 105, 0, 0, 0, 0, 9864, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_27, 5, 506, 202, 101, 0, 0, 0, 0, 23426, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_28, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_29, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_3, 10, 0, 101, 306, 0, 0, 0, 0, 127896, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_30, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_31, 1, 6, 0, 0, 0, 0, 0, 0, 14, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_32, 12, 1200, 1515, 1327, 0, 0, 0, 0, 44452, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_33, 1, 0, 0, 0, 0, 0, 0, 0, 110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_34, 2, 9900, 342, 0, 0, 0, 0, 0, 95802, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_35, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_36, 5, 0, 302, 1122, 0, 0, 0, 0, 15538, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_37, 1, 140, 0, 0, 0, 0, 0, 0, 24322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_38, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_39, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_4, 1, 6, 0, 0, 0, 0, 0, 0, 14, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_40, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_41, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_42, 1, 2, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_43, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_44, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_45, 1, 0, 0, 0, 0, 0, 0, 0, 103, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_46, 1, 0, 0, 0, 0, 0, 0, 0, 110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_47, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_48, 7, 0, 132, 1816, 0, 0, 0, 0, 15284, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_49, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_5, 1, 0, 0, 0, 0, 0, 0, 0, 497, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_50, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_51, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_52, 1, 2, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_53, 1, 0, 0, 0, 0, 0, 0, 0, 708, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_54, 1, 4, 0, 0, 0, 0, 0, 0, 50, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_55, 1, 0, 0, 0, 0, 0, 0, 0, 309, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_56, 17, 6524, 1660, 22911, 0, 0, 0, 0, 207246, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_57, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_58, 16, 11298, 1797, 1713, 0, 0, 0, 0, 168432, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_59, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_6, 1, 0, 0, 0, 0, 0, 0, 0, 596, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_60, 22, 3304, 956, 18843, 0, 0, 0, 0, 200054, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_61, 1, 0, 0, 0, 0, 0, 0, 0, 708, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_62, 1, 0, 0, 0, 0, 0, 0, 0, 308, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_63, 1, 0, 0, 0, 0, 0, 0, 0, 110, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_64, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_65, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_66, 1, 1858, 0, 0, 0, 0, 0, 0, 2694, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_67, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_68, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_69, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_7, 1, 4, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_70, 1, 0, 0, 0, 0, 0, 0, 0, 708, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_71, 5, 0, 302, 1122, 0, 0, 0, 0, 15538, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_72, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_73, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_74, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_75, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_76, 1, 1, 0, 0, 0, 0, 0, 0, 1195, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_77, 1, 101, 0, 0, 0, 0, 0, 0, 2521, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_78, 18, 3500, 957, 24514, 0, 0, 0, 0, 197860, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_79, 1, 0, 0, 0, 0, 0, 0, 0, 108, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_8, 1, 0, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_80, 1, 0, 0, 0, 0, 0, 0, 0, 302, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_81, 7, 104, 123, 3622, 0, 0, 0, 0, 33534, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_82, 1, 0, 0, 0, 0, 0, 0, 0, 203, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_83, 17, 6832, 1660, 22911, 0, 0, 0, 0, 208051, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_84, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_85, 1, 5, 0, 0, 0, 0, 0, 0, 12, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_86, 26, 7746, 1662, 55959, 0, 0, 0, 0, 246883, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_87, 1, 516, 0, 0, 0, 0, 0, 0, 2444, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_88, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_89, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_9, 1, 5, 5, 0, 0, 0, 0, 0, 77, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_90, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_91, 1, 516, 0, 0, 0, 0, 0, 0, 2444, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_92, 1, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_93, 1, 307, 0, 0, 0, 0, 0, 0, 1156, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_94, 1, 0, 0, 0, 0, 0, 0, 0, 596, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_95, 9, 3, 202, 5140, 0, 0, 0, 0, 114289, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_96, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_97, 1, 2, 0, 0, 0, 0, 0, 0, 49, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_98, 1, 0, 0, 0, 0, 0, 0, 0, 403, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/deltablue_1431469532//deltablue/policy_99, 1, 1858, 0, 0, 0, 0, 0, 0, 2694, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/i6-1.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/regexp_1431469496//regexp/policy_1, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_10, 4, 5, 6, 21, 0, 0, 0, 0, 1120693, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_100, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_101, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_102, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_103, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_104, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_105, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_106, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_107, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_108, 4, 27, 28, 21, 0, 0, 0, 0, 1121171, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_109, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_11, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_110, 3, 5, 6, 11, 0, 0, 0, 0, 1120663, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_111, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_112, 2, 20, 640, 0, 0, 0, 0, 0, 28192, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_113, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_114, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_115, 1, 0, 0, 0, 0, 0, 0, 0, 152, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_116, 1, 0, 0, 0, 0, 0, 0, 0, 52, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_117, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_118, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_119, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_12, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_120, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_121, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_122, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_123, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_124, 1, 0, 0, 0, 0, 0, 0, 0, 852, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_125, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_126, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_127, 1, 0, 0, 0, 0, 0, 0, 0, 152, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_128, 1, 0, 0, 0, 0, 0, 0, 0, 312, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_129, 2, 20, 10, 0, 0, 0, 0, 0, 9962, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_13, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_130, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_131, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_132, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_133, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_134, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_135, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_136, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_137, 3, 177, 178, 11, 0, 0, 0, 0, 1123931, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_138, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_139, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_14, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_140, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_141, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_142, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_143, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_144, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_145, 3, 137, 138, 11, 0, 0, 0, 0, 1123171, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_146, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_147, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_148, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_149, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_15, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_150, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_151, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_152, 1, 0, 0, 0, 0, 0, 0, 0, 52, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_153, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_154, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_155, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_156, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_157, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_158, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_159, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_16, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_160, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_161, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_162, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_163, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_164, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_165, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_166, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_167, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_168, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_169, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_17, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_170, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_171, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_172, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_173, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_174, 2, 20, 16680, 0, 0, 0, 0, 0, 185282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_175, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_176, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_177, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_178, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_179, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_18, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_180, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_181, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_182, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_183, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_184, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_185, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_186, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_187, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_188, 2, 30, 2760, 0, 0, 0, 0, 0, 30412, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_189, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_19, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_190, 2, 20, 5310, 0, 0, 0, 0, 0, 106542, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_191, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_192, 3, 27, 28, 11, 0, 0, 0, 0, 1120991, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_193, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_194, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_195, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_196, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_197, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_198, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_199, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_2, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_20, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_200, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_21, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_22, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_23, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_24, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_25, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_26, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_27, 1, 0, 0, 0, 0, 0, 0, 0, 152, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_28, 1, 0, 0, 0, 0, 0, 0, 0, 352, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_29, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_3, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_30, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_31, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_32, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_33, 1, 0, 0, 0, 0, 0, 0, 0, 212, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_34, 10, 11, 12, 81, 0, 0, 0, 0, 1121467, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_35, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_36, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_37, 2, 30, 4080, 0, 0, 0, 0, 0, 44332, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_38, 1, 0, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_39, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_4, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_40, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_41, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_42, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_43, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_44, 1, 0, 0, 0, 0, 0, 0, 0, 352, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_45, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_46, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_47, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_48, 1, 0, 0, 0, 0, 0, 0, 0, 1842, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_49, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_5, 3, 117, 118, 11, 0, 0, 0, 0, 1122791, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_50, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_51, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_52, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_53, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_54, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_55, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_56, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_57, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_58, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_59, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_6, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_60, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_61, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_62, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_63, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_64, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_65, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_66, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_67, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_68, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_69, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_7, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_70, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_71, 1, 0, 0, 0, 0, 0, 0, 0, 52, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_72, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_73, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_74, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_75, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_76, 2, 20, 1120, 0, 0, 0, 0, 0, 20432, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_77, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_78, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_79, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_8, 3, 78, 79, 11, 0, 0, 0, 0, 1122050, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_80, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_81, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_82, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_83, 1, 0, 0, 0, 0, 0, 0, 0, 52, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_84, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_85, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_86, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_87, 1, 0, 0, 0, 0, 0, 0, 0, 11962, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_88, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_89, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_9, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_90, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_91, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_92, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_93, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_94, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_95, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_96, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_97, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_98, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_99, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/regexp_1431508052//regexp/policy_201, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_202, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_203, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_204, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_205, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_206, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_207, 1, 0, 0, 0, 0, 0, 0, 0, 1392, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_208, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_209, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_210, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_211, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_212, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_213, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_214, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_215, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_216, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_217, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_218, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_219, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_220, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_221, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_222, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_223, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_224, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_225, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_226, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_227, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_228, 1, 0, 0, 0, 0, 0, 0, 0, 852, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_229, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_230, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_231, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_232, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_233, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_234, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_235, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_236, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_237, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_238, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_239, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_240, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_241, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_242, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_243, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_244, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_245, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_246, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_247, 1, 0, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_248, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_249, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_250, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_251, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_252, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_253, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_254, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_255, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_256, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_257, 1, 1, 0, 0, 0, 0, 0, 0, 1120563, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_258, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_259, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_260, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_261, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_262, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_263, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_264, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_265, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_266, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_267, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_268, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_269, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_270, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_271, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_272, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_273, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_274, 1, 0, 0, 0, 0, 0, 0, 0, 352, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_275, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_276, 1, 1, 0, 0, 0, 0, 0, 0, 1120566, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_277, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_278, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_279, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_280, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_281, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_282, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_283, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_284, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_285, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_286, 1, 0, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_287, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_288, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_289, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_290, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_291, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_292, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_293, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_294, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_295, 2, 30, 35880, 0, 0, 0, 0, 0, 1083902, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_296, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_297, 3, 70, 71, 11, 0, 0, 0, 0, 1121898, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_298, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_299, 1, 0, 0, 0, 0, 0, 0, 0, 392, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_300, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_301, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_302, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_303, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_304, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_305, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_306, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_307, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_308, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_309, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_310, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_311, 2, 30, 5370, 0, 0, 0, 0, 0, 41512, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_312, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_313, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_314, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_315, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_316, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_317, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_318, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_319, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_320, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_321, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_322, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_323, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_324, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_325, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_326, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_327, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_328, 1, 0, 0, 0, 0, 0, 0, 0, 352, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_329, 4, 40, 41, 21, 0, 0, 0, 0, 1121728, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_330, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_331, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_332, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_333, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_334, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_335, 1, 1, 0, 0, 0, 0, 0, 120, 124, 120, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,57097,30,30, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,57145,30,30, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,57193,30,30, 0, 0, 0, 0, 0, 0, 0
,,,,,,,,,,,,,,,,,,57241,30,30, 0, 0, 0, 0, 0, 0, 0
-e./results/regexp_1431508052//regexp/policy_336, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_337, 1, 0, 0, 0, 0, 0, 0, 0, 65918, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_338, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_339, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_340, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_341, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_342, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_343, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_344, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_345, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_346, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_347, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_348, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_349, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_350, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_351, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_352, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_353, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_354, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_355, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_356, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_357, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_358, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_359, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_360, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_361, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_362, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_363, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_364, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_365, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_366, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_367, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_368, 2, 10, 1980, 0, 0, 0, 0, 0, 18472, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_369, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_370, 1, 0, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_371, 1, 0, 0, 0, 0, 0, 0, 0, 152, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_372, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_373, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_374, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_375, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_376, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_377, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_378, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_379, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_380, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_381, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_382, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_383, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_384, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_385, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_386, 1, 0, 0, 0, 0, 0, 0, 0, 152, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_387, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_388, 2, 30, 4080, 0, 0, 0, 0, 0, 44332, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_389, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_390, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_391, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_392, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_393, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_394, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_395, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_396, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_397, 3, 81, 82, 11, 0, 0, 0, 0, 1122077, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_398, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_399, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431508052//regexp/policy_400, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/i6.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/regexp_1431469496//regexp/policy_1, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_10, 4, 5, 6, 21, 0, 0, 0, 0, 1120693, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_100, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_101, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_102, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_103, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_104, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_105, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_106, 1, 0, 0, 0, 0, 0, 0, 0, 132, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_107, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_108, 4, 27, 28, 21, 0, 0, 0, 0, 1121171, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_109, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_11, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_110, 3, 5, 6, 11, 0, 0, 0, 0, 1120663, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_111, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_112, 2, 20, 640, 0, 0, 0, 0, 0, 28192, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_113, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_114, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_115, 1, 0, 0, 0, 0, 0, 0, 0, 152, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_116, 1, 0, 0, 0, 0, 0, 0, 0, 52, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_117, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_118, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_119, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_12, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_120, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_121, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_122, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_123, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_124, 1, 0, 0, 0, 0, 0, 0, 0, 852, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_125, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_126, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_127, 1, 0, 0, 0, 0, 0, 0, 0, 152, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_128, 1, 0, 0, 0, 0, 0, 0, 0, 312, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_129, 2, 20, 10, 0, 0, 0, 0, 0, 9962, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_13, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_130, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_131, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_132, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_133, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_134, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_135, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_136, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_137, 3, 177, 178, 11, 0, 0, 0, 0, 1123931, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_138, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_139, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_14, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_140, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_141, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_142, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_143, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_144, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_145, 3, 137, 138, 11, 0, 0, 0, 0, 1123171, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_146, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_147, 1, 0, 0, 0, 0, 0, 0, 0, 92, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_148, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_149, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_15, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_150, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_151, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_152, 1, 0, 0, 0, 0, 0, 0, 0, 52, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_153, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_154, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_155, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_156, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_157, 1, 10, 0, 0, 0, 0, 0, 0, 282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_158, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_159, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_16, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_160, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_161, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_162, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_163, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_164, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_165, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_166, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_167, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_168, 1, 10, 0, 0, 0, 0, 0, 0, 162, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_169, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_17, 1, 0, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_170, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_171, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_172, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_173, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_174, 2, 20, 16680, 0, 0, 0, 0, 0, 185282, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_175, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_176, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_177, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_178, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_179, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_18, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_180, 1, 0, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_181, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_182, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_183, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_184, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_185, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_186, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_187, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_188, 2, 30, 2760, 0, 0, 0, 0, 0, 30412, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_189, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_19, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_190, 2, 20, 5310, 0, 0, 0, 0, 0, 106542, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_191, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_192, 3, 27, 28, 11, 0, 0, 0, 0, 1120991, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_193, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_194, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_195, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_196, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_197, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_198, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_199, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_2, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_20, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_200, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_21, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_22, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_23, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_24, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_25, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_26, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_27, 1, 0, 0, 0, 0, 0, 0, 0, 152, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_28, 1, 0, 0, 0, 0, 0, 0, 0, 352, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_29, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_3, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_30, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_31, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_32, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_33, 1, 0, 0, 0, 0, 0, 0, 0, 212, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_34, 10, 11, 12, 81, 0, 0, 0, 0, 1121467, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_35, 1, 10, 0, 0, 0, 0, 0, 0, 242, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_36, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_37, 2, 30, 4080, 0, 0, 0, 0, 0, 44332, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_38, 1, 0, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_39, 1, 130, 0, 0, 0, 0, 0, 0, 648562, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_4, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_40, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_41, 1, 10, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_42, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_43, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_44, 1, 0, 0, 0, 0, 0, 0, 0, 352, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_45, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_46, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_47, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_48, 1, 0, 0, 0, 0, 0, 0, 0, 1842, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_49, 1, 10, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_5, 3, 117, 118, 11, 0, 0, 0, 0, 1122791, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_50, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_51, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_52, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_53, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_54, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_55, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_56, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_57, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_58, 1, 10, 0, 0, 0, 0, 0, 0, 142, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_59, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_6, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_60, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_61, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_62, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_63, 1, 0, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_64, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_65, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_66, 1, 10, 0, 0, 0, 0, 0, 0, 62, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_67, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_68, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_69, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_7, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_70, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_71, 1, 0, 0, 0, 0, 0, 0, 0, 52, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_72, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_73, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_74, 1, 10, 0, 0, 0, 0, 0, 0, 122, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_75, 1, 0, 0, 0, 0, 0, 0, 0, 42, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_76, 2, 20, 1120, 0, 0, 0, 0, 0, 20432, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_77, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_78, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_79, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_8, 3, 78, 79, 11, 0, 0, 0, 0, 1122050, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_80, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_81, 1, 0, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_82, 1, 0, 0, 0, 0, 0, 0, 0, 32, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_83, 1, 0, 0, 0, 0, 0, 0, 0, 52, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_84, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_85, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_86, 1, 10, 0, 0, 0, 0, 0, 0, 222, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_87, 1, 0, 0, 0, 0, 0, 0, 0, 11962, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_88, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_89, 1, 0, 0, 0, 0, 0, 0, 0, 72, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_9, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_90, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_91, 1, 0, 0, 0, 0, 0, 0, 0, 82, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_92, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_93, 1, 10, 0, 0, 0, 0, 0, 0, 262, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_94, 1, 10, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_95, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_96, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_97, 1, 0, 0, 0, 0, 0, 0, 0, 172, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_98, 1, 104, 0, 0, 0, 0, 0, 0, 210, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/regexp_1431469496//regexp/policy_99, 1, 10, 0, 0, 0, 0, 0, 0, 202, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/i7-1.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/box2d_1431469481//box2d/policy_1, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_10, 2, 17113, 1050, 0, 0, 0, 0, 0, 120152, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_100, 1, 0, 0, 0, 0, 0, 0, 0, 16, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_101, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_102, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_103, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_104, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_105, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_106, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_107, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_108, 1, 50, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_109, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_11, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_110, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_111, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_112, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_113, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_114, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_115, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_116, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_117, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_118, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_119, 1, 3, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_12, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_120, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_121, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_122, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_123, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_124, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_125, 1, 21, 0, 0, 0, 0, 0, 0, 144, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_126, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_127, 1, 10000, 0, 0, 0, 0, 0, 0, 20002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_128, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_129, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_13, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_130, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_131, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_132, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_133, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_134, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_135, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_136, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_137, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_138, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_139, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_14, 1, 2102, 0, 0, 0, 0, 0, 0, 24906, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_140, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_141, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_142, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_143, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_144, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_145, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_146, 1, 51, 0, 0, 0, 0, 0, 0, 57, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_147, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_148, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_149, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_15, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_150, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_151, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_152, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_153, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_154, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_155, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_156, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_157, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_158, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_159, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_16, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_160, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_161, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_162, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_163, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_164, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_165, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_166, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_167, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_168, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_169, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_17, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_170, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_171, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_172, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_173, 1, 1000, 0, 0, 0, 0, 0, 0, 2002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_174, 1, 9, 0, 0, 0, 0, 0, 0, 20, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_175, 1, 1000, 0, 0, 0, 0, 0, 0, 5002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_176, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_177, 1, 1000, 0, 0, 0, 0, 0, 0, 2002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_178, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_179, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_18, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_180, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_181, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_182, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_183, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_184, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_185, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_186, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_187, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_188, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_189, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_19, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_190, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_191, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_192, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_193, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_194, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_195, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_196, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_197, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_198, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_199, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_2, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_20, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_200, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_21, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_22, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_23, 1, 0, 0, 0, 0, 0, 0, 0, 602, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_24, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_25, 1, 0, 0, 0, 0, 0, 0, 0, 2054, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_26, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_27, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_28, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_29, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_3, 1, 0, 0, 0, 0, 0, 0, 0, 1002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_30, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_31, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_32, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_33, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_34, 8, 35987, 1550, 563, 0, 0, 0, 0, 345862, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_35, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_36, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_37, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_38, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_39, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_4, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_40, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_41, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_42, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_43, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_44, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_45, 1, 51, 0, 0, 0, 0, 0, 0, 104, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_46, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_47, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_48, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_49, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_5, 1, 0, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_50, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_51, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_52, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_53, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_54, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_55, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_56, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_57, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_58, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_59, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_6, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_60, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_61, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_62, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_63, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_64, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_65, 10, 35482, 2050, 0, 0, 0, 0, 0, 274832, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_66, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_67, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_68, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_69, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_7, 1, 0, 0, 0, 0, 0, 0, 0, 53, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_70, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_71, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_72, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_73, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_74, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_75, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_76, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_77, 1, 51, 0, 0, 0, 0, 0, 0, 104, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_78, 2, 30632, 1050, 0, 0, 0, 0, 0, 232982, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_79, 1, 13, 0, 0, 0, 0, 0, 0, 272, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_8, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_80, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_81, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_82, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_83, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_84, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_85, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_86, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_87, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_88, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_89, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_9, 1, 41, 0, 0, 0, 0, 0, 0, 44, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_90, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_91, 1, 51, 0, 0, 0, 0, 0, 0, 104, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_92, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_93, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_94, 13, 1, 16, 0, 0, 0, 0, 0, 163, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_95, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_96, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_97, 1, 3, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_98, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_99, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/box2d_1431508066//box2d/policy_201, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_202, 1, 0, 0, 0, 0, 0, 0, 0, 7002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_203, 1, 0, 0, 0, 1, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_204, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_205, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_206, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_207, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_208, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_209, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_210, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_211, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_212, 1, 0, 0, 0, 1, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_213, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_214, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_215, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_216, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_217, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_218, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_219, 1, 0, 0, 0, 0, 0, 0, 0, 1770, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_220, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_221, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_222, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_223, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_224, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_225, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_226, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_227, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_228, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_229, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_230, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_231, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_232, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_233, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_234, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_235, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_236, 1, 0, 0, 0, 0, 0, 0, 0, 4002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_237, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_238, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_239, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_240, 1, 0, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_241, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_242, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_243, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_244, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_245, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_246, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_247, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_248, 1, 0, 0, 0, 0, 0, 0, 0, 28322, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_249, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_250, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_251, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_252, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_253, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_254, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_255, 1, 0, 0, 0, 1, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_256, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_257, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_258, 1, 0, 0, 0, 0, 0, 0, 0, 203, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_259, 1, 0, 0, 0, 0, 0, 0, 0, 53, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_260, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_261, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_262, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_263, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_264, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_265, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_266, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_267, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_268, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_269, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_270, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_271, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_272, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_273, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_274, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_275, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_276, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_277, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_278, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_279, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_280, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_281, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_282, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_283, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_284, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_285, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_286, 1, 0, 0, 0, 0, 0, 0, 0, 23, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_287, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_288, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_289, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_290, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_291, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_292, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_293, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_294, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_295, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_296, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_297, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_298, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_299, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_300, 1, 0, 0, 0, 9, 0, 0, 0, 20, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_301, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_302, 1, 0, 0, 0, 102, 0, 0, 0, 155, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_303, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_304, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_305, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_306, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_307, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_308, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_309, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_310, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_311, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_312, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_313, 1, 0, 0, 0, 1, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_314, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_315, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_316, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_317, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_318, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_319, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_320, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_321, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_322, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_323, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_324, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_325, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_326, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_327, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_328, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_329, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_330, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_331, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_332, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_333, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_334, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_335, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_336, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_337, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_338, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_339, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_340, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_341, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_342, 1, 0, 0, 0, 51, 0, 0, 0, 104, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_343, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_344, 1, 0, 0, 0, 0, 0, 0, 0, 53, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_345, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_346, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_347, 15, 0, 0, 0, 4355, 5164, 8091, 0, 69583, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_348, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_349, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_350, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_351, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_352, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_353, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_354, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_355, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_356, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_357, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_358, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_359, 1, 0, 0, 0, 0, 0, 0, 0, 203, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_360, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_361, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_362, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_363, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_364, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_365, 8, 0, 0, 0, 35282, 1150, 0, 0, 286482, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_366, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_367, 1, 0, 0, 0, 55, 4, 0, 0, 18458, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_368, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_369, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_370, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_371, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_372, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_373, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_374, 1, 0, 0, 0, 0, 0, 0, 0, 22, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_375, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_376, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_377, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_378, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_379, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_380, 1, 0, 0, 0, 1, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_381, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_382, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_383, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_384, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_385, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_386, 1, 0, 0, 0, 0, 0, 0, 0, 23, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_387, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_388, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_389, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_390, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_391, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_392, 1, 0, 0, 0, 0, 0, 0, 0, 1002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_393, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_394, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_395, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_396, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_397, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_398, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_399, 1, 0, 0, 0, 0, 0, 0, 0, 4002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431508066//box2d/policy_400, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/i7.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/box2d_1431469481//box2d/policy_1, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_10, 2, 17113, 1050, 0, 0, 0, 0, 0, 120152, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_100, 1, 0, 0, 0, 0, 0, 0, 0, 16, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_101, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_102, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_103, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_104, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_105, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_106, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_107, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_108, 1, 50, 0, 0, 0, 0, 0, 0, 102, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_109, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_11, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_110, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_111, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_112, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_113, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_114, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_115, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_116, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_117, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_118, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_119, 1, 3, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_12, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_120, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_121, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_122, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_123, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_124, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_125, 1, 21, 0, 0, 0, 0, 0, 0, 144, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_126, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_127, 1, 10000, 0, 0, 0, 0, 0, 0, 20002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_128, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_129, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_13, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_130, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_131, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_132, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_133, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_134, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_135, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_136, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_137, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_138, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_139, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_14, 1, 2102, 0, 0, 0, 0, 0, 0, 24906, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_140, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_141, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_142, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_143, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_144, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_145, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_146, 1, 51, 0, 0, 0, 0, 0, 0, 57, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_147, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_148, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_149, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_15, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_150, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_151, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_152, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_153, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_154, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_155, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_156, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_157, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_158, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_159, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_16, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_160, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_161, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_162, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_163, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_164, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_165, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_166, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_167, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_168, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_169, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_17, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_170, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_171, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_172, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_173, 1, 1000, 0, 0, 0, 0, 0, 0, 2002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_174, 1, 9, 0, 0, 0, 0, 0, 0, 20, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_175, 1, 1000, 0, 0, 0, 0, 0, 0, 5002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_176, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_177, 1, 1000, 0, 0, 0, 0, 0, 0, 2002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_178, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_179, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_18, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_180, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_181, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_182, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_183, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_184, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_185, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_186, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_187, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_188, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_189, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_19, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_190, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_191, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_192, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_193, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_194, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_195, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_196, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_197, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_198, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_199, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_2, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_20, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_200, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_21, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_22, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_23, 1, 0, 0, 0, 0, 0, 0, 0, 602, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_24, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_25, 1, 0, 0, 0, 0, 0, 0, 0, 2054, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_26, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_27, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_28, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_29, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_3, 1, 0, 0, 0, 0, 0, 0, 0, 1002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_30, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_31, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_32, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_33, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_34, 8, 35987, 1550, 563, 0, 0, 0, 0, 345862, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_35, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_36, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_37, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_38, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_39, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_4, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_40, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_41, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_42, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_43, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_44, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_45, 1, 51, 0, 0, 0, 0, 0, 0, 104, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_46, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_47, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_48, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_49, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_5, 1, 0, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_50, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_51, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_52, 1, 1, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_53, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_54, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_55, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_56, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_57, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_58, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_59, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_6, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_60, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_61, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_62, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_63, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_64, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_65, 10, 35482, 2050, 0, 0, 0, 0, 0, 274832, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_66, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_67, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_68, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_69, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_7, 1, 0, 0, 0, 0, 0, 0, 0, 53, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_70, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_71, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_72, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_73, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_74, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_75, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_76, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_77, 1, 51, 0, 0, 0, 0, 0, 0, 104, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_78, 2, 30632, 1050, 0, 0, 0, 0, 0, 232982, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_79, 1, 13, 0, 0, 0, 0, 0, 0, 272, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_8, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_80, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_81, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_82, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_83, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_84, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_85, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_86, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_87, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_88, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_89, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_9, 1, 41, 0, 0, 0, 0, 0, 0, 44, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_90, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_91, 1, 51, 0, 0, 0, 0, 0, 0, 104, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_92, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_93, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_94, 13, 1, 16, 0, 0, 0, 0, 0, 163, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_95, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_96, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_97, 1, 3, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_98, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/box2d_1431469481//box2d/policy_99, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,


==> results/results/i8.csv <==
TEST INSTANCE, ITERATIONS, EXPLICIT, OBSERVABLE IMPLICIT, HIDDEN IMPLICIT, E2E EXPLICIT, E2E OBSERVABLE IMPLICIT, E2E HIDDEN IMPLICIT, END-2-END VIOLATIONS, TRACE SIZE, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7, IIDSINK, COUNT, E2E TYPE0, E2E TYPE1, E2E TYPE2, E2E TYPE3, E2E TYPE4, E2E TYPE5, E2E TYPE6, E2E TYPE7
-e./results/early-boyer_1431469433//earley-boyer/policy_1, 29, 79778, 143541, 18837, 847, 594, 47, 772, 750028, 0, 444, 0, 72, 0, 0, 0, 256,,,,,,,,,,
,,,,,,,,,,,,,,,,,,237305,772,0, 444, 0, 72, 0, 0, 0, 256
-e./results/early-boyer_1431469433//earley-boyer/policy_10, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_100, 10, 237, 6987, 296, 0, 0, 0, 0, 20693, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_101, 1, 0, 330, 732, 0, 0, 0, 0, 2054, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_102, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_103, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_104, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_105, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_106, 1, 2, 0, 0, 0, 0, 0, 0, 35, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_107, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_108, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_109, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_11, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_110, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_111, 1, 1, 0, 0, 0, 0, 0, 0, 112, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_112, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_113, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_114, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_115, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_116, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_117, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_118, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_119, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_12, 1, 1, 0, 0, 0, 0, 0, 0, 139, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_120, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_121, 7, 18100, 16150, 1875, 0, 0, 0, 0, 137443, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_122, 1, 32173, 65893, 3, 0, 0, 0, 0, 270017, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_123, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_124, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_125, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_126, 13, 32042, 66208, 445, 0, 0, 0, 1, 273915, 1, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,122561,1,1, 0, 0, 0, 0, 0, 0, 0
-e./results/early-boyer_1431469433//earley-boyer/policy_127, 30, 118718, 222034, 11808, 0, 0, 0, 0, 1349654, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_128, 28, 89650, 161708, 26309, 0, 0, 0, 0, 840030, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_129, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_13, 1, 2, 0, 0, 0, 0, 0, 0, 1526, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_130, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_131, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_132, 5, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_133, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_134, 30, 4137, 6327, 2160, 0, 0, 0, 0, 28964, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_135, 1, 3, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_136, 4, 80521, 18092, 129803, 0, 0, 0, 0, 739721, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_137, 1, 13364, 4370, 23056, 0, 0, 0, 0, 330013, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_138, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_139, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_14, 1, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_140, 13, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_141, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_142, 10, 39020, 81313, 165, 0, 0, 0, 0, 302029, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_143, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_144, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_145, 1, 0, 0, 0, 0, 0, 0, 0, 153, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_146, 1, 0, 0, 0, 0, 0, 0, 0, 153, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_147, 1, 1, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_148, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_149, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_15, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_150, 1, 0, 0, 0, 0, 0, 0, 0, 126, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_151, 1, 0, 0, 0, 0, 0, 0, 0, 207, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_152, 30, 49700, 86407, 2666, 0, 0, 0, 0, 375783, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_153, 18, 15833, 29021, 3823, 0, 0, 0, 0, 150006, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_154, 30, 
-e./results/early-boyer_1431469433//earley-boyer/policy_155, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_156, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_157, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_158, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_159, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_16, 1, 1, 0, 0, 1, 0, 0, 1, 13, 0, 1, 0, 0, 0, 0, 0, 0,,,,,,,,,,
,,,,,,,,,,,,,,,,,,123241,1,0, 1, 0, 0, 0, 0, 0, 0
-e./results/early-boyer_1431469433//earley-boyer/policy_160, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_161, 8, 88, 6957, 294, 0, 0, 0, 0, 18927, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_162, 1, 7, 0, 0, 0, 0, 0, 0, 18, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_163, 2, 17, 1044, 495, 0, 0, 0, 0, 5881, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_164, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_165, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_166, 1, 0, 0, 0, 0, 0, 0, 0, 168, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_167, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_168, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_169, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_17, 1, 1, 0, 0, 0, 0, 0, 0, 94, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_170, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_171, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_172, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_173, 1, 1, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_174, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_175, 1, 1, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_176, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_177, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_178, 1, 2, 0, 0, 0, 0, 0, 0, 275, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_179, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_18, 1, 5, 0, 0, 0, 0, 0, 0, 61, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_180, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_181, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_182, 1, 0, 0, 0, 0, 0, 0, 0, 441, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_183, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_184, 1, 0, 0, 0, 0, 0, 0, 0, 207, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_185, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_186, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_187, 1, 1, 0, 0, 0, 0, 0, 0, 26, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_188, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_189, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_19, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_190, 1, 0, 0, 0, 0, 0, 0, 0, 69, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_191, 1, 0, 0, 0, 0, 0, 0, 0, 204, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_192, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_193, 1, 1, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_194, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_195, 12, 485, 524, 45, 0, 0, 0, 0, 5389, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_196, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_197, 1, 1, 2, 320, 0, 0, 0, 0, 1529, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_198, 1, 0, 0, 0, 0, 0, 0, 0, 216, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_199, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_2, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_20, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_200, 1, 6, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_21, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_22, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_23, 4, 3321, 5989, 64, 0, 0, 0, 0, 28190, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_24, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_25, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_26, 1, 0, 0, 0, 0, 0, 0, 0, 223, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_27, 1, 0, 0, 0, 0, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_28, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_29, 1, 1, 0, 0, 0, 0, 0, 0, 178, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_3, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_30, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_31, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_32, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_33, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_34, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_35, 1, 82, 6642, 0, 0, 0, 0, 0, 17353, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_36, 1, 1, 0, 0, 0, 0, 0, 0, 250, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_37, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_38, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_39, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_4, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_40, 1, 0, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_41, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_42, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_43, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_44, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_45, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_46, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_47, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_48, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_49, 1, 1, 0, 0, 0, 0, 0, 0, 10, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_5, 1, 2, 0, 0, 0, 0, 0, 0, 63, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_50, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_51, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_52, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_53, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_54, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_55, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_56, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_57, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_58, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_59, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_6, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_60, 1, 1, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_61, 11, 3600, 6023, 4, 0, 0, 0, 0, 28814, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_62, 14, 3545, 5887, 3, 0, 0, 0, 0, 28351, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_63, 1, 2, 0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_64, 1, 3, 0, 0, 0, 0, 0, 0, 30, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_65, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_66, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_67, 1, 1, 0, 0, 0, 0, 0, 0, 199, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_68, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_69, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_7, 1, 93, 0, 0, 0, 0, 0, 0, 182, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_70, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_71, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_72, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_73, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_74, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_75, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_76, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_77, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_78, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_79, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_8, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_80, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_81, 1, 1, 0, 0, 0, 0, 0, 0, 151, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_82, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_83, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_84, 1, 2, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_85, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_86, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_87, 1, 1, 0, 0, 0, 0, 0, 0, 7, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_88, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_89, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_9, 1, 0, 0, 0, 0, 0, 0, 0, 58, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_90, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_91, 1, 3, 0, 0, 0, 0, 0, 0, 35, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_92, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_93, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_94, 21, 2577, 5210, 774, 0, 0, 0, 0, 30002, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_95, 30, 256929, 462956, 50734, 0, 0, 0, 0, 2577570, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_96, 1, 0, 0, 0, 0, 0, 0, 0, 45623, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_97, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_98, 1, 1, 0, 0, 0, 0, 0, 0, 211, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,
-e./results/early-boyer_1431469433//earley-boyer/policy_99, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0,,,,,,,,,,

